A universal whitening algorithm for commercial random number generators

Random number generators are imperfect due to manufacturing bias and technological imperfections. These imperfections are removed using post-processing algorithms that in general compress the data and do not work in every scenario. In this work, we present a universal whitening algorithm using n-qubit permutation matrices to remove the imperfections in commercial random number generators without compression. Specifically, we demonstrate the efficacy of our algorithm in several categories of random number generators and its comparison with cryptographic hash functions and block ciphers. We have achieved improvement in almost every randomness parameter evaluated using ENT randomness test suite. The modified random number files obtained after the application of our algorithm in the raw random data file pass the NIST SP 800-22 tests in both the cases: 1. The raw file does not pass all the tests. 2. The raw file also passes all the tests.

==> QRNG2.txt <==
------------------------------------------------------------------------------
RESULTS FOR THE UNIFORMITY OF P-VALUES AND THE PROPORTION OF PASSING SEQUENCES
------------------------------------------------------------------------------
   generator is <10QRNG.txt>
------------------------------------------------------------------------------
 C1  C2  C3  C4  C5  C6  C7  C8  C9 C10  P-VALUE  PROPORTION  STATISTICAL TEST
------------------------------------------------------------------------------
102 115 106 140 131 124 123 112 115 132  0.273431   1191/1200    Frequency
111 122 124 147 113 105 123 124 103 128  0.194289   1190/1200    BlockFrequency
 96 115 112 121 128 139 126 113 120 130  0.301681   1190/1200    CumulativeSums
 95 124 128  99 122 134 123 128 135 112  0.114264   1189/1200    CumulativeSums
119 128 128 106 108 130 117 109 120 135  0.564639   1189/1200    Runs
132 126 106 116 118 129 118 128 131  96  0.322901   1184/1200    LongestRun
125 120 122 113 116 129 127 108 114 126  0.931952   1189/1200    Rank
141 124 117 127  99 127 127 120 114 104  0.261149   1185/1200    FFT
121 114 159 110 127 109 110 100 134 116  0.011931   1192/1200    NonOverlappingTemplate
144 104 162 117 127 119  99 103 133  92  0.000037 * 1187/1200    NonOverlappingTemplate
113 111 157 109 112 117 112 130 124 115  0.070810   1194/1200    NonOverlappingTemplate
119 112 156 120 121 130 114 107 117 104  0.064822   1186/1200    NonOverlappingTemplate
 95 103 157 147 100 126 113 108 125 126  0.000314   1190/1200    NonOverlappingTemplate
125 110 163 125 110 124 123 111 122  87  0.001163   1190/1200    NonOverlappingTemplate
117 103 163 135 121 130 116  97 114 104  0.001119   1187/1200    NonOverlappingTemplate
119  91 165 130 112 115 117 123 100 128  0.000537   1187/1200    NonOverlappingTemplate
101 123 192 120 105 101 108 104 124 122  0.000000 * 1191/1200    NonOverlappingTemplate
110 107 160 102 125 119 130 113 124 110  0.014051   1187/1200    NonOverlappingTemplate
 99 136 159 105 135 118 101 117 131  99  0.000433   1190/1200    NonOverlappingTemplate
150 111 164  90 124  99 104 114 121 123  0.000016 * 1186/1200    NonOverlappingTemplate
110 117 157 123 109 108 111 126 120 119  0.076109   1187/1200    NonOverlappingTemplate
107 100 178 124 126 110 120 124 113  98  0.000014 * 1184/1200    NonOverlappingTemplate
122 121 152 121 105 120 124 113 112 110  0.193419   1191/1200    NonOverlappingTemplate
127 122 152 110 119  86 128 126 110 120  0.012142   1183/1200    NonOverlappingTemplate
110 110 177 145  95 110 118 113 124  98  0.000001 * 1188/1200    NonOverlappingTemplate
110 123 167  96 113 112 126 112 117 124  0.001967   1191/1200    NonOverlappingTemplate
116 113 163 117 134 107 127 100 106 117  0.003555   1184/1200    NonOverlappingTemplate
101  96 172 133 105 105 123 125 124 116  0.000039 * 1192/1200    NonOverlappingTemplate
110 119 172 120 104 117 118 113 125 102  0.000665   1190/1200    NonOverlappingTemplate
 75 120 164 123 114 119 124 118 110 133  0.000043 * 1195/1200    NonOverlappingTemplate
128 120 158 121 115 109 104 114 118 113  0.054199   1182/1200    NonOverlappingTemplate
113 118 180 118 117 112 115  99 110 118  0.000042 * 1184/1200    NonOverlappingTemplate
110 112 155 120 116 123 131 122 112  99  0.048197   1188/1200    NonOverlappingTemplate
 97 123 174 106 115 117 104 137 108 119  0.000033 * 1189/1200    NonOverlappingTemplate
117 104 165 118 114 107 106 128 131 110  0.003161   1188/1200    NonOverlappingTemplate
116 110 146 124 111 115 125 123  94 136  0.074177   1183/1200    NonOverlappingTemplate
107 121 162 115 114 125 108 120 114 114  0.028498   1182/1200    NonOverlappingTemplate
119 114 161 107 114 125 106 121 106 127  0.018434   1187/1200    NonOverlappingTemplate
126 117 170 117 114 117 111 106 102 120  0.001588   1182/1200    NonOverlappingTemplate
126 136 184 100  98 108 114 122  94 118  0.000000 * 1190/1200    NonOverlappingTemplate
112 125 164 114 121 106 112 125 117 104  0.009649   1194/1200    NonOverlappingTemplate
106 123 167 119 125 101 112 107 121 119  0.002657   1187/1200    NonOverlappingTemplate
108 114 154 107 130 112 117 129 127 102  0.037979   1189/1200    NonOverlappingTemplate
125 117 166 109 117 114 112 120 103 117  0.007928   1189/1200    NonOverlappingTemplate
110 113 169 131 101 126 112  89 128 121  0.000069 * 1184/1200    NonOverlappingTemplate
119 113 159 124 124 118 110 117 101 115  0.041214   1194/1200    NonOverlappingTemplate
103 106 169 114 105 129 126 138 114  96  0.000060 * 1191/1200    NonOverlappingTemplate
115 118 154  96 128 108 118 117 122 124  0.053912   1191/1200    NonOverlappingTemplate
107 126 166 112 120  92 113 127 119 118  0.001264   1188/1200    NonOverlappingTemplate
110  96 171 102 120 117 108 131 120 125  0.000163   1187/1200    NonOverlappingTemplate
112 110 159 118 138 114  99 114 120 116  0.011861   1189/1200    NonOverlappingTemplate
114 112 175 107 116 116 120 101 113 126  0.000249   1192/1200    NonOverlappingTemplate
123  99 157 124 109 103 127 108 123 127  0.013569   1193/1200    NonOverlappingTemplate
112 102 148 122 102 118 140 137 121  98  0.007928   1192/1200    NonOverlappingTemplate
111 110 170 119 127 107 114 111 115 116  0.002481   1191/1200    NonOverlappingTemplate
116 113 163 117 117 116 121 107 105 125  0.019631   1190/1200    NonOverlappingTemplate
116 105 167 101 121 128 121  91 108 142  0.000036 * 1190/1200    NonOverlappingTemplate
123 129 180  96 112 116 113 112 121  98  0.000005 * 1186/1200    NonOverlappingTemplate
 99 131 152 129 122 106 121 119  99 122  0.022889   1195/1200    NonOverlappingTemplate
119  96 168 123 103 115 137 113 110 116  0.000363   1188/1200    NonOverlappingTemplate
111 123 155 112 110 130 119 121 113 106  0.085154   1192/1200    NonOverlappingTemplate
109 106 182 104 119 113 101 120 114 132  0.000004 * 1191/1200    NonOverlappingTemplate
135 113 144 111 113 130 101 107 116 130  0.109328   1186/1200    NonOverlappingTemplate
108 135 160 133 107 115 109  97 114 122  0.002775   1189/1200    NonOverlappingTemplate
116 109 155 113 136 107  94 121 134 115  0.006702   1191/1200    NonOverlappingTemplate
119 117 162 117 122 118 108 119 119  99  0.019078   1194/1200    NonOverlappingTemplate
125 118 166  96 112 117 123 111 134  98  0.000493   1191/1200    NonOverlappingTemplate
116 111 151 115 110 126 118 122 125 106  0.209577   1193/1200    NonOverlappingTemplate
123 106 168 133 119 108 118 105  97 123  0.000453   1187/1200    NonOverlappingTemplate
131 115 162 113 117 123 102 110 117 110  0.013026   1185/1200    NonOverlappingTemplate
133  97 158 122 119 108 131 102 123 107  0.003875   1188/1200    NonOverlappingTemplate
113 115 177 112 107 117 102 127 114 116  0.000121   1192/1200    NonOverlappingTemplate
128 104 182 111  99 120 135  92 115 114  0.000000 * 1188/1200    NonOverlappingTemplate
101 125 164 115 120 112 114 105 133 111  0.003781   1186/1200    NonOverlappingTemplate
123 119 175 113 102 115 122  99 114 118  0.000154   1183/1200    NonOverlappingTemplate
108 130 165 107 112 119 122 114 112 111  0.007694   1187/1200    NonOverlappingTemplate
120  93 175 103 128 115 113 116 113 124  0.000048 * 1186/1200    NonOverlappingTemplate
122 118 182 112 109 108 117 109 112 111  0.000025 * 1186/1200    NonOverlappingTemplate
109  97 156 121 133 129 100 122 110 123  0.007203   1188/1200    NonOverlappingTemplate
121 100 164 126  95 110 105 125 128 126  0.000719   1184/1200    NonOverlappingTemplate
110 127 160 110  98 132 131 138 105  89  0.000081 * 1186/1200    NonOverlappingTemplate
127 100 169 114  94 120 131 120 100 125  0.000081 * 1187/1200    NonOverlappingTemplate
120 126 165 115 124 110 110 112 109 109  0.009764   1181/1200    NonOverlappingTemplate
112  95 181 127 110 122 108 113 120 112  0.000007 * 1192/1200    NonOverlappingTemplate
101 116 166 111 139 109 101 123 115 119  0.000709   1189/1200    NonOverlappingTemplate
123 125 150 103  97 129 114 119 120 120  0.076109   1183/1200    NonOverlappingTemplate
 92 121 193 110 111 128 121 114  96 114  0.000000 * 1191/1200    NonOverlappingTemplate
123 131 171 105 114 117 119 100 116 104  0.000344   1194/1200    NonOverlappingTemplate
123 107 179 118 111 111 121 107 115 108  0.000067 * 1186/1200    NonOverlappingTemplate
122 111 159 112 114 119 138 106 105 114  0.013889   1188/1200    NonOverlappingTemplate
109 105 165 115 108 104 135 120 123 116  0.002575   1183/1200    NonOverlappingTemplate
117 111 155 129 105 126 120 112  99 126  0.031672   1193/1200    NonOverlappingTemplate
123 126 161 113 113  97 125 115 110 117  0.012950   1184/1200    NonOverlappingTemplate
113 125 180 105 124 112 103 106 118 114  0.000021 * 1185/1200    NonOverlappingTemplate
130 109 148 113 119 105 115 128 113 120  0.223843   1188/1200    NonOverlappingTemplate
127 115 153 103 105 125 110 137 107 118  0.026351   1184/1200    NonOverlappingTemplate
129 120 147 123 104 119 108 110 128 112  0.209577   1183/1200    NonOverlappingTemplate
120 104 174 138 121  91 115 109 122 106  0.000011 * 1188/1200    NonOverlappingTemplate
119 101 171 109 123 118 126 112 117 104  0.000687   1191/1200    NonOverlappingTemplate
128 119 153 125 112 106 105 113 136 103  0.026798   1194/1200    NonOverlappingTemplate
126 116 146 117 101 127 107 127 114 119  0.231756   1185/1200    NonOverlappingTemplate
114 129 163 106 114 111 111 101 120 131  0.004831   1186/1200    NonOverlappingTemplate
116 104 166  97 111 120 105 137 114 130  0.000375   1190/1200    NonOverlappingTemplate
124 106 151 109 107 127 137 133 100 106  0.011053   1187/1200    NonOverlappingTemplate
119 113 158  94 105 117 110 119 132 133  0.005197   1189/1200    NonOverlappingTemplate
117 119 159 123 121 104 103 105 133 116  0.013569   1187/1200    NonOverlappingTemplate
104 120 176 117 123 117 108 119  97 119  0.000085 * 1190/1200    NonOverlappingTemplate
106 111 178  97 106 102 136 130 118 116  0.000003 * 1189/1200    NonOverlappingTemplate
125 126 165 113  94 106 119 124 105 123  0.001321   1190/1200    NonOverlappingTemplate
106 131 176 126 105 112 112 112 127  93  0.000011 * 1189/1200    NonOverlappingTemplate
120 101 178  98 112 116 101 127 128 119  0.000009 * 1192/1200    NonOverlappingTemplate
 98 126 178 102 127  95 124 121 123 106  0.000003 * 1190/1200    NonOverlappingTemplate
121 104 160 126 114 107 122 133 109 104  0.008670   1190/1200    NonOverlappingTemplate
114 115 163 113 112 124 124  89 119 127  0.002419   1183/1200    NonOverlappingTemplate
113 127 170 107 121 105  95 110 131 121  0.000199   1193/1200    NonOverlappingTemplate
 98 132 168 107 109 118 123  93 115 137  0.000046 * 1187/1200    NonOverlappingTemplate
124 113 181 105 113  98 122 119 121 104  0.000007 * 1195/1200    NonOverlappingTemplate
117 126 171 125 122 115 108 107 102 107  0.000596   1184/1200    NonOverlappingTemplate
132 104 161 122 132  92 132 106 111 108  0.000471   1192/1200    NonOverlappingTemplate
126  98 176 104 104 131 120 124  99 118  0.000009 * 1185/1200    NonOverlappingTemplate
123 109 149 111 120 116 104 117 124 127  0.233767   1182/1200    NonOverlappingTemplate
110 108 158 122 116 127 114 121 109 115  0.063482   1191/1200    NonOverlappingTemplate
119 109 154 122 134 126 105 113 123  95  0.016814   1190/1200    NonOverlappingTemplate
118 122 161 110 114 101 103 121 116 134  0.007694   1185/1200    NonOverlappingTemplate
118 129 153 111 114 133 111 111 113 107  0.082177   1193/1200    NonOverlappingTemplate
108 125 161 123 116  97 111 130 104 125  0.004490   1190/1200    NonOverlappingTemplate
114 107 172 128 121 105 114 113 128  98  0.000204   1191/1200    NonOverlappingTemplate
118 115 171 120 111 117 118 122 101 107  0.001321   1190/1200    NonOverlappingTemplate
120 104 149 115 116 113 121 135 125 102  0.100010   1188/1200    NonOverlappingTemplate
125 108 161 116 119 122 115 112 111 111  0.039030   1178/1200    NonOverlappingTemplate
115 107 171 122 121 119 109 109 118 109  0.001757   1181/1200    NonOverlappingTemplate
147 115 165 101 129 102 109  83 121 128  0.000003 * 1180/1200    NonOverlappingTemplate
106 104 163 120 128 115 116 120 113 115  0.014216   1188/1200    NonOverlappingTemplate
115 115 171 109 125 102 108 111 124 120  0.000948   1187/1200    NonOverlappingTemplate
112 109 156 120 113 124 126 133  97 110  0.018969   1181/1200    NonOverlappingTemplate
124 128 160 101  98 119 113 120 113 124  0.008879   1188/1200    NonOverlappingTemplate
 99 105 151 114 104 130 124 122 117 134  0.027868   1187/1200    NonOverlappingTemplate
121 110 177 101 106 122 103 135 110 115  0.000018 * 1189/1200    NonOverlappingTemplate
111 137 174 116 120 110 109 100 116 107  0.000081 * 1191/1200    NonOverlappingTemplate
131 108 164 109 117 122 113 122 106 108  0.006824   1189/1200    NonOverlappingTemplate
116  91 169 100 111 139 113 121 121 119  0.000070 * 1188/1200    NonOverlappingTemplate
111 110 162 105 121 111 127 122 119 112  0.019520   1190/1200    NonOverlappingTemplate
125 118 172 113 120 118 113 113  97 111  0.000619   1187/1200    NonOverlappingTemplate
110 120 181 104 109 133 111 132  96 104  0.000001 * 1187/1200    NonOverlappingTemplate
108  94 182 118 115 122 116 114 111 120  0.000007 * 1188/1200    NonOverlappingTemplate
116 130 163 113 111 118 112 117 110 110  0.019408   1193/1200    NonOverlappingTemplate
114 119 177 110 119 108  97 118 113 125  0.000073 * 1189/1200    NonOverlappingTemplate
112 108 157 106 122 115 122 114 124 120  0.078487   1191/1200    NonOverlappingTemplate
124 109 163 105 120 105 115 119 117 123  0.014216   1188/1200    NonOverlappingTemplate
112 116 169 125 101 123 110 132 106 106  0.000584   1188/1200    NonOverlappingTemplate
122 113 161 113 130 106 100  97 141 117  0.000696   1191/1200    NonOverlappingTemplate
145 126 157  95 113 105 115 114 110 120  0.002244   1187/1200    NonOverlappingTemplate
123 105 159 125 105 121 119 110 124 109  0.027868   1181/1200    NonOverlappingTemplate
108 130 166 120 115  92 118 136 102 113  0.000226   1184/1200    NonOverlappingTemplate
134  99 171 102 117 114 117 112 120 114  0.000300   1188/1200    NonOverlappingTemplate
113 116 162 132 111 112 137 104 112 101  0.002259   1194/1200    NonOverlappingTemplate
113 124 130 106 121 123 127 117 120 119  0.936639   1184/1200    OverlappingTemplate
110 131 133 108 107 129 131 111 116 124  0.486264   1181/1200    Universal
116 123 127 144 122 123  95 119 131 100  0.088672   1189/1200    ApproximateEntropy
 70  65  75  78  85  82  78  89  77  80  0.766873    769/779     RandomExcursions
 68  72  77  83  74  58  93  80  89  85  0.172236    772/779     RandomExcursions
 78  87  73  80  96  77  77  65  69  77  0.434880    770/779     RandomExcursions
 74  82  83  64  92  63  77  81  88  75  0.318886    774/779     RandomExcursions
 66  76  74  68  92  69  82  78  90  84  0.377403    772/779     RandomExcursions
 77  69  65  84  81  75  86  87  79  76  0.738618    775/779     RandomExcursions
 91  60  78  83  82  60  76  87  88  74  0.127498    765/779     RandomExcursions
 88  85  74  71  87  80  82  73  67  72  0.682984    766/779     RandomExcursions
 84  77 111  80  75  76  86  62  76  70  0.024555    792/797     RandomExcursionsVariant
 80  72 119  79  83  76  75  79  65  69  0.002808    789/797     RandomExcursionsVariant
 81  74 111  75  82  75  75  91  66  67  0.018956    789/797     RandomExcursionsVariant
 79  65 130  73  76  66  75  81  77  75  0.000013 *  787/797     RandomExcursionsVariant
 77  70 122  77  79  67  75  74  70  86  0.000781    787/797     RandomExcursionsVariant
 70  83 112  72  63  75  69  92  89  72  0.003757    790/797     RandomExcursionsVariant
 80  71 114  78  72  69  70  89  79  75  0.013946    790/797     RandomExcursionsVariant
 79  66 112  72  85  84  79  81  62  77  0.012317    788/797     RandomExcursionsVariant
 62  92 109  69  91  76  68  87  59  84  0.000913    788/797     RandomExcursionsVariant
 69  68 111  75  79  82  74  82  77  80  0.055898    792/797     RandomExcursionsVariant
 70  73 111  85  75  70  75  83  84  71  0.039352    790/797     RandomExcursionsVariant
 66  78 115  86  76  71  79  62 103  61  0.000056 *  790/797     RandomExcursionsVariant
 69  79 123  82  65  79  83  88  58  71  0.000040 *  791/797     RandomExcursionsVariant
 80  74 117  72  76  79  79  78  63  79  0.007173    791/797     RandomExcursionsVariant
 82  66 112  69  80  80  67  74  85  82  0.017679    792/797     RandomExcursionsVariant
 76  62 120  75  74  71  83  90  74  72  0.000635    788/797     RandomExcursionsVariant
 71  67 116  71  89  81  88  68  75  71  0.002323    788/797     RandomExcursionsVariant
 72  72 121  75  76  78  76  69  82  76  0.002459    788/797     RandomExcursionsVariant
113 125 137 107 131 117 120 120 115 115  0.746572   1190/1200    Serial
110 136 129 114 117 122 131 121 119 101  0.525771   1182/1200    Serial
127 100 110 120 118 124 127 113 115 146  0.249284   1183/1200    LinearComplexity


- - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - -
The minimum pass rate for each statistical test with the exception of the
random excursion (variant) test is approximately = 1177 for a
sample size = 1200 binary sequences.

The minimum pass rate for the random excursion (variant) test
is approximately = 780 for a sample size = 797 binary sequences.

For further guidelines construct a probability table using the MAPLE program
provided in the addendum section of the documentation.
- - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - -


==> QRNG2mod.txt <==
------------------------------------------------------------------------------
RESULTS FOR THE UNIFORMITY OF P-VALUES AND THE PROPORTION OF PASSING SEQUENCES
------------------------------------------------------------------------------
   generator is <10Q_8192_32.txt>
------------------------------------------------------------------------------
 C1  C2  C3  C4  C5  C6  C7  C8  C9 C10  P-VALUE  PROPORTION  STATISTICAL TEST
------------------------------------------------------------------------------
 99 102  95 136 109 115 116 116  89 123  0.060701   1091/1100    Frequency
119  98 111 118 103 117  94 127 102 111  0.430588   1092/1100    BlockFrequency
 89 104 101 114 127 128 100 117 105 115  0.181557   1090/1100    CumulativeSums
 95 109 117  88 117 123 111 130 104 106  0.162606   1090/1100    CumulativeSums
120 117 108 113 100 101 125 108 114  94  0.567434   1092/1100    Runs
119 111 114 105 114 110  98 108 110 111  0.977534   1086/1100    LongestRun
107 103 128 114 118 103 122  90 105 110  0.365404   1083/1100    Rank
118 112 116 100 104 109 115  95 126 105  0.635226   1085/1100    FFT
111 124 111 101 100 112 113  98 114 116  0.803215   1090/1100    NonOverlappingTemplate
118 117 118 108 119 100 100 119 103  98  0.669264   1087/1100    NonOverlappingTemplate
105  90 100 121 111 122  90 127 103 131  0.036243   1090/1100    NonOverlappingTemplate
107 113 114  93 117 122 113 100 107 114  0.748981   1085/1100    NonOverlappingTemplate
116 121  94 106 104 121 102  87 128 121  0.097636   1088/1100    NonOverlappingTemplate
102  92 111 112 115 129 108 115 112 104  0.563708   1096/1100    NonOverlappingTemplate
114 100 101 124 100 111 109 111 120 110  0.796438   1089/1100    NonOverlappingTemplate
105 113 110 112 107 109 114 119 107 104  0.995084   1093/1100    NonOverlappingTemplate
 90 114 109  97 107 133 113 111 110 116  0.301460   1097/1100    NonOverlappingTemplate
105 112 105 109 101 112 109 106 108 133  0.712343   1085/1100    NonOverlappingTemplate
107  90 103 125 103 126 113 121 106 106  0.314955   1093/1100    NonOverlappingTemplate
 97 112 102 127 116 104 108  95 105 134  0.163431   1087/1100    NonOverlappingTemplate
 97 109 101 126 120  97 105 124 124  97  0.192630   1093/1100    NonOverlappingTemplate
129 100 104  92 129 103 120  99 110 114  0.147588   1087/1100    NonOverlappingTemplate
122 106 110 123  91 102 104 113 128 101  0.279466   1085/1100    NonOverlappingTemplate
127  97 100 114 108  99 115 130 103 107  0.293561   1091/1100    NonOverlappingTemplate
 94 113 119 107  89 118 107 122 115 116  0.369957   1091/1100    NonOverlappingTemplate
117 113 113 112 130  95 114  88 112 106  0.271989   1085/1100    NonOverlappingTemplate
108 116 121  98 125 118  99 120  95 100  0.321857   1091/1100    NonOverlappingTemplate
126  91 114 103 120 119  96 115 105 111  0.343176   1085/1100    NonOverlappingTemplate
106 112 100 110 114 122 114 105 107 110  0.964295   1087/1100    NonOverlappingTemplate
116  99 103 114 123 118 114 114  91 108  0.559988   1089/1100    NonOverlappingTemplate
119  96 109 103  99 108 119 110 110 127  0.588026   1086/1100    NonOverlappingTemplate
 99 109 110 118 117 113 100 105 107 122  0.855909   1095/1100    NonOverlappingTemplate
118 129 106 109  85 116 112 124 106  95  0.121038   1087/1100    NonOverlappingTemplate
116 112 116 108 101 130 110  99 104 104  0.652260   1090/1100    NonOverlappingTemplate
108 106 102 118 111 121 106 118 106 104  0.932645   1091/1100    NonOverlappingTemplate
114 103 113 125 102 100 103 114 121 105  0.727116   1087/1100    NonOverlappingTemplate
106 116 103 111  99 115 122 117 111 100  0.840601   1095/1100    NonOverlappingTemplate
 92 104 104 110 117 116 123 109 101 124  0.490838   1091/1100    NonOverlappingTemplate
101 107 124  80 121  92 119 106 120 130  0.016405   1085/1100    NonOverlappingTemplate
108 105  96 122 128 107  96 115 110 113  0.487296   1094/1100    NonOverlappingTemplate
103  92  95 114 111 123 118 107 121 116  0.417383   1091/1100    NonOverlappingTemplate
113 103  99 109 128 120 110 108 109 101  0.712343   1087/1100    NonOverlappingTemplate
114 100 111 108 105 119  99 102 124 118  0.728952   1090/1100    NonOverlappingTemplate
130 107 104 114  90 126 106  96 118 109  0.177983   1089/1100    NonOverlappingTemplate
113  99 113 120 107 103 105 121 102 117  0.829528   1090/1100    NonOverlappingTemplate
113 109  98 102 111 112 104 120 110 121  0.885892   1087/1100    NonOverlappingTemplate
104 109 112 121 107 103 108 106 124 106  0.904087   1091/1100    NonOverlappingTemplate
 93 112 105  91 122 115 132 106 104 120  0.141622   1090/1100    NonOverlappingTemplate
102 100 148 101 113 102 104 117 100 113  0.037791   1086/1100    NonOverlappingTemplate
111 107  97 123 114  97 110 110 117 114  0.794732   1089/1100    NonOverlappingTemplate
114  99 113 140 115 113 114  94 106  92  0.080968   1088/1100    NonOverlappingTemplate
 98 100 116 112 107 109 122 111 109 116  0.888583   1086/1100    NonOverlappingTemplate
117 104 109 110 109 126 105  99 112 109  0.876242   1087/1100    NonOverlappingTemplate
116 104 110  99 117 103 119 116 118  98  0.779188   1093/1100    NonOverlappingTemplate
117 124 105 103  92 110 104 125 117 103  0.427266   1089/1100    NonOverlappingTemplate
108 115 112 106 106 108 100 108 130 107  0.808247   1087/1100    NonOverlappingTemplate
109 108 103 111 104 110 124 106 122 103  0.874834   1084/1100    NonOverlappingTemplate
104 118 116 108 109 118 101 115 101 110  0.937721   1092/1100    NonOverlappingTemplate
102 114 114 108 104 117 122 107 110 102  0.932645   1090/1100    NonOverlappingTemplate
108  99 106 110 117 114 112 100 122 112  0.900316   1093/1100    NonOverlappingTemplate
112 118 122 102 103 119  95 126 105  98  0.383827   1084/1100    NonOverlappingTemplate
105 106 108 107 103 113 123 105 116 114  0.953342   1091/1100    NonOverlappingTemplate
 97 114 120 118 106 119 105 114  91 116  0.530486   1090/1100    NonOverlappingTemplate
104 116 111 111 127 104 113 106 104 104  0.874834   1086/1100    NonOverlappingTemplate
127 117 118  94 101  97 120 110 114 102  0.359389   1085/1100    NonOverlappingTemplate
103 115  95 126 104 123 115 101 117 101  0.432254   1094/1100    NonOverlappingTemplate
104 119 102 104 130 119 100 102 111 109  0.548869   1089/1100    NonOverlappingTemplate
126  94 109 119  96 106 118  95 117 120  0.255116   1090/1100    NonOverlappingTemplate
115 121 116 111 117 113  70 120 108 109  0.038934   1088/1100    NonOverlappingTemplate
112 103 105 122  97 115 115 110 107 114  0.895178   1089/1100    NonOverlappingTemplate
106 106 113  96 128 110 112 120 111  98  0.599316   1086/1100    NonOverlappingTemplate
110  96 108  91 119 134 102 109 127 104  0.101972   1092/1100    NonOverlappingTemplate
105  97 107 118 112 130 102 105 116 108  0.608748   1083/1100    NonOverlappingTemplate
126 105 108 120 108 106 117  99 111 100  0.725277   1088/1100    NonOverlappingTemplate
114 111 118 121 114 105  97 109 101 110  0.876242   1092/1100    NonOverlappingTemplate
114 107 115 112 129 110  91 116 112  94  0.371483   1087/1100    NonOverlappingTemplate
117 112 116 101 102 116 117 108 103 108  0.945389   1090/1100    NonOverlappingTemplate
 77 119  99 128 112 112 121 128  96 108  0.014458   1088/1100    NonOverlappingTemplate
104 101 106 125 104 130 102 120 109  99  0.365404   1086/1100    NonOverlappingTemplate
106 123 103  98  94 119 136 109 107 105  0.164259   1084/1100    NonOverlappingTemplate
110 105 119  90 114 105  95 110 127 125  0.231300   1088/1100    NonOverlappingTemplate
102 132 114 106 110 113 105 103 124  91  0.269529   1089/1100    NonOverlappingTemplate
108 108 123 128 114 103 103 108  84 121  0.168450   1086/1100    NonOverlappingTemplate
128 103  96 130 110  95 113  90 114 121  0.070777   1086/1100    NonOverlappingTemplate
111 113 115 126 104 112 106 102 102 109  0.888583   1088/1100    NonOverlappingTemplate
108 134  98 113 103  85 117 112 123 107  0.093976   1090/1100    NonOverlappingTemplate
130 122 120  92 115 118  90 115 111  87  0.031945   1088/1100    NonOverlappingTemplate
123  91 130 100 103 113 113 107 106 114  0.323249   1087/1100    NonOverlappingTemplate
124 118 116  97 108 104 116 103 106 108  0.784407   1090/1100    NonOverlappingTemplate
109 105 105 109 107 121  95 122 122 105  0.684327   1082/1100    NonOverlappingTemplate
126  95  92 117 115 103 113 108  98 133  0.100327   1089/1100    NonOverlappingTemplate
100 130 115 127 115  96 102 102 103 110  0.274465   1087/1100    NonOverlappingTemplate
107 120 111 106 120 114 122  90 106 104  0.573034   1090/1100    NonOverlappingTemplate
 90 122  93  97 121 113 121 116 118 109  0.196440   1092/1100    NonOverlappingTemplate
110 110 113 104 114 105 107 117 107 113  0.997344   1089/1100    NonOverlappingTemplate
127 105 128 113 113  96  99 107 105 107  0.415748   1081/1100    NonOverlappingTemplate
110  98 113 100 113 115 113 104 123 111  0.870570   1092/1100    NonOverlappingTemplate
113 112 104 125 123 102 104 111 100 106  0.739918   1086/1100    NonOverlappingTemplate
119 107 125 107 123  91  93 107 111 117  0.280727   1087/1100    NonOverlappingTemplate
112 119 106 105 112 108 116 114  99 109  0.971699   1087/1100    NonOverlappingTemplate
107  89 122 119 104 128 114 106 115  96  0.230211   1084/1100    NonOverlappingTemplate
103 104 118 105 107 121  98 109 115 120  0.814889   1094/1100    NonOverlappingTemplate
 94 111 103  94 138  99 107 107 129 118  0.043317   1092/1100    NonOverlappingTemplate
112 102 116 105 118 118 109 111 105 104  0.967790   1090/1100    NonOverlappingTemplate
112 116 136 122 119  95 109  88 105  98  0.056329   1088/1100    NonOverlappingTemplate
129 100 122 103 113 100 100 101 128 104  0.221634   1086/1100    NonOverlappingTemplate
 97 122 121  99 105 116 103  98 110 129  0.301460   1091/1100    NonOverlappingTemplate
127 109 106 124 100 103 101 102 111 117  0.565570   1087/1100    NonOverlappingTemplate
112 113 118 114 111 119 105 115  92 101  0.766873   1090/1100    NonOverlappingTemplate
124 115 109 107 114  97 110 108 112 104  0.899043   1086/1100    NonOverlappingTemplate
 93 121  91 123 110 107 110 135 107 103  0.095530   1090/1100    NonOverlappingTemplate
102 104 112 122 105 100 117 120 112 106  0.840601   1089/1100    NonOverlappingTemplate
100  90 102 119 116 120 111 123 114 105  0.435598   1091/1100    NonOverlappingTemplate
102 102 104 113 107 106 122 108 134 102  0.440638   1092/1100    NonOverlappingTemplate
106 103 112 117 107 117 109 101 111 117  0.971699   1089/1100    NonOverlappingTemplate
100 111 115 104 118 107 109 121 108 107  0.948119   1087/1100    NonOverlappingTemplate
116 114 113 103 128 108 103  97 105 113  0.712343   1090/1100    NonOverlappingTemplate
103 112 111 103 113 128 118 103 104 105  0.784407   1087/1100    NonOverlappingTemplate
123 115 111 114 122 111  95 101  87 121  0.217440   1086/1100    NonOverlappingTemplate
115  98 107 103 120  95 118 123 115 106  0.584270   1085/1100    NonOverlappingTemplate
102 111  95 101 101 105 131 110 119 125  0.267086   1095/1100    NonOverlappingTemplate
111 101  93 116 110 124 124 102 105 114  0.512317   1086/1100    NonOverlappingTemplate
114 108 108  98 109 105 116 114 112 116  0.978072   1091/1100    NonOverlappingTemplate
110 101 121  97 108 118 126 107 102 110  0.639012   1090/1100    NonOverlappingTemplate
110 118 109 115 118 111  94 104 110 111  0.906561   1089/1100    NonOverlappingTemplate
111 107 114 124 117  98 112 100 107 110  0.851383   1092/1100    NonOverlappingTemplate
105 116 112  99 106 123 115 112 110 102  0.896474   1090/1100    NonOverlappingTemplate
114 118 108 106 113 108 119 102 106 106  0.976988   1091/1100    NonOverlappingTemplate
116  98 101 102 125  90 126 110 118 114  0.231300   1086/1100    NonOverlappingTemplate
132  97 100 107 109 135  97 120 107  96  0.049867   1087/1100    NonOverlappingTemplate
110 105 119 118 107 115 108 110 100 108  0.970431   1086/1100    NonOverlappingTemplate
114 123 102 106 125 115 105 108  95 107  0.629548   1084/1100    NonOverlappingTemplate
122 112 105 121  90 127 114 102 100 107  0.300133   1092/1100    NonOverlappingTemplate
115 128 107  97 102 111 111 113 114 102  0.719747   1088/1100    NonOverlappingTemplate
104 118 113 121 117 118 110 104  94 101  0.688081   1099/1100 *  NonOverlappingTemplate
107 106 105 107 129 105 106  98 114 123  0.618196   1090/1100    NonOverlappingTemplate
121 120 110 120 108 105 113 100 108  95  0.714197   1086/1100    NonOverlappingTemplate
106 125 101 108 102 124 106  90 118 120  0.304126   1091/1100    NonOverlappingTemplate
127 111  95 118 119 109  98 110 121  92  0.251604   1091/1100    NonOverlappingTemplate
 96  92 129 102 132  94 113 119 110 113  0.062463   1088/1100    NonOverlappingTemplate
128 126 122 119  89 100  98 112 104 102  0.105903   1086/1100    NonOverlappingTemplate
117 121 115 108  93 109 103  99 120 115  0.623870   1089/1100    NonOverlappingTemplate
119 114 102 114  91 117 123  91 105 124  0.204241   1089/1100    NonOverlappingTemplate
110 112 109 121 115 119 107 105 115  87  0.589905   1091/1100    NonOverlappingTemplate
108 125 117 120 115 103  94 111 108  99  0.576774   1088/1100    NonOverlappingTemplate
122 105 127 101 113  85 113 126 113  95  0.085587   1089/1100    NonOverlappingTemplate
110  73 127 107 124 114 117 116 100 112  0.026948   1089/1100    NonOverlappingTemplate
 93 107 109 113 105 110 101 123 124 115  0.604973   1091/1100    NonOverlappingTemplate
 98 117 101 121 102 108 106 107 125 115  0.667378   1095/1100    NonOverlappingTemplate
105 119 106  98 116 113 139 107  96 101  0.159343   1088/1100    NonOverlappingTemplate
111 124 110 102 101 110 114  98 114 116  0.831127   1090/1100    NonOverlappingTemplate
111 107  93 110  93 118  98 135 114 121  0.116622   1087/1100    NonOverlappingTemplate
111 111 122 115 100 107 125 106  96 107  0.678686   1091/1100    NonOverlappingTemplate
113 113 107 100 109 111 116 110 124  97  0.849861   1084/1100    NonOverlappingTemplate
123  98 110 108 111 102 118 119  95 116  0.620087   1094/1100    NonOverlappingTemplate
100 117  95 111 107 106 115 112 122 115  0.794732   1092/1100    NonOverlappingTemplate
122  83  98 110 121 106 111 120 113 116  0.223755   1090/1100    OverlappingTemplate
118 115 114 107 100 103 110 122 111 100  0.866242   1088/1100    Universal
108 107 122  95  98 110 128 103 106 123  0.362389   1089/1100    ApproximateEntropy
 62  62  72  75  71  66  74  82  75  58  0.600955    690/697     RandomExcursions
 67  72  76  65  61  65  80  72  65  74  0.854036    692/697     RandomExcursions
 56  65  76  70  79  80  58  72  68  73  0.461695    692/697     RandomExcursions
 55  83  73  73  69  60  65  63  75  81  0.298198    687/697     RandomExcursions
 60  64  64  76  83  64  77  71  70  68  0.655221    689/697     RandomExcursions
 89  71  67  68  72  63  68  67  72  60  0.538534    691/697     RandomExcursions
 71  63  63  70  65  75  66  62  83  79  0.637119    687/697     RandomExcursions
 80  72  64  71  66  79  71  65  67  62  0.839332    685/697     RandomExcursions
 66  61  80  79  67  75  70  62  67  70  0.775561    685/697     RandomExcursionsVariant
 61  76  60  70  74  87  65  65  62  77  0.351660    688/697     RandomExcursionsVariant
 67  63  74  60  68  74  65  95  64  67  0.165247    688/697     RandomExcursionsVariant
 68  65  91  73  51  62  71  67  84  65  0.057015    687/697     RandomExcursionsVariant
 72  73  80  75  69  58  73  63  64  70  0.786665    690/697     RandomExcursionsVariant
 74  75  71  84  64  67  69  65  59  69  0.709114    692/697     RandomExcursionsVariant
 80  74  78  67  63  68  79  67  54  67  0.464449    689/697     RandomExcursionsVariant
 79  77  72  64  59  68  64  76  63  75  0.694246    691/697     RandomExcursionsVariant
 79  61  75  72  54  66  63  71  71  85  0.291939    690/697     RandomExcursionsVariant
 78  76  57  69  67  69  79  82  60  60  0.328657    689/697     RandomExcursionsVariant
 75  67  65  78  73  68  63  77  49  82  0.217425    689/697     RandomExcursionsVariant
 58  76  76  87  62  75  52  67  67  77  0.110952    691/697     RandomExcursionsVariant
 57  69  78  80  75  84  74  57  60  63  0.165247    693/697     RandomExcursionsVariant
 53  79  65  82  81  75  49  78  68  67  0.041536    691/697     RandomExcursionsVariant
 60  73  70  82  72  65  76  70  69  60  0.726796    693/697     RandomExcursionsVariant
 63  88  58  70  72  73  62  74  75  62  0.335449    694/697     RandomExcursionsVariant
 69  73  68  78  51  62  76  69  77  74  0.453480    692/697     RandomExcursionsVariant
 67  65  78  69  57  61  84  80  66  70  0.380605    693/697     RandomExcursionsVariant
115 101  96 103 139 100 122  90 109 125  0.027446   1090/1100    Serial
110 106 117 108 111 109 102 112 113 112  0.997932   1087/1100    Serial
 95 103  99 103 118 113 102 116 130 121  0.323249   1089/1100    LinearComplexity


- - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - -
The minimum pass rate for each statistical test with the exception of the
random excursion (variant) test is approximately = 1079 for a
sample size = 1100 binary sequences.

The minimum pass rate for the random excursion (variant) test
is approximately = 682 for a sample size = 697 binary sequences.

For further guidelines construct a probability table using the MAPLE program
provided in the addendum section of the documentation.
- - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - -


==> QRNG3.txt <==
------------------------------------------------------------------------------
RESULTS FOR THE UNIFORMITY OF P-VALUES AND THE PROPORTION OF PASSING SEQUENCES
------------------------------------------------------------------------------
   generator is <30QRNG.txt>
------------------------------------------------------------------------------
 C1  C2  C3  C4  C5  C6  C7  C8  C9 C10  P-VALUE  PROPORTION  STATISTICAL TEST
------------------------------------------------------------------------------
101 109 110 111 109 101 110 110 125 114  0.930554   1092/1100    Frequency
100  99 110 127 105 120 120 113  90 116  0.294867   1092/1100    BlockFrequency
102 119  98 109  98 118 114 111 121 110  0.761541   1092/1100    CumulativeSums
 98 106 116 111 125 106 100 113 116 109  0.806575   1091/1100    CumulativeSums
110 118 106 106 102 104 107 107 107 133  0.654152   1091/1100    Runs
124 120 105 103 110 102 100 120 103 113  0.710487   1088/1100    LongestRun
 91 116 101 102 117 102 128 112 111 120  0.362389   1096/1100    Rank
118 123 113 106 111 118 104  85 120 102  0.316327   1088/1100    FFT
123 103 114 115 107 128 109 110 117  74  0.039871   1089/1100    NonOverlappingTemplate
103  90 112 116 128 103 122  98 107 121  0.234594   1094/1100    NonOverlappingTemplate
125 113  99 107  90 116 111 118 104 117  0.471495   1091/1100    NonOverlappingTemplate
109 110 113 103 103 121  88 122 128 103  0.263452   1093/1100    NonOverlappingTemplate
106 112 146  99  97  98 112 110 113 107  0.064638   1089/1100    NonOverlappingTemplate
119 114 106 115 122 104  97 112 103 108  0.839037   1084/1100    NonOverlappingTemplate
124 105 103 103 109 109  93 123 111 120  0.534146   1089/1100    NonOverlappingTemplate
117  96 114  97 130 104 100 118 111 113  0.396416   1091/1100    NonOverlappingTemplate
 97 113 126 118 109 122 100  95 119 101  0.328861   1087/1100    NonOverlappingTemplate
106 109 105 117 115 102 113 108 114 111  0.992825   1086/1100    NonOverlappingTemplate
125 114 113 112 114 107  99 113 107  96  0.780932   1087/1100    NonOverlappingTemplate
118  92 121 107 105 101 116 113 116 111  0.697444   1091/1100    NonOverlappingTemplate
 89 115 115 119 105 120 124 100 114  99  0.328861   1097/1100    NonOverlappingTemplate
115 100 116 125 109 107  95 118 113 102  0.648476   1087/1100    NonOverlappingTemplate
109 120 120 105 105 109 101 118  99 114  0.846799   1094/1100    NonOverlappingTemplate
102 116 100 112 117  93 112 115 120 113  0.721592   1088/1100    NonOverlappingTemplate
109 119  98 101 115 108 103 119 131  97  0.368435   1086/1100    NonOverlappingTemplate
109 105 112 108 119 111  94 119 111 112  0.900316   1089/1100    NonOverlappingTemplate
106 117 106 104 111 103 108 109 107 129  0.840601   1090/1100    NonOverlappingTemplate
102 107 113 115 121 115 117 109 110  91  0.736273   1088/1100    NonOverlappingTemplate
107 108 114 105  97 109 101 111 132 116  0.584270   1089/1100    NonOverlappingTemplate
102 111 109 103 116 120  98 106 118 117  0.854407   1096/1100    NonOverlappingTemplate
102 109 121 103 100 105 103 123 123 111  0.657933   1089/1100    NonOverlappingTemplate
111 109 100 104 145 104 109 125 112  81  0.007545   1089/1100    NonOverlappingTemplate
103 126 112 116 104 124  94 106 100 115  0.450808   1086/1100    NonOverlappingTemplate
 97 110 119 117 107 108 117 115 103 107  0.909003   1091/1100    NonOverlappingTemplate
122 113 101 107 107 122 110 122  92 104  0.515932   1084/1100    NonOverlappingTemplate
107  90 118 121 112 133 101 105 100 113  0.202268   1082/1100    NonOverlappingTemplate
108 104 120 117 104 114 113  94 101 125  0.597432   1092/1100    NonOverlappingTemplate
123 112 112  96 111 100 103 121 107 115  0.723436   1089/1100    NonOverlappingTemplate
120  95  98 117  98 122 109 106 107 128  0.310863   1085/1100    NonOverlappingTemplate
 97 104 115 119 107 137 115 106 104  96  0.212286   1088/1100    NonOverlappingTemplate
112 101 114 111 107 137  96 110 103 109  0.360887   1094/1100    NonOverlappingTemplate
102 108 109 126 115  96 126  92 108 118  0.285811   1093/1100    NonOverlappingTemplate
106  99 110 130 102 111 120 107 108 107  0.680567   1090/1100    NonOverlappingTemplate
 99 114 100 114 130 107 115 110 101 110  0.639012   1088/1100    NonOverlappingTemplate
104  96  97 107 125 101 120 128 101 121  0.202268   1083/1100    NonOverlappingTemplate
114  93 115 116 106 122 122 106 113  93  0.442324   1084/1100    NonOverlappingTemplate
 95 121  92 100 115 120 129 119 107 102  0.171007   1088/1100    NonOverlappingTemplate
129 119 102 122  79 122 102  99 116 110  0.035598   1084/1100    NonOverlappingTemplate
107 110  96 114 110 103 132 117 119  92  0.276957   1099/1100 *  NonOverlappingTemplate
120  99 113  98 110 117 121 115 105 102  0.741737   1094/1100    NonOverlappingTemplate
110 110 104 107  98 111 118 121 113 108  0.939690   1086/1100    NonOverlappingTemplate
122 110 127 105  98 115 101 110 107 105  0.663602   1082/1100    NonOverlappingTemplate
 99 109 100 117 101 104 116 138 111 105  0.261050   1088/1100    NonOverlappingTemplate
113 126 112 120  99  85 117 103 111 114  0.263452   1087/1100    NonOverlappingTemplate
127 120 137 115  88 100  87  99 117 110  0.008708   1087/1100    NonOverlappingTemplate
114 112 115 112 108 104 113  93 117 112  0.911413   1089/1100    NonOverlappingTemplate
 99 114 105 101 116 120 107 113 118 107  0.892563   1089/1100    NonOverlappingTemplate
119 103 120  89 101 122 130 106 103 107  0.188880   1092/1100    NonOverlappingTemplate
119 110 113 100  98 109 106 119 116 110  0.893874   1088/1100    NonOverlappingTemplate
119 104 118 104 104  96 116 117 104 118  0.763322   1088/1100    NonOverlappingTemplate
135 110 125 102 106 107 104 109  97 105  0.301460   1088/1100    NonOverlappingTemplate
103 102  97 117 131 120 115  94 100 121  0.187027   1093/1100    NonOverlappingTemplate
 87 122 100 106 114 123 109 110 113 116  0.412490   1090/1100    NonOverlappingTemplate
121 104 108 117  87 119 103 107 113 121  0.422308   1088/1100    NonOverlappingTemplate
 98 112  99 108 114 127 112  95 113 122  0.462821   1089/1100    NonOverlappingTemplate
 99 114 106  91 116 117 115 111 115 116  0.716049   1084/1100    NonOverlappingTemplate
 95  82 124 138 106 114  99 123 115 104  0.010370   1086/1100    NonOverlappingTemplate
109 102 117 110  98 115 113 123  92 121  0.510513   1090/1100    NonOverlappingTemplate
103 110 124 114 110  97 120 113 107 102  0.782671   1094/1100    NonOverlappingTemplate
129 108  96 127 129  92 115 105  99 100  0.058646   1091/1100    NonOverlappingTemplate
113 115 106 101 113 105 118 114 111 104  0.979123   1087/1100    NonOverlappingTemplate
104 106 117 100 123 121 105 108 113 103  0.811578   1093/1100    NonOverlappingTemplate
119 101  95 104 106 109 123 119 104 120  0.584270   1092/1100    NonOverlappingTemplate
122 112  81 114 101 125 125 108  98 114  0.079183   1092/1100    NonOverlappingTemplate
108 127 107 101 115 109 110  98 125 100  0.535980   1089/1100    NonOverlappingTemplate
 95 131 111 122 107  99 123 100 121  91  0.080968   1091/1100    NonOverlappingTemplate
108 114 105  86 104 116 117 108 124 118  0.423957   1088/1100    NonOverlappingTemplate
124 111 115 104 106 113 110 102 112 103  0.933677   1085/1100    NonOverlappingTemplate
109 116 108 112 114  99  96 114 116 116  0.895178   1085/1100    NonOverlappingTemplate
107  83 110 105 123 108 100 126 119 119  0.152980   1087/1100    NonOverlappingTemplate
110 116 109 111 115 104 102 118 110 105  0.985988   1087/1100    NonOverlappingTemplate
 92 109 103 128 110 124 118 102 109 105  0.390091   1092/1100    NonOverlappingTemplate
100 117 125 104 119 104 104 105 104 118  0.714197   1088/1100    NonOverlappingTemplate
119  93 114 109 120  98 106 105 108 128  0.428925   1085/1100    NonOverlappingTemplate
104 102 153 107 101 115 101  98 110 109  0.013483   1084/1100    NonOverlappingTemplate
112 105 126 105  99 115 106 102 118 112  0.789589   1084/1100    NonOverlappingTemplate
100 127 119 112 114 103 102 111 106 106  0.761541   1087/1100    NonOverlappingTemplate
111 102 105 134 105 106 119  86 120 112  0.147588   1088/1100    NonOverlappingTemplate
117 101 115 113 111 107 102 121  88 125  0.374545   1095/1100    NonOverlappingTemplate
105 114 130 129 113  97  92 108 112 100  0.170152   1086/1100    NonOverlappingTemplate
121 111 113  99 113 103 113 111  97 119  0.818179   1090/1100    NonOverlappingTemplate
112 123 107 102 117 109 119  98 100 113  0.766873   1090/1100    NonOverlappingTemplate
115 114 106 111 107 118 121 111  91 106  0.766873   1090/1100    NonOverlappingTemplate
126 102 113 119  99 111 109 108 114  99  0.727116   1079/1100    NonOverlappingTemplate
136 116 114 105 105 103 109 110  98 104  0.422308   1089/1100    NonOverlappingTemplate
105  97 115 114 101 100 117 127 113 111  0.642798   1092/1100    NonOverlappingTemplate
124  93 113  96 104 109 123 113 123 102  0.323249   1086/1100    NonOverlappingTemplate
114 105 118  93 121 114 115  95 134  91  0.075296   1087/1100    NonOverlappingTemplate
118 105 107  96 107 112 116 108 119 112  0.916134   1086/1100    NonOverlappingTemplate
101 118 105  97  99 101 119 133 109 118  0.271989   1086/1100    NonOverlappingTemplate
 99 108 128 100 120 113 101 122 100 109  0.442324   1085/1100    NonOverlappingTemplate
138 101  93 106 120 123  96  94 123 106  0.026297   1087/1100    NonOverlappingTemplate
105 111  97 102 119 123 114 122 105 102  0.648476   1092/1100    NonOverlappingTemplate
122  90 115 116 120 114  99 112 104 108  0.528659   1085/1100    NonOverlappingTemplate
 98 116 104 107 112 113 110 100 120 120  0.843712   1095/1100    NonOverlappingTemplate
 98 112 115 130 102 106 108 115 116  98  0.550717   1088/1100    NonOverlappingTemplate
105 102  99 111 104 123 101 125 108 122  0.543333   1089/1100    NonOverlappingTemplate
104  95  98 103 113 115 108 105 135 124  0.204241   1088/1100    NonOverlappingTemplate
116 101 106 103 100 117 104 123 112 118  0.789589   1089/1100    NonOverlappingTemplate
110  93  89 125 108 131 120 106 105 113  0.119128   1094/1100    NonOverlappingTemplate
114 105  90 103 119 126 109 113 107 114  0.550717   1090/1100    NonOverlappingTemplate
 93 120 118 107 114 117  90 118 119 104  0.344630   1093/1100    NonOverlappingTemplate
 94 120 111 109 107 116 117 108 110 108  0.899043   1089/1100    NonOverlappingTemplate
104 118 105 107 121 124 111 110  98 102  0.739918   1091/1100    NonOverlappingTemplate
126 119  88 105 120 106 115 116  94 111  0.234594   1088/1100    NonOverlappingTemplate
109 110 108 122 117  90 115 100 113 116  0.639012   1090/1100    NonOverlappingTemplate
107  99 109 108 129 102 119 102 124 101  0.444015   1093/1100    NonOverlappingTemplate
129 102 124 100 117  99 130  98  93 108  0.073211   1081/1100    NonOverlappingTemplate
102  98 121 111  98 123 137 108 107  95  0.101421   1089/1100    NonOverlappingTemplate
113  93 116 132 111 105 109 121  86 114  0.116622   1089/1100    NonOverlappingTemplate
109 100 112 117 112 106 122 100 106 116  0.892563   1094/1100    NonOverlappingTemplate
112 101 125  99 108 125 101 105 116 108  0.603086   1088/1100    NonOverlappingTemplate
 92 105 111 119  99 106 113 115 127 113  0.515932   1092/1100    NonOverlappingTemplate
101 105 121  98 108 106 104 140  93 124  0.057642   1091/1100    NonOverlappingTemplate
100 114 107 114 119  90 105 120 118 113  0.589905   1092/1100    NonOverlappingTemplate
 93 124 118 105 114 101 126 106 113 100  0.386951   1096/1100    NonOverlappingTemplate
107 112 102 103 110 110 116 112 138  90  0.198367   1092/1100    NonOverlappingTemplate
106 107 113 110 122  93 106 115 101 127  0.535980   1084/1100    NonOverlappingTemplate
113 113  90 127 115 102  97 107 108 128  0.222692   1095/1100    NonOverlappingTemplate
112 109  96 120 115 109 107 109 124  99  0.745365   1092/1100    NonOverlappingTemplate
 97 124 120 120 116 102  93 106 109 113  0.445708   1093/1100    NonOverlappingTemplate
 98  82 123 105 127 122 110 101 113 119  0.073624   1087/1100    NonOverlappingTemplate
110 117 110 110  93 109 106 108 114 123  0.839037   1087/1100    NonOverlappingTemplate
106 126 112 111  98 106  97 111 118 115  0.706769   1090/1100    NonOverlappingTemplate
108 123 127 104 115  95 109 106  98 115  0.485528   1092/1100    NonOverlappingTemplate
 98  94 120 101 125 130 114 114 103 101  0.189812   1090/1100    NonOverlappingTemplate
101 108  95 117 109 123 113 126 108 100  0.517744   1092/1100    NonOverlappingTemplate
114 112  90 108 119 115 118 107 110 107  0.782671   1094/1100    NonOverlappingTemplate
117 114  92 138  95  95 108 124 120  97  0.025039   1090/1100    NonOverlappingTemplate
103 111 137 103 110 104 116  96 118 102  0.267086   1091/1100    NonOverlappingTemplate
118 104 110 106 120 112 102 103 113 112  0.958248   1086/1100    NonOverlappingTemplate
105 128 112 107 102 100 102 109 110 125  0.593666   1092/1100    NonOverlappingTemplate
104 127 103 111 106 115 102 104 121 107  0.752586   1087/1100    NonOverlappingTemplate
 95 103 123 108 113 109 121 107 110 111  0.803215   1092/1100    NonOverlappingTemplate
105  98 124  97 115 105 110 120 117 109  0.671151   1084/1100    NonOverlappingTemplate
103 112 107 119 101 128 120  99  97 114  0.468016   1094/1100    NonOverlappingTemplate
102 127  95 113  98 115 120  91  99 140  0.015896   1092/1100    NonOverlappingTemplate
135  81 120 108 102 133 107 105 108 101  0.013830   1078/1100 *  NonOverlappingTemplate
100 127  89 113  99 112 125 108 112 115  0.268305   1092/1100    NonOverlappingTemplate
 99  95 108 112 114 114 119  95 126 118  0.419021   1089/1100    NonOverlappingTemplate
123 103 114 115 106 128 110 110 117  74  0.039166   1089/1100    NonOverlappingTemplate
107 118 119 103 125 109  99 103 118  99  0.623870   1088/1100    NonOverlappingTemplate
118 115 102 119 115 109 107  94 101 120  0.697444   1088/1100    NonOverlappingTemplate
111 104 108  93 120 108 112 112 128 104  0.606860   1089/1100    NonOverlappingTemplate
120 111 116 115 106 112 101  98 115 106  0.906561   1085/1100    NonOverlappingTemplate
111 111 107  95 123 129 117  96  93 118  0.191687   1094/1100    NonOverlappingTemplate
124 103 105 104 118  91 106 107 126 116  0.390091   1087/1100    OverlappingTemplate
118 106 114 109 107 113 116  94 110 113  0.925177   1083/1100    Universal
121 126 116 121  94 109 117  91 108  97  0.187027   1089/1100    ApproximateEntropy
 70  77  72  73  73  78  65  63  59  60  0.731185    675/690     RandomExcursions
 79  72  82  57  60  60  79  70  71  60  0.264940    681/690     RandomExcursions
 71  82  78  62  73  59  71  68  70  56  0.474150    683/690     RandomExcursions
 80  62  80  57  70  75  73  67  75  51  0.194403    680/690     RandomExcursions
 81  67  74  64  56  77  59  79  69  64  0.391827    686/690     RandomExcursions
 74  68  80  69  74  71  71  62  60  61  0.796240    684/690     RandomExcursions
 83  66  74  77  60  56  66  66  59  83  0.189893    686/690     RandomExcursions
 75  68  60  55  85  73  65  74  67  68  0.422690    679/690     RandomExcursions
 69  65  64  66  66  83  57  70  77  73  0.641646    684/690     RandomExcursionsVariant
 77  56  67  67  76  70  58  68  81  70  0.525407    682/690     RandomExcursionsVariant
 73  59  69  76  72  75  71  59  66  70  0.859991    680/690     RandomExcursionsVariant
 68  65  76  60  89  56  70  76  62  68  0.223292    681/690     RandomExcursionsVariant
 62  75  67  77  67  57  76  78  74  57  0.465829    684/690     RandomExcursionsVariant
 69  77  66  72  64  72  69  61  58  82  0.656728    686/690     RandomExcursionsVariant
 78  66  79  72  68  60  66  75  65  61  0.751464    686/690     RandomExcursionsVariant
 73  70  84  80  67  60  63  67  69  57  0.422690    687/690     RandomExcursionsVariant
 71  89  69  75  55  78  73  64  60  56  0.102261    682/690     RandomExcursionsVariant
 77  61  68  68  68  73  72  58  72  73  0.884910    682/690     RandomExcursionsVariant
 76  73  70  64  58  73  76  63  68  69  0.871585    683/690     RandomExcursionsVariant
 88  65  69  65  69  67  67  57  75  68  0.490992    683/690     RandomExcursionsVariant
 82  66  71  61  64  82  67  59  74  64  0.474150    683/690     RandomExcursionsVariant
 78  71  56  67  60  81  80  64  62  71  0.359953    681/690     RandomExcursionsVariant
 77  61  83  62  63  58  66  83  65  72  0.274717    680/690     RandomExcursionsVariant
 72  65  74  68  67  64  71  77  70  62  0.969242    680/690     RandomExcursionsVariant
 80  54  65  74  73  60  75  66  70  73  0.542933    679/690     RandomExcursionsVariant
 72  64  70  64  73  61  75  65  77  69  0.929434    679/690     RandomExcursionsVariant
117 112 102 123 106 107 118 111 111  93  0.734447   1085/1100    Serial
108 123 114  99 111 102 100 115 112 116  0.842160   1090/1100    Serial
114 101  97 115 114 133 101 111 106 108  0.482003   1086/1100    LinearComplexity


- - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - -
The minimum pass rate for each statistical test with the exception of the
random excursion (variant) test is approximately = 1079 for a
sample size = 1100 binary sequences.

The minimum pass rate for the random excursion (variant) test
is approximately = 675 for a sample size = 690 binary sequences.

For further guidelines construct a probability table using the MAPLE program
provided in the addendum section of the documentation.
- - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - -


==> QRNG3mod.txt <==
------------------------------------------------------------------------------
RESULTS FOR THE UNIFORMITY OF P-VALUES AND THE PROPORTION OF PASSING SEQUENCES
------------------------------------------------------------------------------
   generator is <30Q_8192_32.txt>
------------------------------------------------------------------------------
 C1  C2  C3  C4  C5  C6  C7  C8  C9 C10  P-VALUE  PROPORTION  STATISTICAL TEST
------------------------------------------------------------------------------
105 110 112 100 115 111  90 116 123 118  0.586147   1091/1100    Frequency
123 111  89 116 115 115 123 119  95  94  0.163431   1087/1100    BlockFrequency
104 117 106 102 112 103 120 118 114 104  0.914966   1092/1100    CumulativeSums
 97 112 112 119 122 102  97 110 126 103  0.480244   1092/1100    CumulativeSums
126 118 102 108  89 111 124 112  93 117  0.189812   1090/1100    Runs
 92 130  92 113 114 126 109  85 124 115  0.019308   1089/1100    LongestRun
105 118 111 114  99 102 111 128 108 104  0.743552   1093/1100    Rank
113 113  93 115 122  80 122 110 127 105  0.054095   1086/1100    FFT
113 106 120 113 103 108 113 107 109 108  0.992825   1089/1100    NonOverlappingTemplate
111 113 100 115 120 120  92 106 122 101  0.515932   1090/1100    NonOverlappingTemplate
105 113 102 117 109 105 105 104 126 114  0.867692   1088/1100    NonOverlappingTemplate
113 106 101  96 121 135 105 115  97 111  0.241289   1090/1100    NonOverlappingTemplate
113 101 104 103 117 102 133 101 107 119  0.438954   1089/1100    NonOverlappingTemplate
112 100 101 112  93 101 112 128 111 130  0.230211   1092/1100    NonOverlappingTemplate
118 108 105 132  98 106 119 114 101  99  0.399601   1093/1100    NonOverlappingTemplate
116 121 108  96 117 104 112 108 111 107  0.899043   1087/1100    NonOverlappingTemplate
100 107 109 121 117 108 102 121 115 100  0.798139   1094/1100    NonOverlappingTemplate
 90 127 123 118 109  87 105 105 116 120  0.093976   1092/1100    NonOverlappingTemplate
115 116 125 116 117 100  96 115 101  99  0.521373   1093/1100    NonOverlappingTemplate
105 124 125 100 105  99 114 118 105 105  0.588026   1088/1100    NonOverlappingTemplate
103 109 124 110 103 109 106 117 118 101  0.867692   1095/1100    NonOverlappingTemplate
102 116 115 111 122 117 104 104 108 101  0.888583   1083/1100    NonOverlappingTemplate
103 110 113 110 120 107 111 119 102 105  0.961342   1092/1100    NonOverlappingTemplate
111 107 100 114  98 102 121 126 122  99  0.449105   1091/1100    NonOverlappingTemplate
113  87 107 117 115  95 118 122 100 126  0.171007   1089/1100    NonOverlappingTemplate
101 106 124 128  95 100 111 100 115 120  0.302791   1091/1100    NonOverlappingTemplate
117  91 120 103 112 104 103 109 125 116  0.506913   1081/1100    NonOverlappingTemplate
112 100 112 115 108 110 107 121 109 106  0.978602   1087/1100    NonOverlappingTemplate
121  87 126 104 121 102 102 113  98 126  0.104202   1089/1100    NonOverlappingTemplate
 96 113  91 112 112 129 136 114  89 108  0.026621   1091/1100    NonOverlappingTemplate
100 118 116 126 101 113 106 116 102 102  0.678686   1088/1100    NonOverlappingTemplate
 99 113 123 124 118  96 102 106 124  95  0.248130   1088/1100    NonOverlappingTemplate
104 130 106  97 114 121 115 103  99 111  0.468016   1093/1100    NonOverlappingTemplate
108 121 108 132 107 101 102 112 105 104  0.578646   1086/1100    NonOverlappingTemplate
109 101 123 108 108 108 112 111 110 110  0.982546   1093/1100    NonOverlappingTemplate
100 113 123 110  95 130 106  97 113 113  0.346088   1086/1100    NonOverlappingTemplate
123 110 125  98  97 122 108  92  99 126  0.117244   1088/1100    NonOverlappingTemplate
 98 117 115  95 101 107 116 112 114 125  0.595549   1089/1100    NonOverlappingTemplate
106 111 109 116 113  97  92 122 117 117  0.610636   1092/1100    NonOverlappingTemplate
128  97 119 106 118  95 110 109 107 111  0.525011   1086/1100    NonOverlappingTemplate
104 118 122  96 111 113 115 104  98 119  0.669264   1092/1100    NonOverlappingTemplate
 98 114 116 113 116 101 107 109 108 118  0.933677   1090/1100    NonOverlappingTemplate
116 102  84 109 119 123 107 122 107 111  0.288378   1088/1100    NonOverlappingTemplate
 99 104 137 116 105  93 118 109 117 102  0.169299   1087/1100    NonOverlappingTemplate
 91 112 117 119 107 108 106 118 115 107  0.773933   1091/1100    NonOverlappingTemplate
 92 111 124 103 109 121  96 124 106 114  0.338839   1088/1100    NonOverlappingTemplate
 94 100 103  96 113 124 122 117 119 112  0.362389   1088/1100    NonOverlappingTemplate
114 103 121 107  99  98 121 110 105 122  0.656043   1087/1100    NonOverlappingTemplate
103  91 130 119 101 110 104 100 128 114  0.155341   1090/1100    NonOverlappingTemplate
111  96 111 114 122 108 122  96 113 107  0.684327   1093/1100    NonOverlappingTemplate
102 103 117 116 122 126 104 104 101 105  0.631440   1084/1100    NonOverlappingTemplate
122 101 100 111 115 114  98 129 114  96  0.362389   1085/1100    NonOverlappingTemplate
112  98 114 107 116  95 115  98 132 113  0.353437   1091/1100    NonOverlappingTemplate
123 103 116 118 100 119 112 102  95 112  0.612525   1088/1100    NonOverlappingTemplate
113 128 100 124  99 114 103 107 106 106  0.556275   1087/1100    NonOverlappingTemplate
119 103 115 112 104 113 125 104 103 102  0.811578   1094/1100    NonOverlappingTemplate
108  92 105 110 122 106 111 114 124 108  0.674920   1086/1100    NonOverlappingTemplate
 99  94 113 101 127 127 115 108 107 109  0.362389   1089/1100    NonOverlappingTemplate
104  99 112  84 111 123 135 103 109 120  0.062821   1086/1100    NonOverlappingTemplate
128 117 116 101 111 119 105 101 103  99  0.563708   1090/1100    NonOverlappingTemplate
114 123 115 118  93 127  95  86 115 114  0.080519   1089/1100    NonOverlappingTemplate
125 106 110 125 103 122  97 105 101 106  0.471495   1089/1100    NonOverlappingTemplate
122 114  96 117  98 114 101 125 105 108  0.515932   1093/1100    NonOverlappingTemplate
110 107 109 114 110 112 110 115 109 104  0.999731   1091/1100    NonOverlappingTemplate
121 121  94 118 108 115 103 105 114 101  0.644691   1084/1100    NonOverlappingTemplate
110 106 106 124 115 117  97 105 110 110  0.874834   1093/1100    NonOverlappingTemplate
110 115 106 112 117 109 100 110 103 118  0.971699   1087/1100    NonOverlappingTemplate
109 117 107  80 126 108 115 100 118 120  0.133056   1088/1100    NonOverlappingTemplate
118  95 109 127 108 116 110  93 111 113  0.499742   1088/1100    NonOverlappingTemplate
109 112 103 105 120 107 108 100 116 120  0.918445   1080/1100    NonOverlappingTemplate
118 107 101 105 118 101  99 127 108 116  0.633333   1090/1100    NonOverlappingTemplate
114 118 114 104 118 108 100 101 102 121  0.821449   1090/1100    NonOverlappingTemplate
 96 103  89 123 117 123 105 117 118 109  0.274465   1092/1100    NonOverlappingTemplate
103 107 122 114 123 116  90 109 103 113  0.532315   1089/1100    NonOverlappingTemplate
111 132 102  91  87 115 106 108 125 123  0.047589   1085/1100    NonOverlappingTemplate
127 108 119 118  88  97 103 102 115 123  0.176217   1087/1100    NonOverlappingTemplate
121 104 103 100 101 116 119 111 110 115  0.849861   1092/1100    NonOverlappingTemplate
107 121 105 109 104 136 113 104 100 101  0.354919   1086/1100    NonOverlappingTemplate
129 118 113  99 120  92 126  94  97 112  0.087499   1090/1100    NonOverlappingTemplate
 96 117 127  89 108 111 106 117 118 111  0.343176   1090/1100    NonOverlappingTemplate
106  99 112 105 117 110 107 128 105 111  0.814889   1086/1100    NonOverlappingTemplate
110 103 117 125 101 133 111  92  92 116  0.099243   1084/1100    NonOverlappingTemplate
107 112 121  99  93 112 109  99 132 116  0.288378   1089/1100    NonOverlappingTemplate
102 100 124 106 111  97 119  95 124 122  0.287092   1089/1100    NonOverlappingTemplate
125 111  98 120 118 109  91 110 119  99  0.351959   1086/1100    NonOverlappingTemplate
 95 109 103  92 121 121 105 118 118 118  0.382270   1093/1100    NonOverlappingTemplate
113 108  99 107 104 125 111 108 104 121  0.821449   1089/1100    NonOverlappingTemplate
115 107 108 120 101 115 104 112 109 109  0.978072   1092/1100    NonOverlappingTemplate
107 116 107 129 117  92 104 107 125  96  0.249284   1085/1100    NonOverlappingTemplate
104 123 114 104 103 124  85 125 113 105  0.181557   1094/1100    NonOverlappingTemplate
112 117 114 113 103  98 108 113 111 111  0.978072   1090/1100    NonOverlappingTemplate
113 108 116 108 114 106  99 102 117 117  0.949012   1091/1100    NonOverlappingTemplate
127 117 101 120  91 105 117  96 106 120  0.242419   1088/1100    NonOverlappingTemplate
130  95 117 126 107 107 125 106  84 103  0.042808   1081/1100    NonOverlappingTemplate
104  91  97 140 117 107 121 106 111 106  0.084177   1091/1100    NonOverlappingTemplate
116 112 119 109 113 112 117  94 108 100  0.839037   1086/1100    NonOverlappingTemplate
105 116 114 122 114 113 109  84 113 110  0.487296   1092/1100    NonOverlappingTemplate
115 111 104 113 112 132  91 108 111 103  0.450808   1086/1100    NonOverlappingTemplate
110  99 111 106 119  93 101 120 119 122  0.503322   1092/1100    NonOverlappingTemplate
111  98 100 120 113 110 112 119 113 104  0.883171   1087/1100    NonOverlappingTemplate
119 118 109 102 109 101  98 104 131 109  0.503322   1085/1100    NonOverlappingTemplate
103 133 109  96 102 127 111 106 102 111  0.275709   1089/1100    NonOverlappingTemplate
124 103 117  97 119  98 124 115 103 100  0.382270   1086/1100    NonOverlappingTemplate
117  97 117 103 104  98 119 123 109 113  0.650368   1088/1100    NonOverlappingTemplate
104 131 109 113 117 120 113  97 103  93  0.313587   1084/1100    NonOverlappingTemplate
109 106 103 113  98 126 105 115  95 130  0.314955   1087/1100    NonOverlappingTemplate
 92 117 107 115 109 111  99 111 118 121  0.688081   1087/1100    NonOverlappingTemplate
 91 112 127 113 109 109 115 117  97 110  0.508712   1093/1100    NonOverlappingTemplate
123  98 121 117 116 106  90 107 124  98  0.232394   1089/1100    NonOverlappingTemplate
107 100 118  89 132 109 106 109 118 112  0.292259   1093/1100    NonOverlappingTemplate
106 106 110 111 107 115 116 107 109 113  0.999142   1083/1100    NonOverlappingTemplate
111  98 116 111  94 112 116 115 108 119  0.803215   1089/1100    NonOverlappingTemplate
112 114 112  97 105  92 124 107 100 137  0.111150   1084/1100    NonOverlappingTemplate
114 110 106 106  99 118 116 103 119 109  0.933677   1089/1100    NonOverlappingTemplate
100 119 114 116 121 101 103 116  99 111  0.756177   1097/1100    NonOverlappingTemplate
105 107  89 106 114 122 110 108 124 115  0.537815   1086/1100    NonOverlappingTemplate
127  93 104 110  99 124 122  99 110 112  0.281992   1082/1100    NonOverlappingTemplate
 98 134  87  92 118 107 119 108 117 120  0.047311   1093/1100    NonOverlappingTemplate
105 104 127 112 118 109 113  95  93 124  0.323249   1090/1100    NonOverlappingTemplate
129 121  98 102 100 113 113 109 100 115  0.485528   1089/1100    NonOverlappingTemplate
 98 107 125 113  95 132 117  99 107 107  0.232394   1092/1100    NonOverlappingTemplate
103 103 131 123 108 112 109 106 105 100  0.554420   1090/1100    NonOverlappingTemplate
110 114 114 120 109  89 121  90 119 114  0.287092   1088/1100    NonOverlappingTemplate
106 109 120 117 106 113  98 124  90 117  0.445708   1089/1100    NonOverlappingTemplate
109 119 113 107  97 108 116 124  99 108  0.766873   1085/1100    NonOverlappingTemplate
127  90 128 103 120 106 119 104  99 104  0.153763   1084/1100    NonOverlappingTemplate
111 115 119 114  99  93 121 112 114 102  0.667378   1089/1100    NonOverlappingTemplate
 99 113 109 129 118 117  98 101 120  96  0.331691   1090/1100    NonOverlappingTemplate
116  88 104 101 110 102 118 120 114 127  0.301460   1088/1100    NonOverlappingTemplate
102  97  85 107 109 130 109 124 132 105  0.035812   1095/1100    NonOverlappingTemplate
103 131 105 109  98 112 100 121 113 108  0.517744   1089/1100    NonOverlappingTemplate
 92 116 115  99 119 110 113 103 118 115  0.671151   1089/1100    NonOverlappingTemplate
107 106 117 129 116 121 113  97 105  89  0.259855   1088/1100    NonOverlappingTemplate
125 108 128 123  89 110  91 104 112 110  0.114773   1091/1100    NonOverlappingTemplate
117 102 116 105 120 117 103 118 104  98  0.779188   1088/1100    NonOverlappingTemplate
103 114  97 111 113 115  98 112 115 122  0.804897   1085/1100    NonOverlappingTemplate
107 101 123  97  88 116  97 114 120 137  0.037120   1095/1100    NonOverlappingTemplate
122 108 116 105 102  95 101 110 118 123  0.597432   1094/1100    NonOverlappingTemplate
108 103 113 112 113 104 123  94 120 110  0.761541   1094/1100    NonOverlappingTemplate
108 107 126 105 114 122 108  87 113 110  0.432254   1090/1100    NonOverlappingTemplate
107 104 112 121 122 112  93 108 113 108  0.772173   1096/1100    NonOverlappingTemplate
 93 116 113 117 110 106  99 107 132 107  0.410866   1094/1100    NonOverlappingTemplate
129  96 111 129 115 100 106  99  94 121  0.116622   1091/1100    NonOverlappingTemplate
117  99 102 101 102 124 106 117 120 112  0.661713   1091/1100    NonOverlappingTemplate
119  79 100 108 117 119 111 111 120 116  0.169299   1092/1100    NonOverlappingTemplate
118 101  97 121 117 106 110 109 110 111  0.870570   1093/1100    NonOverlappingTemplate
 89 112 104 121 102 122 106 124  98 122  0.218483   1090/1100    NonOverlappingTemplate
 98 109 115 117  99 100 105 117 108 132  0.427266   1084/1100    NonOverlappingTemplate
109  97 105 108 105 127  96 133 106 114  0.240163   1090/1100    NonOverlappingTemplate
101 104 105 124 122 105 114 101 112 112  0.782671   1085/1100    NonOverlappingTemplate
113 106 119 115 102 108 113 109 107 108  0.991177   1089/1100    NonOverlappingTemplate
102  99  95 119 127 113 119 123 114  89  0.137282   1089/1100    NonOverlappingTemplate
132 108 116 107 114  98 109  84 107 125  0.103082   1088/1100    NonOverlappingTemplate
102  89 120 121 111 112 113  99 116 117  0.474986   1095/1100    NonOverlappingTemplate
 98 115 128 105  93 102 124  96 132 107  0.067645   1088/1100    NonOverlappingTemplate
101 106 110 116 106 120 111 113 110 107  0.982546   1088/1100    NonOverlappingTemplate
101 120 110 122  98 101 115 121 118  94  0.415748   1094/1100    OverlappingTemplate
122 122  97  96 113 111 115 102 113 109  0.644691   1081/1100    Universal
114 113 101  91 101 100 111 122 121 126  0.301460   1088/1100    ApproximateEntropy
 57  63  68  72  63  74  55  74  58  79  0.400400    657/663     RandomExcursions
 63  65  77  75  70  58  58  66  64  67  0.791594    655/663     RandomExcursions
 77  65  63  61  60  66  70  44  75  82  0.075932    653/663     RandomExcursions
 61  60  66  74  65  73  60  67  63  74  0.889251    653/663     RandomExcursions
 81  57  70  54  79  62  54  62  65  79  0.094750    655/663     RandomExcursions
 53  61  67  58  70  87  78  71  59  59  0.093891    656/663     RandomExcursions
 70  72  58  75  79  84  53  66  55  51  0.032300    658/663     RandomExcursions
 66  81  55  75  78  58  61  57  68  64  0.252576    657/663     RandomExcursions
 64  65  80  61  64  60  78  70  59  62  0.591472    658/663     RandomExcursionsVariant
 65  62  73  63  54  71  78  69  64  64  0.726197    656/663     RandomExcursionsVariant
 61  67  74  66  53  61  72  68  69  72  0.780060    658/663     RandomExcursionsVariant
 57  72  67  65  58  64  70  84  65  61  0.496470    660/663     RandomExcursionsVariant
 46  74  76  66  69  69  72  67  58  66  0.323017    659/663     RandomExcursionsVariant
 49  64  75  70  73  76  69  74  50  63  0.150007    656/663     RandomExcursionsVariant
 57  61  59  74  86  60  58  64  87  57  0.026378    656/663     RandomExcursionsVariant
 57  77  66  55  68  57  73  76  72  62  0.416565    657/663     RandomExcursionsVariant
 71  58  68  72  63  59  65  69  70  68  0.951780    658/663     RandomExcursionsVariant
 73  60  65  70  63  62  68  63  67  72  0.975587    654/663     RandomExcursionsVariant
 69  73  71  61  63  63  73  68  66  56  0.895827    659/663     RandomExcursionsVariant
 59  66  67  72  63  74  62  68  74  58  0.863568    654/663     RandomExcursionsVariant
 59  70  65  65  67  57  80  66  69  65  0.800118    653/663     RandomExcursionsVariant
 62  73  67  61  72  64  57  61  67  79  0.723129    658/663     RandomExcursionsVariant
 63  62  76  69  65  68  60  61  78  61  0.780060    659/663     RandomExcursionsVariant
 57  55  75  72  62  84  62  59  56  81  0.069130    658/663     RandomExcursionsVariant
 56  57  69  74  72  63  76  56  78  62  0.351713    657/663     RandomExcursionsVariant
 55  73  65  68  66  76  65  74  63  58  0.713888    658/663     RandomExcursionsVariant
116  98 113  99 118 122 113 112 104 105  0.799836   1082/1100    Serial
114 118 110 101 105  92 103 124 131 102  0.245833   1089/1100    Serial
 94 116 118 103 116  98 121 111 119 104  0.586147   1088/1100    LinearComplexity


- - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - -
The minimum pass rate for each statistical test with the exception of the
random excursion (variant) test is approximately = 1079 for a
sample size = 1100 binary sequences.

The minimum pass rate for the random excursion (variant) test
is approximately = 648 for a sample size = 663 binary sequences.

For further guidelines construct a probability table using the MAPLE program
provided in the addendum section of the documentation.
- - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - -


==> Tex file/QRNG2.txt <==
------------------------------------------------------------------------------
RESULTS FOR THE UNIFORMITY OF P-VALUES AND THE PROPORTION OF PASSING SEQUENCES
------------------------------------------------------------------------------
   generator is <10QRNG.txt>
------------------------------------------------------------------------------
 C1  C2  C3  C4  C5  C6  C7  C8  C9 C10  P-VALUE  PROPORTION  STATISTICAL TEST
------------------------------------------------------------------------------
102 115 106 140 131 124 123 112 115 132  0.273431   1191/1200    Frequency
111 122 124 147 113 105 123 124 103 128  0.194289   1190/1200    BlockFrequency
 96 115 112 121 128 139 126 113 120 130  0.301681   1190/1200    CumulativeSums
 95 124 128  99 122 134 123 128 135 112  0.114264   1189/1200    CumulativeSums
119 128 128 106 108 130 117 109 120 135  0.564639   1189/1200    Runs
132 126 106 116 118 129 118 128 131  96  0.322901   1184/1200    LongestRun
125 120 122 113 116 129 127 108 114 126  0.931952   1189/1200    Rank
141 124 117 127  99 127 127 120 114 104  0.261149   1185/1200    FFT
121 114 159 110 127 109 110 100 134 116  0.011931   1192/1200    NonOverlappingTemplate
144 104 162 117 127 119  99 103 133  92  0.000037 * 1187/1200    NonOverlappingTemplate
113 111 157 109 112 117 112 130 124 115  0.070810   1194/1200    NonOverlappingTemplate
119 112 156 120 121 130 114 107 117 104  0.064822   1186/1200    NonOverlappingTemplate
 95 103 157 147 100 126 113 108 125 126  0.000314   1190/1200    NonOverlappingTemplate
125 110 163 125 110 124 123 111 122  87  0.001163   1190/1200    NonOverlappingTemplate
117 103 163 135 121 130 116  97 114 104  0.001119   1187/1200    NonOverlappingTemplate
119  91 165 130 112 115 117 123 100 128  0.000537   1187/1200    NonOverlappingTemplate
101 123 192 120 105 101 108 104 124 122  0.000000 * 1191/1200    NonOverlappingTemplate
110 107 160 102 125 119 130 113 124 110  0.014051   1187/1200    NonOverlappingTemplate
 99 136 159 105 135 118 101 117 131  99  0.000433   1190/1200    NonOverlappingTemplate
150 111 164  90 124  99 104 114 121 123  0.000016 * 1186/1200    NonOverlappingTemplate
110 117 157 123 109 108 111 126 120 119  0.076109   1187/1200    NonOverlappingTemplate
107 100 178 124 126 110 120 124 113  98  0.000014 * 1184/1200    NonOverlappingTemplate
122 121 152 121 105 120 124 113 112 110  0.193419   1191/1200    NonOverlappingTemplate
127 122 152 110 119  86 128 126 110 120  0.012142   1183/1200    NonOverlappingTemplate
110 110 177 145  95 110 118 113 124  98  0.000001 * 1188/1200    NonOverlappingTemplate
110 123 167  96 113 112 126 112 117 124  0.001967   1191/1200    NonOverlappingTemplate
116 113 163 117 134 107 127 100 106 117  0.003555   1184/1200    NonOverlappingTemplate
101  96 172 133 105 105 123 125 124 116  0.000039 * 1192/1200    NonOverlappingTemplate
110 119 172 120 104 117 118 113 125 102  0.000665   1190/1200    NonOverlappingTemplate
 75 120 164 123 114 119 124 118 110 133  0.000043 * 1195/1200    NonOverlappingTemplate
128 120 158 121 115 109 104 114 118 113  0.054199   1182/1200    NonOverlappingTemplate
113 118 180 118 117 112 115  99 110 118  0.000042 * 1184/1200    NonOverlappingTemplate
110 112 155 120 116 123 131 122 112  99  0.048197   1188/1200    NonOverlappingTemplate
 97 123 174 106 115 117 104 137 108 119  0.000033 * 1189/1200    NonOverlappingTemplate
117 104 165 118 114 107 106 128 131 110  0.003161   1188/1200    NonOverlappingTemplate
116 110 146 124 111 115 125 123  94 136  0.074177   1183/1200    NonOverlappingTemplate
107 121 162 115 114 125 108 120 114 114  0.028498   1182/1200    NonOverlappingTemplate
119 114 161 107 114 125 106 121 106 127  0.018434   1187/1200    NonOverlappingTemplate
126 117 170 117 114 117 111 106 102 120  0.001588   1182/1200    NonOverlappingTemplate
126 136 184 100  98 108 114 122  94 118  0.000000 * 1190/1200    NonOverlappingTemplate
112 125 164 114 121 106 112 125 117 104  0.009649   1194/1200    NonOverlappingTemplate
106 123 167 119 125 101 112 107 121 119  0.002657   1187/1200    NonOverlappingTemplate
108 114 154 107 130 112 117 129 127 102  0.037979   1189/1200    NonOverlappingTemplate
125 117 166 109 117 114 112 120 103 117  0.007928   1189/1200    NonOverlappingTemplate
110 113 169 131 101 126 112  89 128 121  0.000069 * 1184/1200    NonOverlappingTemplate
119 113 159 124 124 118 110 117 101 115  0.041214   1194/1200    NonOverlappingTemplate
103 106 169 114 105 129 126 138 114  96  0.000060 * 1191/1200    NonOverlappingTemplate
115 118 154  96 128 108 118 117 122 124  0.053912   1191/1200    NonOverlappingTemplate
107 126 166 112 120  92 113 127 119 118  0.001264   1188/1200    NonOverlappingTemplate
110  96 171 102 120 117 108 131 120 125  0.000163   1187/1200    NonOverlappingTemplate
112 110 159 118 138 114  99 114 120 116  0.011861   1189/1200    NonOverlappingTemplate
114 112 175 107 116 116 120 101 113 126  0.000249   1192/1200    NonOverlappingTemplate
123  99 157 124 109 103 127 108 123 127  0.013569   1193/1200    NonOverlappingTemplate
112 102 148 122 102 118 140 137 121  98  0.007928   1192/1200    NonOverlappingTemplate
111 110 170 119 127 107 114 111 115 116  0.002481   1191/1200    NonOverlappingTemplate
116 113 163 117 117 116 121 107 105 125  0.019631   1190/1200    NonOverlappingTemplate
116 105 167 101 121 128 121  91 108 142  0.000036 * 1190/1200    NonOverlappingTemplate
123 129 180  96 112 116 113 112 121  98  0.000005 * 1186/1200    NonOverlappingTemplate
 99 131 152 129 122 106 121 119  99 122  0.022889   1195/1200    NonOverlappingTemplate
119  96 168 123 103 115 137 113 110 116  0.000363   1188/1200    NonOverlappingTemplate
111 123 155 112 110 130 119 121 113 106  0.085154   1192/1200    NonOverlappingTemplate
109 106 182 104 119 113 101 120 114 132  0.000004 * 1191/1200    NonOverlappingTemplate
135 113 144 111 113 130 101 107 116 130  0.109328   1186/1200    NonOverlappingTemplate
108 135 160 133 107 115 109  97 114 122  0.002775   1189/1200    NonOverlappingTemplate
116 109 155 113 136 107  94 121 134 115  0.006702   1191/1200    NonOverlappingTemplate
119 117 162 117 122 118 108 119 119  99  0.019078   1194/1200    NonOverlappingTemplate
125 118 166  96 112 117 123 111 134  98  0.000493   1191/1200    NonOverlappingTemplate
116 111 151 115 110 126 118 122 125 106  0.209577   1193/1200    NonOverlappingTemplate
123 106 168 133 119 108 118 105  97 123  0.000453   1187/1200    NonOverlappingTemplate
131 115 162 113 117 123 102 110 117 110  0.013026   1185/1200    NonOverlappingTemplate
133  97 158 122 119 108 131 102 123 107  0.003875   1188/1200    NonOverlappingTemplate
113 115 177 112 107 117 102 127 114 116  0.000121   1192/1200    NonOverlappingTemplate
128 104 182 111  99 120 135  92 115 114  0.000000 * 1188/1200    NonOverlappingTemplate
101 125 164 115 120 112 114 105 133 111  0.003781   1186/1200    NonOverlappingTemplate
123 119 175 113 102 115 122  99 114 118  0.000154   1183/1200    NonOverlappingTemplate
108 130 165 107 112 119 122 114 112 111  0.007694   1187/1200    NonOverlappingTemplate
120  93 175 103 128 115 113 116 113 124  0.000048 * 1186/1200    NonOverlappingTemplate
122 118 182 112 109 108 117 109 112 111  0.000025 * 1186/1200    NonOverlappingTemplate
109  97 156 121 133 129 100 122 110 123  0.007203   1188/1200    NonOverlappingTemplate
121 100 164 126  95 110 105 125 128 126  0.000719   1184/1200    NonOverlappingTemplate
110 127 160 110  98 132 131 138 105  89  0.000081 * 1186/1200    NonOverlappingTemplate
127 100 169 114  94 120 131 120 100 125  0.000081 * 1187/1200    NonOverlappingTemplate
120 126 165 115 124 110 110 112 109 109  0.009764   1181/1200    NonOverlappingTemplate
112  95 181 127 110 122 108 113 120 112  0.000007 * 1192/1200    NonOverlappingTemplate
101 116 166 111 139 109 101 123 115 119  0.000709   1189/1200    NonOverlappingTemplate
123 125 150 103  97 129 114 119 120 120  0.076109   1183/1200    NonOverlappingTemplate
 92 121 193 110 111 128 121 114  96 114  0.000000 * 1191/1200    NonOverlappingTemplate
123 131 171 105 114 117 119 100 116 104  0.000344   1194/1200    NonOverlappingTemplate
123 107 179 118 111 111 121 107 115 108  0.000067 * 1186/1200    NonOverlappingTemplate
122 111 159 112 114 119 138 106 105 114  0.013889   1188/1200    NonOverlappingTemplate
109 105 165 115 108 104 135 120 123 116  0.002575   1183/1200    NonOverlappingTemplate
117 111 155 129 105 126 120 112  99 126  0.031672   1193/1200    NonOverlappingTemplate
123 126 161 113 113  97 125 115 110 117  0.012950   1184/1200    NonOverlappingTemplate
113 125 180 105 124 112 103 106 118 114  0.000021 * 1185/1200    NonOverlappingTemplate
130 109 148 113 119 105 115 128 113 120  0.223843   1188/1200    NonOverlappingTemplate
127 115 153 103 105 125 110 137 107 118  0.026351   1184/1200    NonOverlappingTemplate
129 120 147 123 104 119 108 110 128 112  0.209577   1183/1200    NonOverlappingTemplate
120 104 174 138 121  91 115 109 122 106  0.000011 * 1188/1200    NonOverlappingTemplate
119 101 171 109 123 118 126 112 117 104  0.000687   1191/1200    NonOverlappingTemplate
128 119 153 125 112 106 105 113 136 103  0.026798   1194/1200    NonOverlappingTemplate
126 116 146 117 101 127 107 127 114 119  0.231756   1185/1200    NonOverlappingTemplate
114 129 163 106 114 111 111 101 120 131  0.004831   1186/1200    NonOverlappingTemplate
116 104 166  97 111 120 105 137 114 130  0.000375   1190/1200    NonOverlappingTemplate
124 106 151 109 107 127 137 133 100 106  0.011053   1187/1200    NonOverlappingTemplate
119 113 158  94 105 117 110 119 132 133  0.005197   1189/1200    NonOverlappingTemplate
117 119 159 123 121 104 103 105 133 116  0.013569   1187/1200    NonOverlappingTemplate
104 120 176 117 123 117 108 119  97 119  0.000085 * 1190/1200    NonOverlappingTemplate
106 111 178  97 106 102 136 130 118 116  0.000003 * 1189/1200    NonOverlappingTemplate
125 126 165 113  94 106 119 124 105 123  0.001321   1190/1200    NonOverlappingTemplate
106 131 176 126 105 112 112 112 127  93  0.000011 * 1189/1200    NonOverlappingTemplate
120 101 178  98 112 116 101 127 128 119  0.000009 * 1192/1200    NonOverlappingTemplate
 98 126 178 102 127  95 124 121 123 106  0.000003 * 1190/1200    NonOverlappingTemplate
121 104 160 126 114 107 122 133 109 104  0.008670   1190/1200    NonOverlappingTemplate
114 115 163 113 112 124 124  89 119 127  0.002419   1183/1200    NonOverlappingTemplate
113 127 170 107 121 105  95 110 131 121  0.000199   1193/1200    NonOverlappingTemplate
 98 132 168 107 109 118 123  93 115 137  0.000046 * 1187/1200    NonOverlappingTemplate
124 113 181 105 113  98 122 119 121 104  0.000007 * 1195/1200    NonOverlappingTemplate
117 126 171 125 122 115 108 107 102 107  0.000596   1184/1200    NonOverlappingTemplate
132 104 161 122 132  92 132 106 111 108  0.000471   1192/1200    NonOverlappingTemplate
126  98 176 104 104 131 120 124  99 118  0.000009 * 1185/1200    NonOverlappingTemplate
123 109 149 111 120 116 104 117 124 127  0.233767   1182/1200    NonOverlappingTemplate
110 108 158 122 116 127 114 121 109 115  0.063482   1191/1200    NonOverlappingTemplate
119 109 154 122 134 126 105 113 123  95  0.016814   1190/1200    NonOverlappingTemplate
118 122 161 110 114 101 103 121 116 134  0.007694   1185/1200    NonOverlappingTemplate
118 129 153 111 114 133 111 111 113 107  0.082177   1193/1200    NonOverlappingTemplate
108 125 161 123 116  97 111 130 104 125  0.004490   1190/1200    NonOverlappingTemplate
114 107 172 128 121 105 114 113 128  98  0.000204   1191/1200    NonOverlappingTemplate
118 115 171 120 111 117 118 122 101 107  0.001321   1190/1200    NonOverlappingTemplate
120 104 149 115 116 113 121 135 125 102  0.100010   1188/1200    NonOverlappingTemplate
125 108 161 116 119 122 115 112 111 111  0.039030   1178/1200    NonOverlappingTemplate
115 107 171 122 121 119 109 109 118 109  0.001757   1181/1200    NonOverlappingTemplate
147 115 165 101 129 102 109  83 121 128  0.000003 * 1180/1200    NonOverlappingTemplate
106 104 163 120 128 115 116 120 113 115  0.014216   1188/1200    NonOverlappingTemplate
115 115 171 109 125 102 108 111 124 120  0.000948   1187/1200    NonOverlappingTemplate
112 109 156 120 113 124 126 133  97 110  0.018969   1181/1200    NonOverlappingTemplate
124 128 160 101  98 119 113 120 113 124  0.008879   1188/1200    NonOverlappingTemplate
 99 105 151 114 104 130 124 122 117 134  0.027868   1187/1200    NonOverlappingTemplate
121 110 177 101 106 122 103 135 110 115  0.000018 * 1189/1200    NonOverlappingTemplate
111 137 174 116 120 110 109 100 116 107  0.000081 * 1191/1200    NonOverlappingTemplate
131 108 164 109 117 122 113 122 106 108  0.006824   1189/1200    NonOverlappingTemplate
116  91 169 100 111 139 113 121 121 119  0.000070 * 1188/1200    NonOverlappingTemplate
111 110 162 105 121 111 127 122 119 112  0.019520   1190/1200    NonOverlappingTemplate
125 118 172 113 120 118 113 113  97 111  0.000619   1187/1200    NonOverlappingTemplate
110 120 181 104 109 133 111 132  96 104  0.000001 * 1187/1200    NonOverlappingTemplate
108  94 182 118 115 122 116 114 111 120  0.000007 * 1188/1200    NonOverlappingTemplate
116 130 163 113 111 118 112 117 110 110  0.019408   1193/1200    NonOverlappingTemplate
114 119 177 110 119 108  97 118 113 125  0.000073 * 1189/1200    NonOverlappingTemplate
112 108 157 106 122 115 122 114 124 120  0.078487   1191/1200    NonOverlappingTemplate
124 109 163 105 120 105 115 119 117 123  0.014216   1188/1200    NonOverlappingTemplate
112 116 169 125 101 123 110 132 106 106  0.000584   1188/1200    NonOverlappingTemplate
122 113 161 113 130 106 100  97 141 117  0.000696   1191/1200    NonOverlappingTemplate
145 126 157  95 113 105 115 114 110 120  0.002244   1187/1200    NonOverlappingTemplate
123 105 159 125 105 121 119 110 124 109  0.027868   1181/1200    NonOverlappingTemplate
108 130 166 120 115  92 118 136 102 113  0.000226   1184/1200    NonOverlappingTemplate
134  99 171 102 117 114 117 112 120 114  0.000300   1188/1200    NonOverlappingTemplate
113 116 162 132 111 112 137 104 112 101  0.002259   1194/1200    NonOverlappingTemplate
113 124 130 106 121 123 127 117 120 119  0.936639   1184/1200    OverlappingTemplate
110 131 133 108 107 129 131 111 116 124  0.486264   1181/1200    Universal
116 123 127 144 122 123  95 119 131 100  0.088672   1189/1200    ApproximateEntropy
 70  65  75  78  85  82  78  89  77  80  0.766873    769/779     RandomExcursions
 68  72  77  83  74  58  93  80  89  85  0.172236    772/779     RandomExcursions
 78  87  73  80  96  77  77  65  69  77  0.434880    770/779     RandomExcursions
 74  82  83  64  92  63  77  81  88  75  0.318886    774/779     RandomExcursions
 66  76  74  68  92  69  82  78  90  84  0.377403    772/779     RandomExcursions
 77  69  65  84  81  75  86  87  79  76  0.738618    775/779     RandomExcursions
 91  60  78  83  82  60  76  87  88  74  0.127498    765/779     RandomExcursions
 88  85  74  71  87  80  82  73  67  72  0.682984    766/779     RandomExcursions
 84  77 111  80  75  76  86  62  76  70  0.024555    792/797     RandomExcursionsVariant
 80  72 119  79  83  76  75  79  65  69  0.002808    789/797     RandomExcursionsVariant
 81  74 111  75  82  75  75  91  66  67  0.018956    789/797     RandomExcursionsVariant
 79  65 130  73  76  66  75  81  77  75  0.000013 *  787/797     RandomExcursionsVariant
 77  70 122  77  79  67  75  74  70  86  0.000781    787/797     RandomExcursionsVariant
 70  83 112  72  63  75  69  92  89  72  0.003757    790/797     RandomExcursionsVariant
 80  71 114  78  72  69  70  89  79  75  0.013946    790/797     RandomExcursionsVariant
 79  66 112  72  85  84  79  81  62  77  0.012317    788/797     RandomExcursionsVariant
 62  92 109  69  91  76  68  87  59  84  0.000913    788/797     RandomExcursionsVariant
 69  68 111  75  79  82  74  82  77  80  0.055898    792/797     RandomExcursionsVariant
 70  73 111  85  75  70  75  83  84  71  0.039352    790/797     RandomExcursionsVariant
 66  78 115  86  76  71  79  62 103  61  0.000056 *  790/797     RandomExcursionsVariant
 69  79 123  82  65  79  83  88  58  71  0.000040 *  791/797     RandomExcursionsVariant
 80  74 117  72  76  79  79  78  63  79  0.007173    791/797     RandomExcursionsVariant
 82  66 112  69  80  80  67  74  85  82  0.017679    792/797     RandomExcursionsVariant
 76  62 120  75  74  71  83  90  74  72  0.000635    788/797     RandomExcursionsVariant
 71  67 116  71  89  81  88  68  75  71  0.002323    788/797     RandomExcursionsVariant
 72  72 121  75  76  78  76  69  82  76  0.002459    788/797     RandomExcursionsVariant
113 125 137 107 131 117 120 120 115 115  0.746572   1190/1200    Serial
110 136 129 114 117 122 131 121 119 101  0.525771   1182/1200    Serial
127 100 110 120 118 124 127 113 115 146  0.249284   1183/1200    LinearComplexity


- - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - -
The minimum pass rate for each statistical test with the exception of the
random excursion (variant) test is approximately = 1177 for a
sample size = 1200 binary sequences.

The minimum pass rate for the random excursion (variant) test
is approximately = 780 for a sample size = 797 binary sequences.

For further guidelines construct a probability table using the MAPLE program
provided in the addendum section of the documentation.
- - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - -


==> Tex file/QRNG2mod.txt <==
------------------------------------------------------------------------------
RESULTS FOR THE UNIFORMITY OF P-VALUES AND THE PROPORTION OF PASSING SEQUENCES
------------------------------------------------------------------------------
   generator is <10Q_8192_32.txt>
------------------------------------------------------------------------------
 C1  C2  C3  C4  C5  C6  C7  C8  C9 C10  P-VALUE  PROPORTION  STATISTICAL TEST
------------------------------------------------------------------------------
 99 102  95 136 109 115 116 116  89 123  0.060701   1091/1100    Frequency
119  98 111 118 103 117  94 127 102 111  0.430588   1092/1100    BlockFrequency
 89 104 101 114 127 128 100 117 105 115  0.181557   1090/1100    CumulativeSums
 95 109 117  88 117 123 111 130 104 106  0.162606   1090/1100    CumulativeSums
120 117 108 113 100 101 125 108 114  94  0.567434   1092/1100    Runs
119 111 114 105 114 110  98 108 110 111  0.977534   1086/1100    LongestRun
107 103 128 114 118 103 122  90 105 110  0.365404   1083/1100    Rank
118 112 116 100 104 109 115  95 126 105  0.635226   1085/1100    FFT
111 124 111 101 100 112 113  98 114 116  0.803215   1090/1100    NonOverlappingTemplate
118 117 118 108 119 100 100 119 103  98  0.669264   1087/1100    NonOverlappingTemplate
105  90 100 121 111 122  90 127 103 131  0.036243   1090/1100    NonOverlappingTemplate
107 113 114  93 117 122 113 100 107 114  0.748981   1085/1100    NonOverlappingTemplate
116 121  94 106 104 121 102  87 128 121  0.097636   1088/1100    NonOverlappingTemplate
102  92 111 112 115 129 108 115 112 104  0.563708   1096/1100    NonOverlappingTemplate
114 100 101 124 100 111 109 111 120 110  0.796438   1089/1100    NonOverlappingTemplate
105 113 110 112 107 109 114 119 107 104  0.995084   1093/1100    NonOverlappingTemplate
 90 114 109  97 107 133 113 111 110 116  0.301460   1097/1100    NonOverlappingTemplate
105 112 105 109 101 112 109 106 108 133  0.712343   1085/1100    NonOverlappingTemplate
107  90 103 125 103 126 113 121 106 106  0.314955   1093/1100    NonOverlappingTemplate
 97 112 102 127 116 104 108  95 105 134  0.163431   1087/1100    NonOverlappingTemplate
 97 109 101 126 120  97 105 124 124  97  0.192630   1093/1100    NonOverlappingTemplate
129 100 104  92 129 103 120  99 110 114  0.147588   1087/1100    NonOverlappingTemplate
122 106 110 123  91 102 104 113 128 101  0.279466   1085/1100    NonOverlappingTemplate
127  97 100 114 108  99 115 130 103 107  0.293561   1091/1100    NonOverlappingTemplate
 94 113 119 107  89 118 107 122 115 116  0.369957   1091/1100    NonOverlappingTemplate
117 113 113 112 130  95 114  88 112 106  0.271989   1085/1100    NonOverlappingTemplate
108 116 121  98 125 118  99 120  95 100  0.321857   1091/1100    NonOverlappingTemplate
126  91 114 103 120 119  96 115 105 111  0.343176   1085/1100    NonOverlappingTemplate
106 112 100 110 114 122 114 105 107 110  0.964295   1087/1100    NonOverlappingTemplate
116  99 103 114 123 118 114 114  91 108  0.559988   1089/1100    NonOverlappingTemplate
119  96 109 103  99 108 119 110 110 127  0.588026   1086/1100    NonOverlappingTemplate
 99 109 110 118 117 113 100 105 107 122  0.855909   1095/1100    NonOverlappingTemplate
118 129 106 109  85 116 112 124 106  95  0.121038   1087/1100    NonOverlappingTemplate
116 112 116 108 101 130 110  99 104 104  0.652260   1090/1100    NonOverlappingTemplate
108 106 102 118 111 121 106 118 106 104  0.932645   1091/1100    NonOverlappingTemplate
114 103 113 125 102 100 103 114 121 105  0.727116   1087/1100    NonOverlappingTemplate
106 116 103 111  99 115 122 117 111 100  0.840601   1095/1100    NonOverlappingTemplate
 92 104 104 110 117 116 123 109 101 124  0.490838   1091/1100    NonOverlappingTemplate
101 107 124  80 121  92 119 106 120 130  0.016405   1085/1100    NonOverlappingTemplate
108 105  96 122 128 107  96 115 110 113  0.487296   1094/1100    NonOverlappingTemplate
103  92  95 114 111 123 118 107 121 116  0.417383   1091/1100    NonOverlappingTemplate
113 103  99 109 128 120 110 108 109 101  0.712343   1087/1100    NonOverlappingTemplate
114 100 111 108 105 119  99 102 124 118  0.728952   1090/1100    NonOverlappingTemplate
130 107 104 114  90 126 106  96 118 109  0.177983   1089/1100    NonOverlappingTemplate
113  99 113 120 107 103 105 121 102 117  0.829528   1090/1100    NonOverlappingTemplate
113 109  98 102 111 112 104 120 110 121  0.885892   1087/1100    NonOverlappingTemplate
104 109 112 121 107 103 108 106 124 106  0.904087   1091/1100    NonOverlappingTemplate
 93 112 105  91 122 115 132 106 104 120  0.141622   1090/1100    NonOverlappingTemplate
102 100 148 101 113 102 104 117 100 113  0.037791   1086/1100    NonOverlappingTemplate
111 107  97 123 114  97 110 110 117 114  0.794732   1089/1100    NonOverlappingTemplate
114  99 113 140 115 113 114  94 106  92  0.080968   1088/1100    NonOverlappingTemplate
 98 100 116 112 107 109 122 111 109 116  0.888583   1086/1100    NonOverlappingTemplate
117 104 109 110 109 126 105  99 112 109  0.876242   1087/1100    NonOverlappingTemplate
116 104 110  99 117 103 119 116 118  98  0.779188   1093/1100    NonOverlappingTemplate
117 124 105 103  92 110 104 125 117 103  0.427266   1089/1100    NonOverlappingTemplate
108 115 112 106 106 108 100 108 130 107  0.808247   1087/1100    NonOverlappingTemplate
109 108 103 111 104 110 124 106 122 103  0.874834   1084/1100    NonOverlappingTemplate
104 118 116 108 109 118 101 115 101 110  0.937721   1092/1100    NonOverlappingTemplate
102 114 114 108 104 117 122 107 110 102  0.932645   1090/1100    NonOverlappingTemplate
108  99 106 110 117 114 112 100 122 112  0.900316   1093/1100    NonOverlappingTemplate
112 118 122 102 103 119  95 126 105  98  0.383827   1084/1100    NonOverlappingTemplate
105 106 108 107 103 113 123 105 116 114  0.953342   1091/1100    NonOverlappingTemplate
 97 114 120 118 106 119 105 114  91 116  0.530486   1090/1100    NonOverlappingTemplate
104 116 111 111 127 104 113 106 104 104  0.874834   1086/1100    NonOverlappingTemplate
127 117 118  94 101  97 120 110 114 102  0.359389   1085/1100    NonOverlappingTemplate
103 115  95 126 104 123 115 101 117 101  0.432254   1094/1100    NonOverlappingTemplate
104 119 102 104 130 119 100 102 111 109  0.548869   1089/1100    NonOverlappingTemplate
126  94 109 119  96 106 118  95 117 120  0.255116   1090/1100    NonOverlappingTemplate
115 121 116 111 117 113  70 120 108 109  0.038934   1088/1100    NonOverlappingTemplate
112 103 105 122  97 115 115 110 107 114  0.895178   1089/1100    NonOverlappingTemplate
106 106 113  96 128 110 112 120 111  98  0.599316   1086/1100    NonOverlappingTemplate
110  96 108  91 119 134 102 109 127 104  0.101972   1092/1100    NonOverlappingTemplate
105  97 107 118 112 130 102 105 116 108  0.608748   1083/1100    NonOverlappingTemplate
126 105 108 120 108 106 117  99 111 100  0.725277   1088/1100    NonOverlappingTemplate
114 111 118 121 114 105  97 109 101 110  0.876242   1092/1100    NonOverlappingTemplate
114 107 115 112 129 110  91 116 112  94  0.371483   1087/1100    NonOverlappingTemplate
117 112 116 101 102 116 117 108 103 108  0.945389   1090/1100    NonOverlappingTemplate
 77 119  99 128 112 112 121 128  96 108  0.014458   1088/1100    NonOverlappingTemplate
104 101 106 125 104 130 102 120 109  99  0.365404   1086/1100    NonOverlappingTemplate
106 123 103  98  94 119 136 109 107 105  0.164259   1084/1100    NonOverlappingTemplate
110 105 119  90 114 105  95 110 127 125  0.231300   1088/1100    NonOverlappingTemplate
102 132 114 106 110 113 105 103 124  91  0.269529   1089/1100    NonOverlappingTemplate
108 108 123 128 114 103 103 108  84 121  0.168450   1086/1100    NonOverlappingTemplate
128 103  96 130 110  95 113  90 114 121  0.070777   1086/1100    NonOverlappingTemplate
111 113 115 126 104 112 106 102 102 109  0.888583   1088/1100    NonOverlappingTemplate
108 134  98 113 103  85 117 112 123 107  0.093976   1090/1100    NonOverlappingTemplate
130 122 120  92 115 118  90 115 111  87  0.031945   1088/1100    NonOverlappingTemplate
123  91 130 100 103 113 113 107 106 114  0.323249   1087/1100    NonOverlappingTemplate
124 118 116  97 108 104 116 103 106 108  0.784407   1090/1100    NonOverlappingTemplate
109 105 105 109 107 121  95 122 122 105  0.684327   1082/1100    NonOverlappingTemplate
126  95  92 117 115 103 113 108  98 133  0.100327   1089/1100    NonOverlappingTemplate
100 130 115 127 115  96 102 102 103 110  0.274465   1087/1100    NonOverlappingTemplate
107 120 111 106 120 114 122  90 106 104  0.573034   1090/1100    NonOverlappingTemplate
 90 122  93  97 121 113 121 116 118 109  0.196440   1092/1100    NonOverlappingTemplate
110 110 113 104 114 105 107 117 107 113  0.997344   1089/1100    NonOverlappingTemplate
127 105 128 113 113  96  99 107 105 107  0.415748   1081/1100    NonOverlappingTemplate
110  98 113 100 113 115 113 104 123 111  0.870570   1092/1100    NonOverlappingTemplate
113 112 104 125 123 102 104 111 100 106  0.739918   1086/1100    NonOverlappingTemplate
119 107 125 107 123  91  93 107 111 117  0.280727   1087/1100    NonOverlappingTemplate
112 119 106 105 112 108 116 114  99 109  0.971699   1087/1100    NonOverlappingTemplate
107  89 122 119 104 128 114 106 115  96  0.230211   1084/1100    NonOverlappingTemplate
103 104 118 105 107 121  98 109 115 120  0.814889   1094/1100    NonOverlappingTemplate
 94 111 103  94 138  99 107 107 129 118  0.043317   1092/1100    NonOverlappingTemplate
112 102 116 105 118 118 109 111 105 104  0.967790   1090/1100    NonOverlappingTemplate
112 116 136 122 119  95 109  88 105  98  0.056329   1088/1100    NonOverlappingTemplate
129 100 122 103 113 100 100 101 128 104  0.221634   1086/1100    NonOverlappingTemplate
 97 122 121  99 105 116 103  98 110 129  0.301460   1091/1100    NonOverlappingTemplate
127 109 106 124 100 103 101 102 111 117  0.565570   1087/1100    NonOverlappingTemplate
112 113 118 114 111 119 105 115  92 101  0.766873   1090/1100    NonOverlappingTemplate
124 115 109 107 114  97 110 108 112 104  0.899043   1086/1100    NonOverlappingTemplate
 93 121  91 123 110 107 110 135 107 103  0.095530   1090/1100    NonOverlappingTemplate
102 104 112 122 105 100 117 120 112 106  0.840601   1089/1100    NonOverlappingTemplate
100  90 102 119 116 120 111 123 114 105  0.435598   1091/1100    NonOverlappingTemplate
102 102 104 113 107 106 122 108 134 102  0.440638   1092/1100    NonOverlappingTemplate
106 103 112 117 107 117 109 101 111 117  0.971699   1089/1100    NonOverlappingTemplate
100 111 115 104 118 107 109 121 108 107  0.948119   1087/1100    NonOverlappingTemplate
116 114 113 103 128 108 103  97 105 113  0.712343   1090/1100    NonOverlappingTemplate
103 112 111 103 113 128 118 103 104 105  0.784407   1087/1100    NonOverlappingTemplate
123 115 111 114 122 111  95 101  87 121  0.217440   1086/1100    NonOverlappingTemplate
115  98 107 103 120  95 118 123 115 106  0.584270   1085/1100    NonOverlappingTemplate
102 111  95 101 101 105 131 110 119 125  0.267086   1095/1100    NonOverlappingTemplate
111 101  93 116 110 124 124 102 105 114  0.512317   1086/1100    NonOverlappingTemplate
114 108 108  98 109 105 116 114 112 116  0.978072   1091/1100    NonOverlappingTemplate
110 101 121  97 108 118 126 107 102 110  0.639012   1090/1100    NonOverlappingTemplate
110 118 109 115 118 111  94 104 110 111  0.906561   1089/1100    NonOverlappingTemplate
111 107 114 124 117  98 112 100 107 110  0.851383   1092/1100    NonOverlappingTemplate
105 116 112  99 106 123 115 112 110 102  0.896474   1090/1100    NonOverlappingTemplate
114 118 108 106 113 108 119 102 106 106  0.976988   1091/1100    NonOverlappingTemplate
116  98 101 102 125  90 126 110 118 114  0.231300   1086/1100    NonOverlappingTemplate
132  97 100 107 109 135  97 120 107  96  0.049867   1087/1100    NonOverlappingTemplate
110 105 119 118 107 115 108 110 100 108  0.970431   1086/1100    NonOverlappingTemplate
114 123 102 106 125 115 105 108  95 107  0.629548   1084/1100    NonOverlappingTemplate
122 112 105 121  90 127 114 102 100 107  0.300133   1092/1100    NonOverlappingTemplate
115 128 107  97 102 111 111 113 114 102  0.719747   1088/1100    NonOverlappingTemplate
104 118 113 121 117 118 110 104  94 101  0.688081   1099/1100 *  NonOverlappingTemplate
107 106 105 107 129 105 106  98 114 123  0.618196   1090/1100    NonOverlappingTemplate
121 120 110 120 108 105 113 100 108  95  0.714197   1086/1100    NonOverlappingTemplate
106 125 101 108 102 124 106  90 118 120  0.304126   1091/1100    NonOverlappingTemplate
127 111  95 118 119 109  98 110 121  92  0.251604   1091/1100    NonOverlappingTemplate
 96  92 129 102 132  94 113 119 110 113  0.062463   1088/1100    NonOverlappingTemplate
128 126 122 119  89 100  98 112 104 102  0.105903   1086/1100    NonOverlappingTemplate
117 121 115 108  93 109 103  99 120 115  0.623870   1089/1100    NonOverlappingTemplate
119 114 102 114  91 117 123  91 105 124  0.204241   1089/1100    NonOverlappingTemplate
110 112 109 121 115 119 107 105 115  87  0.589905   1091/1100    NonOverlappingTemplate
108 125 117 120 115 103  94 111 108  99  0.576774   1088/1100    NonOverlappingTemplate
122 105 127 101 113  85 113 126 113  95  0.085587   1089/1100    NonOverlappingTemplate
110  73 127 107 124 114 117 116 100 112  0.026948   1089/1100    NonOverlappingTemplate
 93 107 109 113 105 110 101 123 124 115  0.604973   1091/1100    NonOverlappingTemplate
 98 117 101 121 102 108 106 107 125 115  0.667378   1095/1100    NonOverlappingTemplate
105 119 106  98 116 113 139 107  96 101  0.159343   1088/1100    NonOverlappingTemplate
111 124 110 102 101 110 114  98 114 116  0.831127   1090/1100    NonOverlappingTemplate
111 107  93 110  93 118  98 135 114 121  0.116622   1087/1100    NonOverlappingTemplate
111 111 122 115 100 107 125 106  96 107  0.678686   1091/1100    NonOverlappingTemplate
113 113 107 100 109 111 116 110 124  97  0.849861   1084/1100    NonOverlappingTemplate
123  98 110 108 111 102 118 119  95 116  0.620087   1094/1100    NonOverlappingTemplate
100 117  95 111 107 106 115 112 122 115  0.794732   1092/1100    NonOverlappingTemplate
122  83  98 110 121 106 111 120 113 116  0.223755   1090/1100    OverlappingTemplate
118 115 114 107 100 103 110 122 111 100  0.866242   1088/1100    Universal
108 107 122  95  98 110 128 103 106 123  0.362389   1089/1100    ApproximateEntropy
 62  62  72  75  71  66  74  82  75  58  0.600955    690/697     RandomExcursions
 67  72  76  65  61  65  80  72  65  74  0.854036    692/697     RandomExcursions
 56  65  76  70  79  80  58  72  68  73  0.461695    692/697     RandomExcursions
 55  83  73  73  69  60  65  63  75  81  0.298198    687/697     RandomExcursions
 60  64  64  76  83  64  77  71  70  68  0.655221    689/697     RandomExcursions
 89  71  67  68  72  63  68  67  72  60  0.538534    691/697     RandomExcursions
 71  63  63  70  65  75  66  62  83  79  0.637119    687/697     RandomExcursions
 80  72  64  71  66  79  71  65  67  62  0.839332    685/697     RandomExcursions
 66  61  80  79  67  75  70  62  67  70  0.775561    685/697     RandomExcursionsVariant
 61  76  60  70  74  87  65  65  62  77  0.351660    688/697     RandomExcursionsVariant
 67  63  74  60  68  74  65  95  64  67  0.165247    688/697     RandomExcursionsVariant
 68  65  91  73  51  62  71  67  84  65  0.057015    687/697     RandomExcursionsVariant
 72  73  80  75  69  58  73  63  64  70  0.786665    690/697     RandomExcursionsVariant
 74  75  71  84  64  67  69  65  59  69  0.709114    692/697     RandomExcursionsVariant
 80  74  78  67  63  68  79  67  54  67  0.464449    689/697     RandomExcursionsVariant
 79  77  72  64  59  68  64  76  63  75  0.694246    691/697     RandomExcursionsVariant
 79  61  75  72  54  66  63  71  71  85  0.291939    690/697     RandomExcursionsVariant
 78  76  57  69  67  69  79  82  60  60  0.328657    689/697     RandomExcursionsVariant
 75  67  65  78  73  68  63  77  49  82  0.217425    689/697     RandomExcursionsVariant
 58  76  76  87  62  75  52  67  67  77  0.110952    691/697     RandomExcursionsVariant
 57  69  78  80  75  84  74  57  60  63  0.165247    693/697     RandomExcursionsVariant
 53  79  65  82  81  75  49  78  68  67  0.041536    691/697     RandomExcursionsVariant
 60  73  70  82  72  65  76  70  69  60  0.726796    693/697     RandomExcursionsVariant
 63  88  58  70  72  73  62  74  75  62  0.335449    694/697     RandomExcursionsVariant
 69  73  68  78  51  62  76  69  77  74  0.453480    692/697     RandomExcursionsVariant
 67  65  78  69  57  61  84  80  66  70  0.380605    693/697     RandomExcursionsVariant
115 101  96 103 139 100 122  90 109 125  0.027446   1090/1100    Serial
110 106 117 108 111 109 102 112 113 112  0.997932   1087/1100    Serial
 95 103  99 103 118 113 102 116 130 121  0.323249   1089/1100    LinearComplexity


- - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - -
The minimum pass rate for each statistical test with the exception of the
random excursion (variant) test is approximately = 1079 for a
sample size = 1100 binary sequences.

The minimum pass rate for the random excursion (variant) test
is approximately = 682 for a sample size = 697 binary sequences.

For further guidelines construct a probability table using the MAPLE program
provided in the addendum section of the documentation.
- - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - -


==> Tex file/QRNG3.txt <==
------------------------------------------------------------------------------
RESULTS FOR THE UNIFORMITY OF P-VALUES AND THE PROPORTION OF PASSING SEQUENCES
------------------------------------------------------------------------------
   generator is <30QRNG.txt>
------------------------------------------------------------------------------
 C1  C2  C3  C4  C5  C6  C7  C8  C9 C10  P-VALUE  PROPORTION  STATISTICAL TEST
------------------------------------------------------------------------------
101 109 110 111 109 101 110 110 125 114  0.930554   1092/1100    Frequency
100  99 110 127 105 120 120 113  90 116  0.294867   1092/1100    BlockFrequency
102 119  98 109  98 118 114 111 121 110  0.761541   1092/1100    CumulativeSums
 98 106 116 111 125 106 100 113 116 109  0.806575   1091/1100    CumulativeSums
110 118 106 106 102 104 107 107 107 133  0.654152   1091/1100    Runs
124 120 105 103 110 102 100 120 103 113  0.710487   1088/1100    LongestRun
 91 116 101 102 117 102 128 112 111 120  0.362389   1096/1100    Rank
118 123 113 106 111 118 104  85 120 102  0.316327   1088/1100    FFT
123 103 114 115 107 128 109 110 117  74  0.039871   1089/1100    NonOverlappingTemplate
103  90 112 116 128 103 122  98 107 121  0.234594   1094/1100    NonOverlappingTemplate
125 113  99 107  90 116 111 118 104 117  0.471495   1091/1100    NonOverlappingTemplate
109 110 113 103 103 121  88 122 128 103  0.263452   1093/1100    NonOverlappingTemplate
106 112 146  99  97  98 112 110 113 107  0.064638   1089/1100    NonOverlappingTemplate
119 114 106 115 122 104  97 112 103 108  0.839037   1084/1100    NonOverlappingTemplate
124 105 103 103 109 109  93 123 111 120  0.534146   1089/1100    NonOverlappingTemplate
117  96 114  97 130 104 100 118 111 113  0.396416   1091/1100    NonOverlappingTemplate
 97 113 126 118 109 122 100  95 119 101  0.328861   1087/1100    NonOverlappingTemplate
106 109 105 117 115 102 113 108 114 111  0.992825   1086/1100    NonOverlappingTemplate
125 114 113 112 114 107  99 113 107  96  0.780932   1087/1100    NonOverlappingTemplate
118  92 121 107 105 101 116 113 116 111  0.697444   1091/1100    NonOverlappingTemplate
 89 115 115 119 105 120 124 100 114  99  0.328861   1097/1100    NonOverlappingTemplate
115 100 116 125 109 107  95 118 113 102  0.648476   1087/1100    NonOverlappingTemplate
109 120 120 105 105 109 101 118  99 114  0.846799   1094/1100    NonOverlappingTemplate
102 116 100 112 117  93 112 115 120 113  0.721592   1088/1100    NonOverlappingTemplate
109 119  98 101 115 108 103 119 131  97  0.368435   1086/1100    NonOverlappingTemplate
109 105 112 108 119 111  94 119 111 112  0.900316   1089/1100    NonOverlappingTemplate
106 117 106 104 111 103 108 109 107 129  0.840601   1090/1100    NonOverlappingTemplate
102 107 113 115 121 115 117 109 110  91  0.736273   1088/1100    NonOverlappingTemplate
107 108 114 105  97 109 101 111 132 116  0.584270   1089/1100    NonOverlappingTemplate
102 111 109 103 116 120  98 106 118 117  0.854407   1096/1100    NonOverlappingTemplate
102 109 121 103 100 105 103 123 123 111  0.657933   1089/1100    NonOverlappingTemplate
111 109 100 104 145 104 109 125 112  81  0.007545   1089/1100    NonOverlappingTemplate
103 126 112 116 104 124  94 106 100 115  0.450808   1086/1100    NonOverlappingTemplate
 97 110 119 117 107 108 117 115 103 107  0.909003   1091/1100    NonOverlappingTemplate
122 113 101 107 107 122 110 122  92 104  0.515932   1084/1100    NonOverlappingTemplate
107  90 118 121 112 133 101 105 100 113  0.202268   1082/1100    NonOverlappingTemplate
108 104 120 117 104 114 113  94 101 125  0.597432   1092/1100    NonOverlappingTemplate
123 112 112  96 111 100 103 121 107 115  0.723436   1089/1100    NonOverlappingTemplate
120  95  98 117  98 122 109 106 107 128  0.310863   1085/1100    NonOverlappingTemplate
 97 104 115 119 107 137 115 106 104  96  0.212286   1088/1100    NonOverlappingTemplate
112 101 114 111 107 137  96 110 103 109  0.360887   1094/1100    NonOverlappingTemplate
102 108 109 126 115  96 126  92 108 118  0.285811   1093/1100    NonOverlappingTemplate
106  99 110 130 102 111 120 107 108 107  0.680567   1090/1100    NonOverlappingTemplate
 99 114 100 114 130 107 115 110 101 110  0.639012   1088/1100    NonOverlappingTemplate
104  96  97 107 125 101 120 128 101 121  0.202268   1083/1100    NonOverlappingTemplate
114  93 115 116 106 122 122 106 113  93  0.442324   1084/1100    NonOverlappingTemplate
 95 121  92 100 115 120 129 119 107 102  0.171007   1088/1100    NonOverlappingTemplate
129 119 102 122  79 122 102  99 116 110  0.035598   1084/1100    NonOverlappingTemplate
107 110  96 114 110 103 132 117 119  92  0.276957   1099/1100 *  NonOverlappingTemplate
120  99 113  98 110 117 121 115 105 102  0.741737   1094/1100    NonOverlappingTemplate
110 110 104 107  98 111 118 121 113 108  0.939690   1086/1100    NonOverlappingTemplate
122 110 127 105  98 115 101 110 107 105  0.663602   1082/1100    NonOverlappingTemplate
 99 109 100 117 101 104 116 138 111 105  0.261050   1088/1100    NonOverlappingTemplate
113 126 112 120  99  85 117 103 111 114  0.263452   1087/1100    NonOverlappingTemplate
127 120 137 115  88 100  87  99 117 110  0.008708   1087/1100    NonOverlappingTemplate
114 112 115 112 108 104 113  93 117 112  0.911413   1089/1100    NonOverlappingTemplate
 99 114 105 101 116 120 107 113 118 107  0.892563   1089/1100    NonOverlappingTemplate
119 103 120  89 101 122 130 106 103 107  0.188880   1092/1100    NonOverlappingTemplate
119 110 113 100  98 109 106 119 116 110  0.893874   1088/1100    NonOverlappingTemplate
119 104 118 104 104  96 116 117 104 118  0.763322   1088/1100    NonOverlappingTemplate
135 110 125 102 106 107 104 109  97 105  0.301460   1088/1100    NonOverlappingTemplate
103 102  97 117 131 120 115  94 100 121  0.187027   1093/1100    NonOverlappingTemplate
 87 122 100 106 114 123 109 110 113 116  0.412490   1090/1100    NonOverlappingTemplate
121 104 108 117  87 119 103 107 113 121  0.422308   1088/1100    NonOverlappingTemplate
 98 112  99 108 114 127 112  95 113 122  0.462821   1089/1100    NonOverlappingTemplate
 99 114 106  91 116 117 115 111 115 116  0.716049   1084/1100    NonOverlappingTemplate
 95  82 124 138 106 114  99 123 115 104  0.010370   1086/1100    NonOverlappingTemplate
109 102 117 110  98 115 113 123  92 121  0.510513   1090/1100    NonOverlappingTemplate
103 110 124 114 110  97 120 113 107 102  0.782671   1094/1100    NonOverlappingTemplate
129 108  96 127 129  92 115 105  99 100  0.058646   1091/1100    NonOverlappingTemplate
113 115 106 101 113 105 118 114 111 104  0.979123   1087/1100    NonOverlappingTemplate
104 106 117 100 123 121 105 108 113 103  0.811578   1093/1100    NonOverlappingTemplate
119 101  95 104 106 109 123 119 104 120  0.584270   1092/1100    NonOverlappingTemplate
122 112  81 114 101 125 125 108  98 114  0.079183   1092/1100    NonOverlappingTemplate
108 127 107 101 115 109 110  98 125 100  0.535980   1089/1100    NonOverlappingTemplate
 95 131 111 122 107  99 123 100 121  91  0.080968   1091/1100    NonOverlappingTemplate
108 114 105  86 104 116 117 108 124 118  0.423957   1088/1100    NonOverlappingTemplate
124 111 115 104 106 113 110 102 112 103  0.933677   1085/1100    NonOverlappingTemplate
109 116 108 112 114  99  96 114 116 116  0.895178   1085/1100    NonOverlappingTemplate
107  83 110 105 123 108 100 126 119 119  0.152980   1087/1100    NonOverlappingTemplate
110 116 109 111 115 104 102 118 110 105  0.985988   1087/1100    NonOverlappingTemplate
 92 109 103 128 110 124 118 102 109 105  0.390091   1092/1100    NonOverlappingTemplate
100 117 125 104 119 104 104 105 104 118  0.714197   1088/1100    NonOverlappingTemplate
119  93 114 109 120  98 106 105 108 128  0.428925   1085/1100    NonOverlappingTemplate
104 102 153 107 101 115 101  98 110 109  0.013483   1084/1100    NonOverlappingTemplate
112 105 126 105  99 115 106 102 118 112  0.789589   1084/1100    NonOverlappingTemplate
100 127 119 112 114 103 102 111 106 106  0.761541   1087/1100    NonOverlappingTemplate
111 102 105 134 105 106 119  86 120 112  0.147588   1088/1100    NonOverlappingTemplate
117 101 115 113 111 107 102 121  88 125  0.374545   1095/1100    NonOverlappingTemplate
105 114 130 129 113  97  92 108 112 100  0.170152   1086/1100    NonOverlappingTemplate
121 111 113  99 113 103 113 111  97 119  0.818179   1090/1100    NonOverlappingTemplate
112 123 107 102 117 109 119  98 100 113  0.766873   1090/1100    NonOverlappingTemplate
115 114 106 111 107 118 121 111  91 106  0.766873   1090/1100    NonOverlappingTemplate
126 102 113 119  99 111 109 108 114  99  0.727116   1079/1100    NonOverlappingTemplate
136 116 114 105 105 103 109 110  98 104  0.422308   1089/1100    NonOverlappingTemplate
105  97 115 114 101 100 117 127 113 111  0.642798   1092/1100    NonOverlappingTemplate
124  93 113  96 104 109 123 113 123 102  0.323249   1086/1100    NonOverlappingTemplate
114 105 118  93 121 114 115  95 134  91  0.075296   1087/1100    NonOverlappingTemplate
118 105 107  96 107 112 116 108 119 112  0.916134   1086/1100    NonOverlappingTemplate
101 118 105  97  99 101 119 133 109 118  0.271989   1086/1100    NonOverlappingTemplate
 99 108 128 100 120 113 101 122 100 109  0.442324   1085/1100    NonOverlappingTemplate
138 101  93 106 120 123  96  94 123 106  0.026297   1087/1100    NonOverlappingTemplate
105 111  97 102 119 123 114 122 105 102  0.648476   1092/1100    NonOverlappingTemplate
122  90 115 116 120 114  99 112 104 108  0.528659   1085/1100    NonOverlappingTemplate
 98 116 104 107 112 113 110 100 120 120  0.843712   1095/1100    NonOverlappingTemplate
 98 112 115 130 102 106 108 115 116  98  0.550717   1088/1100    NonOverlappingTemplate
105 102  99 111 104 123 101 125 108 122  0.543333   1089/1100    NonOverlappingTemplate
104  95  98 103 113 115 108 105 135 124  0.204241   1088/1100    NonOverlappingTemplate
116 101 106 103 100 117 104 123 112 118  0.789589   1089/1100    NonOverlappingTemplate
110  93  89 125 108 131 120 106 105 113  0.119128   1094/1100    NonOverlappingTemplate
114 105  90 103 119 126 109 113 107 114  0.550717   1090/1100    NonOverlappingTemplate
 93 120 118 107 114 117  90 118 119 104  0.344630   1093/1100    NonOverlappingTemplate
 94 120 111 109 107 116 117 108 110 108  0.899043   1089/1100    NonOverlappingTemplate
104 118 105 107 121 124 111 110  98 102  0.739918   1091/1100    NonOverlappingTemplate
126 119  88 105 120 106 115 116  94 111  0.234594   1088/1100    NonOverlappingTemplate
109 110 108 122 117  90 115 100 113 116  0.639012   1090/1100    NonOverlappingTemplate
107  99 109 108 129 102 119 102 124 101  0.444015   1093/1100    NonOverlappingTemplate
129 102 124 100 117  99 130  98  93 108  0.073211   1081/1100    NonOverlappingTemplate
102  98 121 111  98 123 137 108 107  95  0.101421   1089/1100    NonOverlappingTemplate
113  93 116 132 111 105 109 121  86 114  0.116622   1089/1100    NonOverlappingTemplate
109 100 112 117 112 106 122 100 106 116  0.892563   1094/1100    NonOverlappingTemplate
112 101 125  99 108 125 101 105 116 108  0.603086   1088/1100    NonOverlappingTemplate
 92 105 111 119  99 106 113 115 127 113  0.515932   1092/1100    NonOverlappingTemplate
101 105 121  98 108 106 104 140  93 124  0.057642   1091/1100    NonOverlappingTemplate
100 114 107 114 119  90 105 120 118 113  0.589905   1092/1100    NonOverlappingTemplate
 93 124 118 105 114 101 126 106 113 100  0.386951   1096/1100    NonOverlappingTemplate
107 112 102 103 110 110 116 112 138  90  0.198367   1092/1100    NonOverlappingTemplate
106 107 113 110 122  93 106 115 101 127  0.535980   1084/1100    NonOverlappingTemplate
113 113  90 127 115 102  97 107 108 128  0.222692   1095/1100    NonOverlappingTemplate
112 109  96 120 115 109 107 109 124  99  0.745365   1092/1100    NonOverlappingTemplate
 97 124 120 120 116 102  93 106 109 113  0.445708   1093/1100    NonOverlappingTemplate
 98  82 123 105 127 122 110 101 113 119  0.073624   1087/1100    NonOverlappingTemplate
110 117 110 110  93 109 106 108 114 123  0.839037   1087/1100    NonOverlappingTemplate
106 126 112 111  98 106  97 111 118 115  0.706769   1090/1100    NonOverlappingTemplate
108 123 127 104 115  95 109 106  98 115  0.485528   1092/1100    NonOverlappingTemplate
 98  94 120 101 125 130 114 114 103 101  0.189812   1090/1100    NonOverlappingTemplate
101 108  95 117 109 123 113 126 108 100  0.517744   1092/1100    NonOverlappingTemplate
114 112  90 108 119 115 118 107 110 107  0.782671   1094/1100    NonOverlappingTemplate
117 114  92 138  95  95 108 124 120  97  0.025039   1090/1100    NonOverlappingTemplate
103 111 137 103 110 104 116  96 118 102  0.267086   1091/1100    NonOverlappingTemplate
118 104 110 106 120 112 102 103 113 112  0.958248   1086/1100    NonOverlappingTemplate
105 128 112 107 102 100 102 109 110 125  0.593666   1092/1100    NonOverlappingTemplate
104 127 103 111 106 115 102 104 121 107  0.752586   1087/1100    NonOverlappingTemplate
 95 103 123 108 113 109 121 107 110 111  0.803215   1092/1100    NonOverlappingTemplate
105  98 124  97 115 105 110 120 117 109  0.671151   1084/1100    NonOverlappingTemplate
103 112 107 119 101 128 120  99  97 114  0.468016   1094/1100    NonOverlappingTemplate
102 127  95 113  98 115 120  91  99 140  0.015896   1092/1100    NonOverlappingTemplate
135  81 120 108 102 133 107 105 108 101  0.013830   1078/1100 *  NonOverlappingTemplate
100 127  89 113  99 112 125 108 112 115  0.268305   1092/1100    NonOverlappingTemplate
 99  95 108 112 114 114 119  95 126 118  0.419021   1089/1100    NonOverlappingTemplate
123 103 114 115 106 128 110 110 117  74  0.039166   1089/1100    NonOverlappingTemplate
107 118 119 103 125 109  99 103 118  99  0.623870   1088/1100    NonOverlappingTemplate
118 115 102 119 115 109 107  94 101 120  0.697444   1088/1100    NonOverlappingTemplate
111 104 108  93 120 108 112 112 128 104  0.606860   1089/1100    NonOverlappingTemplate
120 111 116 115 106 112 101  98 115 106  0.906561   1085/1100    NonOverlappingTemplate
111 111 107  95 123 129 117  96  93 118  0.191687   1094/1100    NonOverlappingTemplate
124 103 105 104 118  91 106 107 126 116  0.390091   1087/1100    OverlappingTemplate
118 106 114 109 107 113 116  94 110 113  0.925177   1083/1100    Universal
121 126 116 121  94 109 117  91 108  97  0.187027   1089/1100    ApproximateEntropy
 70  77  72  73  73  78  65  63  59  60  0.731185    675/690     RandomExcursions
 79  72  82  57  60  60  79  70  71  60  0.264940    681/690     RandomExcursions
 71  82  78  62  73  59  71  68  70  56  0.474150    683/690     RandomExcursions
 80  62  80  57  70  75  73  67  75  51  0.194403    680/690     RandomExcursions
 81  67  74  64  56  77  59  79  69  64  0.391827    686/690     RandomExcursions
 74  68  80  69  74  71  71  62  60  61  0.796240    684/690     RandomExcursions
 83  66  74  77  60  56  66  66  59  83  0.189893    686/690     RandomExcursions
 75  68  60  55  85  73  65  74  67  68  0.422690    679/690     RandomExcursions
 69  65  64  66  66  83  57  70  77  73  0.641646    684/690     RandomExcursionsVariant
 77  56  67  67  76  70  58  68  81  70  0.525407    682/690     RandomExcursionsVariant
 73  59  69  76  72  75  71  59  66  70  0.859991    680/690     RandomExcursionsVariant
 68  65  76  60  89  56  70  76  62  68  0.223292    681/690     RandomExcursionsVariant
 62  75  67  77  67  57  76  78  74  57  0.465829    684/690     RandomExcursionsVariant
 69  77  66  72  64  72  69  61  58  82  0.656728    686/690     RandomExcursionsVariant
 78  66  79  72  68  60  66  75  65  61  0.751464    686/690     RandomExcursionsVariant
 73  70  84  80  67  60  63  67  69  57  0.422690    687/690     RandomExcursionsVariant
 71  89  69  75  55  78  73  64  60  56  0.102261    682/690     RandomExcursionsVariant
 77  61  68  68  68  73  72  58  72  73  0.884910    682/690     RandomExcursionsVariant
 76  73  70  64  58  73  76  63  68  69  0.871585    683/690     RandomExcursionsVariant
 88  65  69  65  69  67  67  57  75  68  0.490992    683/690     RandomExcursionsVariant
 82  66  71  61  64  82  67  59  74  64  0.474150    683/690     RandomExcursionsVariant
 78  71  56  67  60  81  80  64  62  71  0.359953    681/690     RandomExcursionsVariant
 77  61  83  62  63  58  66  83  65  72  0.274717    680/690     RandomExcursionsVariant
 72  65  74  68  67  64  71  77  70  62  0.969242    680/690     RandomExcursionsVariant
 80  54  65  74  73  60  75  66  70  73  0.542933    679/690     RandomExcursionsVariant
 72  64  70  64  73  61  75  65  77  69  0.929434    679/690     RandomExcursionsVariant
117 112 102 123 106 107 118 111 111  93  0.734447   1085/1100    Serial
108 123 114  99 111 102 100 115 112 116  0.842160   1090/1100    Serial
114 101  97 115 114 133 101 111 106 108  0.482003   1086/1100    LinearComplexity


- - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - -
The minimum pass rate for each statistical test with the exception of the
random excursion (variant) test is approximately = 1079 for a
sample size = 1100 binary sequences.

The minimum pass rate for the random excursion (variant) test
is approximately = 675 for a sample size = 690 binary sequences.

For further guidelines construct a probability table using the MAPLE program
provided in the addendum section of the documentation.
- - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - -


==> Tex file/QRNG3mod.txt <==
------------------------------------------------------------------------------
RESULTS FOR THE UNIFORMITY OF P-VALUES AND THE PROPORTION OF PASSING SEQUENCES
------------------------------------------------------------------------------
   generator is <30Q_8192_32.txt>
------------------------------------------------------------------------------
 C1  C2  C3  C4  C5  C6  C7  C8  C9 C10  P-VALUE  PROPORTION  STATISTICAL TEST
------------------------------------------------------------------------------
105 110 112 100 115 111  90 116 123 118  0.586147   1091/1100    Frequency
123 111  89 116 115 115 123 119  95  94  0.163431   1087/1100    BlockFrequency
104 117 106 102 112 103 120 118 114 104  0.914966   1092/1100    CumulativeSums
 97 112 112 119 122 102  97 110 126 103  0.480244   1092/1100    CumulativeSums
126 118 102 108  89 111 124 112  93 117  0.189812   1090/1100    Runs
 92 130  92 113 114 126 109  85 124 115  0.019308   1089/1100    LongestRun
105 118 111 114  99 102 111 128 108 104  0.743552   1093/1100    Rank
113 113  93 115 122  80 122 110 127 105  0.054095   1086/1100    FFT
113 106 120 113 103 108 113 107 109 108  0.992825   1089/1100    NonOverlappingTemplate
111 113 100 115 120 120  92 106 122 101  0.515932   1090/1100    NonOverlappingTemplate
105 113 102 117 109 105 105 104 126 114  0.867692   1088/1100    NonOverlappingTemplate
113 106 101  96 121 135 105 115  97 111  0.241289   1090/1100    NonOverlappingTemplate
113 101 104 103 117 102 133 101 107 119  0.438954   1089/1100    NonOverlappingTemplate
112 100 101 112  93 101 112 128 111 130  0.230211   1092/1100    NonOverlappingTemplate
118 108 105 132  98 106 119 114 101  99  0.399601   1093/1100    NonOverlappingTemplate
116 121 108  96 117 104 112 108 111 107  0.899043   1087/1100    NonOverlappingTemplate
100 107 109 121 117 108 102 121 115 100  0.798139   1094/1100    NonOverlappingTemplate
 90 127 123 118 109  87 105 105 116 120  0.093976   1092/1100    NonOverlappingTemplate
115 116 125 116 117 100  96 115 101  99  0.521373   1093/1100    NonOverlappingTemplate
105 124 125 100 105  99 114 118 105 105  0.588026   1088/1100    NonOverlappingTemplate
103 109 124 110 103 109 106 117 118 101  0.867692   1095/1100    NonOverlappingTemplate
102 116 115 111 122 117 104 104 108 101  0.888583   1083/1100    NonOverlappingTemplate
103 110 113 110 120 107 111 119 102 105  0.961342   1092/1100    NonOverlappingTemplate
111 107 100 114  98 102 121 126 122  99  0.449105   1091/1100    NonOverlappingTemplate
113  87 107 117 115  95 118 122 100 126  0.171007   1089/1100    NonOverlappingTemplate
101 106 124 128  95 100 111 100 115 120  0.302791   1091/1100    NonOverlappingTemplate
117  91 120 103 112 104 103 109 125 116  0.506913   1081/1100    NonOverlappingTemplate
112 100 112 115 108 110 107 121 109 106  0.978602   1087/1100    NonOverlappingTemplate
121  87 126 104 121 102 102 113  98 126  0.104202   1089/1100    NonOverlappingTemplate
 96 113  91 112 112 129 136 114  89 108  0.026621   1091/1100    NonOverlappingTemplate
100 118 116 126 101 113 106 116 102 102  0.678686   1088/1100    NonOverlappingTemplate
 99 113 123 124 118  96 102 106 124  95  0.248130   1088/1100    NonOverlappingTemplate
104 130 106  97 114 121 115 103  99 111  0.468016   1093/1100    NonOverlappingTemplate
108 121 108 132 107 101 102 112 105 104  0.578646   1086/1100    NonOverlappingTemplate
109 101 123 108 108 108 112 111 110 110  0.982546   1093/1100    NonOverlappingTemplate
100 113 123 110  95 130 106  97 113 113  0.346088   1086/1100    NonOverlappingTemplate
123 110 125  98  97 122 108  92  99 126  0.117244   1088/1100    NonOverlappingTemplate
 98 117 115  95 101 107 116 112 114 125  0.595549   1089/1100    NonOverlappingTemplate
106 111 109 116 113  97  92 122 117 117  0.610636   1092/1100    NonOverlappingTemplate
128  97 119 106 118  95 110 109 107 111  0.525011   1086/1100    NonOverlappingTemplate
104 118 122  96 111 113 115 104  98 119  0.669264   1092/1100    NonOverlappingTemplate
 98 114 116 113 116 101 107 109 108 118  0.933677   1090/1100    NonOverlappingTemplate
116 102  84 109 119 123 107 122 107 111  0.288378   1088/1100    NonOverlappingTemplate
 99 104 137 116 105  93 118 109 117 102  0.169299   1087/1100    NonOverlappingTemplate
 91 112 117 119 107 108 106 118 115 107  0.773933   1091/1100    NonOverlappingTemplate
 92 111 124 103 109 121  96 124 106 114  0.338839   1088/1100    NonOverlappingTemplate
 94 100 103  96 113 124 122 117 119 112  0.362389   1088/1100    NonOverlappingTemplate
114 103 121 107  99  98 121 110 105 122  0.656043   1087/1100    NonOverlappingTemplate
103  91 130 119 101 110 104 100 128 114  0.155341   1090/1100    NonOverlappingTemplate
111  96 111 114 122 108 122  96 113 107  0.684327   1093/1100    NonOverlappingTemplate
102 103 117 116 122 126 104 104 101 105  0.631440   1084/1100    NonOverlappingTemplate
122 101 100 111 115 114  98 129 114  96  0.362389   1085/1100    NonOverlappingTemplate
112  98 114 107 116  95 115  98 132 113  0.353437   1091/1100    NonOverlappingTemplate
123 103 116 118 100 119 112 102  95 112  0.612525   1088/1100    NonOverlappingTemplate
113 128 100 124  99 114 103 107 106 106  0.556275   1087/1100    NonOverlappingTemplate
119 103 115 112 104 113 125 104 103 102  0.811578   1094/1100    NonOverlappingTemplate
108  92 105 110 122 106 111 114 124 108  0.674920   1086/1100    NonOverlappingTemplate
 99  94 113 101 127 127 115 108 107 109  0.362389   1089/1100    NonOverlappingTemplate
104  99 112  84 111 123 135 103 109 120  0.062821   1086/1100    NonOverlappingTemplate
128 117 116 101 111 119 105 101 103  99  0.563708   1090/1100    NonOverlappingTemplate
114 123 115 118  93 127  95  86 115 114  0.080519   1089/1100    NonOverlappingTemplate
125 106 110 125 103 122  97 105 101 106  0.471495   1089/1100    NonOverlappingTemplate
122 114  96 117  98 114 101 125 105 108  0.515932   1093/1100    NonOverlappingTemplate
110 107 109 114 110 112 110 115 109 104  0.999731   1091/1100    NonOverlappingTemplate
121 121  94 118 108 115 103 105 114 101  0.644691   1084/1100    NonOverlappingTemplate
110 106 106 124 115 117  97 105 110 110  0.874834   1093/1100    NonOverlappingTemplate
110 115 106 112 117 109 100 110 103 118  0.971699   1087/1100    NonOverlappingTemplate
109 117 107  80 126 108 115 100 118 120  0.133056   1088/1100    NonOverlappingTemplate
118  95 109 127 108 116 110  93 111 113  0.499742   1088/1100    NonOverlappingTemplate
109 112 103 105 120 107 108 100 116 120  0.918445   1080/1100    NonOverlappingTemplate
118 107 101 105 118 101  99 127 108 116  0.633333   1090/1100    NonOverlappingTemplate
114 118 114 104 118 108 100 101 102 121  0.821449   1090/1100    NonOverlappingTemplate
 96 103  89 123 117 123 105 117 118 109  0.274465   1092/1100    NonOverlappingTemplate
103 107 122 114 123 116  90 109 103 113  0.532315   1089/1100    NonOverlappingTemplate
111 132 102  91  87 115 106 108 125 123  0.047589   1085/1100    NonOverlappingTemplate
127 108 119 118  88  97 103 102 115 123  0.176217   1087/1100    NonOverlappingTemplate
121 104 103 100 101 116 119 111 110 115  0.849861   1092/1100    NonOverlappingTemplate
107 121 105 109 104 136 113 104 100 101  0.354919   1086/1100    NonOverlappingTemplate
129 118 113  99 120  92 126  94  97 112  0.087499   1090/1100    NonOverlappingTemplate
 96 117 127  89 108 111 106 117 118 111  0.343176   1090/1100    NonOverlappingTemplate
106  99 112 105 117 110 107 128 105 111  0.814889   1086/1100    NonOverlappingTemplate
110 103 117 125 101 133 111  92  92 116  0.099243   1084/1100    NonOverlappingTemplate
107 112 121  99  93 112 109  99 132 116  0.288378   1089/1100    NonOverlappingTemplate
102 100 124 106 111  97 119  95 124 122  0.287092   1089/1100    NonOverlappingTemplate
125 111  98 120 118 109  91 110 119  99  0.351959   1086/1100    NonOverlappingTemplate
 95 109 103  92 121 121 105 118 118 118  0.382270   1093/1100    NonOverlappingTemplate
113 108  99 107 104 125 111 108 104 121  0.821449   1089/1100    NonOverlappingTemplate
115 107 108 120 101 115 104 112 109 109  0.978072   1092/1100    NonOverlappingTemplate
107 116 107 129 117  92 104 107 125  96  0.249284   1085/1100    NonOverlappingTemplate
104 123 114 104 103 124  85 125 113 105  0.181557   1094/1100    NonOverlappingTemplate
112 117 114 113 103  98 108 113 111 111  0.978072   1090/1100    NonOverlappingTemplate
113 108 116 108 114 106  99 102 117 117  0.949012   1091/1100    NonOverlappingTemplate
127 117 101 120  91 105 117  96 106 120  0.242419   1088/1100    NonOverlappingTemplate
130  95 117 126 107 107 125 106  84 103  0.042808   1081/1100    NonOverlappingTemplate
104  91  97 140 117 107 121 106 111 106  0.084177   1091/1100    NonOverlappingTemplate
116 112 119 109 113 112 117  94 108 100  0.839037   1086/1100    NonOverlappingTemplate
105 116 114 122 114 113 109  84 113 110  0.487296   1092/1100    NonOverlappingTemplate
115 111 104 113 112 132  91 108 111 103  0.450808   1086/1100    NonOverlappingTemplate
110  99 111 106 119  93 101 120 119 122  0.503322   1092/1100    NonOverlappingTemplate
111  98 100 120 113 110 112 119 113 104  0.883171   1087/1100    NonOverlappingTemplate
119 118 109 102 109 101  98 104 131 109  0.503322   1085/1100    NonOverlappingTemplate
103 133 109  96 102 127 111 106 102 111  0.275709   1089/1100    NonOverlappingTemplate
124 103 117  97 119  98 124 115 103 100  0.382270   1086/1100    NonOverlappingTemplate
117  97 117 103 104  98 119 123 109 113  0.650368   1088/1100    NonOverlappingTemplate
104 131 109 113 117 120 113  97 103  93  0.313587   1084/1100    NonOverlappingTemplate
109 106 103 113  98 126 105 115  95 130  0.314955   1087/1100    NonOverlappingTemplate
 92 117 107 115 109 111  99 111 118 121  0.688081   1087/1100    NonOverlappingTemplate
 91 112 127 113 109 109 115 117  97 110  0.508712   1093/1100    NonOverlappingTemplate
123  98 121 117 116 106  90 107 124  98  0.232394   1089/1100    NonOverlappingTemplate
107 100 118  89 132 109 106 109 118 112  0.292259   1093/1100    NonOverlappingTemplate
106 106 110 111 107 115 116 107 109 113  0.999142   1083/1100    NonOverlappingTemplate
111  98 116 111  94 112 116 115 108 119  0.803215   1089/1100    NonOverlappingTemplate
112 114 112  97 105  92 124 107 100 137  0.111150   1084/1100    NonOverlappingTemplate
114 110 106 106  99 118 116 103 119 109  0.933677   1089/1100    NonOverlappingTemplate
100 119 114 116 121 101 103 116  99 111  0.756177   1097/1100    NonOverlappingTemplate
105 107  89 106 114 122 110 108 124 115  0.537815   1086/1100    NonOverlappingTemplate
127  93 104 110  99 124 122  99 110 112  0.281992   1082/1100    NonOverlappingTemplate
 98 134  87  92 118 107 119 108 117 120  0.047311   1093/1100    NonOverlappingTemplate
105 104 127 112 118 109 113  95  93 124  0.323249   1090/1100    NonOverlappingTemplate
129 121  98 102 100 113 113 109 100 115  0.485528   1089/1100    NonOverlappingTemplate
 98 107 125 113  95 132 117  99 107 107  0.232394   1092/1100    NonOverlappingTemplate
103 103 131 123 108 112 109 106 105 100  0.554420   1090/1100    NonOverlappingTemplate
110 114 114 120 109  89 121  90 119 114  0.287092   1088/1100    NonOverlappingTemplate
106 109 120 117 106 113  98 124  90 117  0.445708   1089/1100    NonOverlappingTemplate
109 119 113 107  97 108 116 124  99 108  0.766873   1085/1100    NonOverlappingTemplate
127  90 128 103 120 106 119 104  99 104  0.153763   1084/1100    NonOverlappingTemplate
111 115 119 114  99  93 121 112 114 102  0.667378   1089/1100    NonOverlappingTemplate
 99 113 109 129 118 117  98 101 120  96  0.331691   1090/1100    NonOverlappingTemplate
116  88 104 101 110 102 118 120 114 127  0.301460   1088/1100    NonOverlappingTemplate
102  97  85 107 109 130 109 124 132 105  0.035812   1095/1100    NonOverlappingTemplate
103 131 105 109  98 112 100 121 113 108  0.517744   1089/1100    NonOverlappingTemplate
 92 116 115  99 119 110 113 103 118 115  0.671151   1089/1100    NonOverlappingTemplate
107 106 117 129 116 121 113  97 105  89  0.259855   1088/1100    NonOverlappingTemplate
125 108 128 123  89 110  91 104 112 110  0.114773   1091/1100    NonOverlappingTemplate
117 102 116 105 120 117 103 118 104  98  0.779188   1088/1100    NonOverlappingTemplate
103 114  97 111 113 115  98 112 115 122  0.804897   1085/1100    NonOverlappingTemplate
107 101 123  97  88 116  97 114 120 137  0.037120   1095/1100    NonOverlappingTemplate
122 108 116 105 102  95 101 110 118 123  0.597432   1094/1100    NonOverlappingTemplate
108 103 113 112 113 104 123  94 120 110  0.761541   1094/1100    NonOverlappingTemplate
108 107 126 105 114 122 108  87 113 110  0.432254   1090/1100    NonOverlappingTemplate
107 104 112 121 122 112  93 108 113 108  0.772173   1096/1100    NonOverlappingTemplate
 93 116 113 117 110 106  99 107 132 107  0.410866   1094/1100    NonOverlappingTemplate
129  96 111 129 115 100 106  99  94 121  0.116622   1091/1100    NonOverlappingTemplate
117  99 102 101 102 124 106 117 120 112  0.661713   1091/1100    NonOverlappingTemplate
119  79 100 108 117 119 111 111 120 116  0.169299   1092/1100    NonOverlappingTemplate
118 101  97 121 117 106 110 109 110 111  0.870570   1093/1100    NonOverlappingTemplate
 89 112 104 121 102 122 106 124  98 122  0.218483   1090/1100    NonOverlappingTemplate
 98 109 115 117  99 100 105 117 108 132  0.427266   1084/1100    NonOverlappingTemplate
109  97 105 108 105 127  96 133 106 114  0.240163   1090/1100    NonOverlappingTemplate
101 104 105 124 122 105 114 101 112 112  0.782671   1085/1100    NonOverlappingTemplate
113 106 119 115 102 108 113 109 107 108  0.991177   1089/1100    NonOverlappingTemplate
102  99  95 119 127 113 119 123 114  89  0.137282   1089/1100    NonOverlappingTemplate
132 108 116 107 114  98 109  84 107 125  0.103082   1088/1100    NonOverlappingTemplate
102  89 120 121 111 112 113  99 116 117  0.474986   1095/1100    NonOverlappingTemplate
 98 115 128 105  93 102 124  96 132 107  0.067645   1088/1100    NonOverlappingTemplate
101 106 110 116 106 120 111 113 110 107  0.982546   1088/1100    NonOverlappingTemplate
101 120 110 122  98 101 115 121 118  94  0.415748   1094/1100    OverlappingTemplate
122 122  97  96 113 111 115 102 113 109  0.644691   1081/1100    Universal
114 113 101  91 101 100 111 122 121 126  0.301460   1088/1100    ApproximateEntropy
 57  63  68  72  63  74  55  74  58  79  0.400400    657/663     RandomExcursions
 63  65  77  75  70  58  58  66  64  67  0.791594    655/663     RandomExcursions
 77  65  63  61  60  66  70  44  75  82  0.075932    653/663     RandomExcursions
 61  60  66  74  65  73  60  67  63  74  0.889251    653/663     RandomExcursions
 81  57  70  54  79  62  54  62  65  79  0.094750    655/663     RandomExcursions
 53  61  67  58  70  87  78  71  59  59  0.093891    656/663     RandomExcursions
 70  72  58  75  79  84  53  66  55  51  0.032300    658/663     RandomExcursions
 66  81  55  75  78  58  61  57  68  64  0.252576    657/663     RandomExcursions
 64  65  80  61  64  60  78  70  59  62  0.591472    658/663     RandomExcursionsVariant
 65  62  73  63  54  71  78  69  64  64  0.726197    656/663     RandomExcursionsVariant
 61  67  74  66  53  61  72  68  69  72  0.780060    658/663     RandomExcursionsVariant
 57  72  67  65  58  64  70  84  65  61  0.496470    660/663     RandomExcursionsVariant
 46  74  76  66  69  69  72  67  58  66  0.323017    659/663     RandomExcursionsVariant
 49  64  75  70  73  76  69  74  50  63  0.150007    656/663     RandomExcursionsVariant
 57  61  59  74  86  60  58  64  87  57  0.026378    656/663     RandomExcursionsVariant
 57  77  66  55  68  57  73  76  72  62  0.416565    657/663     RandomExcursionsVariant
 71  58  68  72  63  59  65  69  70  68  0.951780    658/663     RandomExcursionsVariant
 73  60  65  70  63  62  68  63  67  72  0.975587    654/663     RandomExcursionsVariant
 69  73  71  61  63  63  73  68  66  56  0.895827    659/663     RandomExcursionsVariant
 59  66  67  72  63  74  62  68  74  58  0.863568    654/663     RandomExcursionsVariant
 59  70  65  65  67  57  80  66  69  65  0.800118    653/663     RandomExcursionsVariant
 62  73  67  61  72  64  57  61  67  79  0.723129    658/663     RandomExcursionsVariant
 63  62  76  69  65  68  60  61  78  61  0.780060    659/663     RandomExcursionsVariant
 57  55  75  72  62  84  62  59  56  81  0.069130    658/663     RandomExcursionsVariant
 56  57  69  74  72  63  76  56  78  62  0.351713    657/663     RandomExcursionsVariant
 55  73  65  68  66  76  65  74  63  58  0.713888    658/663     RandomExcursionsVariant
116  98 113  99 118 122 113 112 104 105  0.799836   1082/1100    Serial
114 118 110 101 105  92 103 124 131 102  0.245833   1089/1100    Serial
 94 116 118 103 116  98 121 111 119 104  0.586147   1088/1100    LinearComplexity


- - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - -
The minimum pass rate for each statistical test with the exception of the
random excursion (variant) test is approximately = 1079 for a
sample size = 1100 binary sequences.

The minimum pass rate for the random excursion (variant) test
is approximately = 648 for a sample size = 663 binary sequences.

For further guidelines construct a probability table using the MAPLE program
provided in the addendum section of the documentation.
- - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - -


==> Tex file/rand_8192_32_report.txt <==
------------------------------------------------------------------------------
RESULTS FOR THE UNIFORMITY OF P-VALUES AND THE PROPORTION OF PASSING SEQUENCES
------------------------------------------------------------------------------
   generator is <randcpp_8192_32.bin>
------------------------------------------------------------------------------
 C1  C2  C3  C4  C5  C6  C7  C8  C9 C10  P-VALUE  PROPORTION  STATISTICAL TEST
------------------------------------------------------------------------------
114  93 114 112 130 103 109 127 104  94  0.195482   1090/1100    Frequency
 98 118 116  93 107 115 118 124 102 109  0.523191   1084/1100    BlockFrequency
105 110 113 119 102 118 121  97 111 104  0.818179   1089/1100    CumulativeSums
107 111  92  96 136 113 127 112 107  99  0.093976   1088/1100    CumulativeSums
125 109 106 100 114 112 111 104 117 102  0.863323   1088/1100    Runs
107 120 126 104 103 112 109 111 103 105  0.849861   1082/1100    LongestRun
104  93 128 114  97 118 106 109 129 102  0.203252   1092/1100    Rank
108 117 125 103 120  96 122 100  99 110  0.438954   1082/1100    FFT
113  99 100 104 112 108 125 124 105 110  0.684327   1085/1100    NonOverlappingTemplate
119 112  97 132 102  94 110  97 106 131  0.082788   1091/1100    NonOverlappingTemplate
101 128 120 117 104  90 114 105 103 118  0.319084   1094/1100    NonOverlappingTemplate
106  95 124 131  90  90 121 124 111 108  0.033122   1085/1100    NonOverlappingTemplate
 98 100 111 108  89 118 121 126 126 103  0.160154   1089/1100    NonOverlappingTemplate
 97 106 120 125 118 115 106  96 115 102  0.515932   1089/1100    NonOverlappingTemplate
107 100 108 116  87 124 119 101 128 110  0.193577   1086/1100    NonOverlappingTemplate
101 105 104 105 100 124 110 124 113 114  0.717899   1094/1100    NonOverlappingTemplate
 94 100 111 131 107 134 100 113 109 101  0.111747   1090/1100    NonOverlappingTemplate
 90  97 116 139  86 106 109 115 125 117  0.011567   1093/1100    NonOverlappingTemplate
128 102 101 112 101 120 110  86 120 120  0.162606   1086/1100    NonOverlappingTemplate
120 112 104 122 101 104  99 109 105 124  0.661713   1088/1100    NonOverlappingTemplate
104 122 120  92 105 119 109  95 120 114  0.386951   1089/1100    NonOverlappingTemplate
100 113 106 114 121 111  90 113 120 112  0.631440   1089/1100    NonOverlappingTemplate
112 105 113 126  83 117 103  97 119 125  0.105333   1090/1100    NonOverlappingTemplate
 98 100 109 126 106 112 107 112 115 115  0.806575   1093/1100    NonOverlappingTemplate
107 105 118 109 105 110 109 105 113 119  0.988255   1090/1100    NonOverlappingTemplate
100 104 100 116 101 126 109  99 125 120  0.383827   1093/1100    NonOverlappingTemplate
105  97 116 117 108 121 116 107 100 113  0.827923   1090/1100    NonOverlappingTemplate
119  89 106 117 108 109 127 112 114  99  0.410866   1092/1100    NonOverlappingTemplate
102 115 111 109 114  97 115 112 106 119  0.932645   1090/1100    NonOverlappingTemplate
107 104 107 107 103 130 122 115 106  99  0.591785   1089/1100    NonOverlappingTemplate
101 103 100 116 121 106 129 113  94 117  0.366918   1090/1100    NonOverlappingTemplate
113 106 100 118  98 115 113 113 109 115  0.932645   1089/1100    NonOverlappingTemplate
 96 111 108 113 114 102  96 108 132 120  0.369957   1089/1100    NonOverlappingTemplate
105  90  99 106 120 121 105 121 115 118  0.414117   1090/1100    NonOverlappingTemplate
104 109 115 116  97 120 119  96 112 112  0.747175   1087/1100    NonOverlappingTemplate
114 133 113 103 106  97 106 111 118  99  0.437274   1087/1100    NonOverlappingTemplate
101 123 102 119 114  94 110  99 114 124  0.428925   1089/1100    NonOverlappingTemplate
122 127 110 109 106 111  90 104 105 116  0.473239   1088/1100    NonOverlappingTemplate
105 106 124 123 112 107 104 101 109 109  0.843712   1088/1100    NonOverlappingTemplate
106 104 117 117 105 105  99 128 106 113  0.730786   1092/1100    NonOverlappingTemplate
114 109  94 103 130 109 114  87 122 118  0.144579   1088/1100    NonOverlappingTemplate
121 101 105 116  99 130 100 100 104 124  0.271989   1088/1100    NonOverlappingTemplate
101 100 141 105 113 117 102  96 118 107  0.116622   1088/1100    NonOverlappingTemplate
100 105 116 111 102 112 114 120  99 121  0.803215   1090/1100    NonOverlappingTemplate
113 122  91 112 112 117 107 103 119 104  0.659823   1084/1100    NonOverlappingTemplate
111 111 112 109 103 133 110  98 112 101  0.595549   1091/1100    NonOverlappingTemplate
105 105 120 115 101 109 112 100 122 111  0.867692   1094/1100    NonOverlappingTemplate
107 107 126 123 110 110  96 108 111 102  0.695575   1089/1100    NonOverlappingTemplate
100 114 111 112  87 123 123 115 101 114  0.343176   1096/1100    NonOverlappingTemplate
130 122 118 112 105  99 115 103  99  97  0.334538   1090/1100    NonOverlappingTemplate
111 108 103 122 113 113  95 103 125 107  0.680567   1083/1100    NonOverlappingTemplate
 97 109 118 129 120  92  98 105 115 117  0.244691   1085/1100    NonOverlappingTemplate
113 101 120 135  90 103 108 112  93 125  0.062107   1093/1100    NonOverlappingTemplate
122 129 119 104 109 104  97 100 112 104  0.455937   1084/1100    NonOverlappingTemplate
 95 126  91  96 113 114 100 118 102 145  0.006489   1090/1100    NonOverlappingTemplate
 96 116 121 106 114  96 100 108 118 125  0.450808   1092/1100    NonOverlappingTemplate
116 100 112 115 117 108  97 104 128 103  0.612525   1092/1100    NonOverlappingTemplate
103 107 103 128 113 112 113  93 124 104  0.450808   1088/1100    NonOverlappingTemplate
116 106 114 105 111 141  88 114 109  96  0.068416   1091/1100    NonOverlappingTemplate
102 117 115 119 106  92 109 138  99 103  0.130985   1086/1100    NonOverlappingTemplate
104  95 125 104 114 117 101 117 107 116  0.644691   1092/1100    NonOverlappingTemplate
113 108 116 107 107 101 111 109 109 119  0.989623   1092/1100    NonOverlappingTemplate
 88 138 112 108 109 103 128  95 117 102  0.034339   1090/1100    NonOverlappingTemplate
107 105 107 105 100 117 108 123 127 101  0.646584   1093/1100    NonOverlappingTemplate
106 128  92 115  96 112 122 110 110 109  0.401199   1090/1100    NonOverlappingTemplate
124 122 111 112  97  94 103 106 114 117  0.515932   1090/1100    NonOverlappingTemplate
104 104 119 109 117 111 118 107 106 105  0.968463   1087/1100    NonOverlappingTemplate
114 104 114 117 101 101 111 107 110 121  0.928429   1082/1100    NonOverlappingTemplate
120 112  92 105 109 128 102 100 120 112  0.391667   1083/1100    NonOverlappingTemplate
115 115 109 116 100 110 110 109  97 119  0.912605   1090/1100    NonOverlappingTemplate
132 115  97 113 111 114  98  97  97 126  0.157732   1088/1100    NonOverlappingTemplate
 96  92 127 129 123 101 112 102 109 109  0.139438   1090/1100    NonOverlappingTemplate
 90 100 111 102 130 104 113 103 126 121  0.160154   1090/1100    NonOverlappingTemplate
121 116 114 120 122 105 110  99  91 102  0.438954   1088/1100    NonOverlappingTemplate
101 107 118 108 109 109 102 111 124 111  0.921849   1091/1100    NonOverlappingTemplate
114 121 112 114 102 107  95 119 121  95  0.532315   1094/1100    NonOverlappingTemplate
 99 118 116 111 128 118  93  89 108 120  0.156931   1093/1100    NonOverlappingTemplate
106 106 109 123 109 121 113 111  99 103  0.869134   1093/1100    NonOverlappingTemplate
108 125  92 109  95 108 123 115 120 105  0.349015   1085/1100    NonOverlappingTemplate
114 101 124 112 118 102  98 103 111 117  0.732618   1091/1100    NonOverlappingTemplate
103 107  96 123 114 110 113 114 108 112  0.891244   1089/1100    NonOverlappingTemplate
106 104 122 104 112 119 122 113  97 101  0.684327   1089/1100    NonOverlappingTemplate
100 112 114 104 116 115 105 110 112 112  0.986385   1093/1100    NonOverlappingTemplate
132 112  91 121 108 126 103 102  93 112  0.094492   1083/1100    NonOverlappingTemplate
112 115  97 101 116 115 120 113 108 103  0.870570   1089/1100    NonOverlappingTemplate
120 116 115 129  99 106  95 106 111 103  0.471495   1094/1100    NonOverlappingTemplate
102  97 121 104 115 126 100 117 110 108  0.586147   1095/1100    NonOverlappingTemplate
113 102 112 112 123 112 112 108  88 118  0.599316   1091/1100    NonOverlappingTemplate
110  92 116 111 104 113 109 111 112 122  0.829528   1088/1100    NonOverlappingTemplate
102 116 114 121 112 105 117  97 111 105  0.864786   1089/1100    NonOverlappingTemplate
134 117  85 116  93 102 107 101 130 115  0.020676   1084/1100    NonOverlappingTemplate
120  95 109 117 105 111 107 102 120 114  0.801527   1082/1100    NonOverlappingTemplate
101 117 113 107  95 103 106 128 114 116  0.595549   1087/1100    NonOverlappingTemplate
 89 111 108 120 105 110 118 123 109 107  0.595549   1091/1100    NonOverlappingTemplate
106 116 114 104 112 106 103 102 108 129  0.791308   1092/1100    NonOverlappingTemplate
109  95 110 114 108 124  97 105 116 122  0.593666   1085/1100    NonOverlappingTemplate
111 115 115 108 116 115 117  85 107 111  0.608748   1088/1100    NonOverlappingTemplate
132 121 114 111  83 101 111 106 110 111  0.154550   1084/1100    NonOverlappingTemplate
127 125 107 129  96  92 105 104 100 115  0.107050   1085/1100    NonOverlappingTemplate
107  98 118  93 110 115 123 131 105 100  0.242419   1090/1100    NonOverlappingTemplate
106 107 128  99 130 109 108 109 104 100  0.419021   1089/1100    NonOverlappingTemplate
115 102 112 110 121 108 128 106 102  96  0.591785   1089/1100    NonOverlappingTemplate
108 128 101 109 113 111 109 112 115  94  0.697444   1082/1100    NonOverlappingTemplate
113 108 107 123 119 110 112 102 112  94  0.793022   1091/1100    NonOverlappingTemplate
110  98  93 107 111 112 115 113 121 120  0.701179   1090/1100    NonOverlappingTemplate
 99 131 109 107 107 110 117 110 109 101  0.691831   1093/1100    NonOverlappingTemplate
112 127  99 107  85 110 117 117 128  98  0.100327   1094/1100    NonOverlappingTemplate
123 109 124  93 106 103 116 101 115 110  0.550717   1088/1100    NonOverlappingTemplate
111 106  89 110 109 117 115 120 108 115  0.738097   1084/1100    NonOverlappingTemplate
111 115 101 108 105 109 111 122  94 124  0.671151   1085/1100    NonOverlappingTemplate
 94 111 112 113 107 115 106 116 111 115  0.942579   1092/1100    NonOverlappingTemplate
110 110 127  93 113 118 116  94 107 112  0.466281   1094/1100    NonOverlappingTemplate
124 114 105 104 102  97 105 119 118 112  0.721592   1088/1100    NonOverlappingTemplate
111 102 115 128 122 103 119 109  92  99  0.326047   1085/1100    NonOverlappingTemplate
129 107  96 119  92 115 127  94 111 110  0.121680   1085/1100    NonOverlappingTemplate
108 115 101 103 105 112 119 120 100 117  0.858895   1092/1100    NonOverlappingTemplate
106 107 120 101 106 126 108 112 103 111  0.845259   1094/1100    NonOverlappingTemplate
 94 118 111 118 110 114 116 108 109 102  0.867692   1090/1100    NonOverlappingTemplate
118  96  96 103 118 116 109 105 113 126  0.519557   1084/1100    NonOverlappingTemplate
106 113 108 107 100 127 107 111 103 118  0.834308   1091/1100    NonOverlappingTemplate
110 107 116 103 122  99 112  96 102 133  0.313587   1088/1100    NonOverlappingTemplate
115 106 111 103 114 101  96 114 130 110  0.608748   1084/1100    NonOverlappingTemplate
105 121 111 107 105 123 122 118  92  96  0.366918   1089/1100    NonOverlappingTemplate
102 116 123 111 107 106 119  97 106 113  0.818179   1085/1100    NonOverlappingTemplate
108 124 114 108 112 111 105 103 103 112  0.955835   1086/1100    NonOverlappingTemplate
115 115 104 109 105 105 119 107  98 123  0.842160   1093/1100    NonOverlappingTemplate
109 110 131 112 110 104 107 113  99 105  0.752586   1087/1100    NonOverlappingTemplate
116 113  99  91 106 128 118 106 121 102  0.327452   1090/1100    NonOverlappingTemplate
113 112 127  88  82 127 118 109  96 128  0.008213   1086/1100    NonOverlappingTemplate
113 123 117  93  88 129 108 106 106 117  0.156134   1087/1100    NonOverlappingTemplate
105 116 118 114  97  99  88 124 124 115  0.207229   1095/1100    NonOverlappingTemplate
125 106 106 102 133 111 104 110 111  92  0.274465   1086/1100    NonOverlappingTemplate
109 109 105 104 106 112 115 111 120 109  0.992825   1088/1100    NonOverlappingTemplate
115 121  93  91 120 120 112 114  97 117  0.261050   1085/1100    NonOverlappingTemplate
 95 118 134 111 112 106  93 103 102 126  0.121038   1088/1100    NonOverlappingTemplate
104 112 140 101  96 117 105  96 116 113  0.124936   1091/1100    NonOverlappingTemplate
113 114 120 115 121 101  94  88 113 121  0.268305   1090/1100    NonOverlappingTemplate
113  92 119  97  94 124 108 114 110 129  0.168450   1087/1100    NonOverlappingTemplate
110 119  99 113 108 110 117 110  99 115  0.928429   1086/1100    NonOverlappingTemplate
 92 122  96 116 113 108 118 128 103 104  0.290961   1087/1100    NonOverlappingTemplate
109 105  97 114  94 120 106 118 111 126  0.512317   1087/1100    NonOverlappingTemplate
112 105 111 106 125 107 111 104 109 110  0.968463   1092/1100    NonOverlappingTemplate
118 118 102 121 101  93 129  93 108 117  0.181557   1091/1100    NonOverlappingTemplate
 96 121  94 112 131 111  99 114 107 115  0.288378   1094/1100    NonOverlappingTemplate
105 111  98 110 105 113 130 113 107 108  0.770410   1092/1100    NonOverlappingTemplate
122 111 110 108 107 101 125 118  99  99  0.637119   1092/1100    NonOverlappingTemplate
112 133 112 125 105 113 112  95 100  93  0.169299   1083/1100    NonOverlappingTemplate
 99 120 116 105 114 136  94  89 112 115  0.079183   1081/1100    NonOverlappingTemplate
115 115 108 103 103 104 106 107 117 122  0.930554   1084/1100    NonOverlappingTemplate
107  94 118 102 108 119 104 105 109 134  0.338839   1088/1100    NonOverlappingTemplate
113  99 100 104 111 109 125 124 105 110  0.689957   1085/1100    NonOverlappingTemplate
132 128  98 100 101 108  94 121  96 122  0.051043   1087/1100    NonOverlappingTemplate
113 113 105 124  98 115 105 117 112  98  0.766873   1089/1100    NonOverlappingTemplate
105 109 111 115 104 125  94 119  95 123  0.393246   1091/1100    NonOverlappingTemplate
 95 106 109  88 121  88 135 128 106 124  0.007021   1090/1100    NonOverlappingTemplate
115  94 111 103 117 101 117 129 123  90  0.158536   1085/1100    NonOverlappingTemplate
115 115 113 108  94  99 104 123 121 108  0.637119   1087/1100    OverlappingTemplate
123  91 119 108 123 103 102 115 114 102  0.427266   1088/1100    Universal
120 104  88 100  95 112 145 110 109 117  0.016613   1093/1100    ApproximateEntropy
 67  75  75  68  75  69  63  58  75  57  0.685984    675/682     RandomExcursions
 63  69  66  85  77  67  67  64  68  56  0.507706    676/682     RandomExcursions
 58  84  72  74  78  71  49  77  57  62  0.058765    676/682     RandomExcursions
 60  71  65  78  59  78  51  64  77  79  0.172146    677/682     RandomExcursions
 84  69  83  75  65  66  71  61  63  45  0.048716    670/682     RandomExcursions
 76  81  57  81  72  53  65  67  55  75  0.102885    673/682     RandomExcursions
 62  66  71  71  52  83  59  70  75  73  0.329484    677/682     RandomExcursions
 67  48  81  74  69  63  66  74  67  73  0.329484    674/682     RandomExcursions
 64  69  75  65  68  63  66  75  53  84  0.407961    679/682     RandomExcursionsVariant
 68  56  80  71  77  58  69  52  81  70  0.147275    680/682     RandomExcursionsVariant
 64  60  77  57  66  92  69  65  71  61  0.134308    678/682     RandomExcursionsVariant
 67  62  61  66  88  67  68  72  65  66  0.570068    678/682     RandomExcursionsVariant
 64  74  65  62  80  70  70  73  62  62  0.826550    678/682     RandomExcursionsVariant
 68  79  66  77  62  64  66  49  69  82  0.210013    675/682     RandomExcursionsVariant
 77  81  73  65  57  70  55  63  71  70  0.431862    674/682     RandomExcursionsVariant
 81  76  67  65  67  70  65  64  71  56  0.713161    676/682     RandomExcursionsVariant
 77  81  62  67  65  54  72  62  72  70  0.504800    674/682     RandomExcursionsVariant
 67  72  66  60  70  77  84  58  64  64  0.513539    674/682     RandomExcursionsVariant
 46  76  74  75  76  63  75  54  83  60  0.030090    678/682     RandomExcursionsVariant
 61  54  84  63  79  80  72  67  59  63  0.143638    677/682     RandomExcursionsVariant
 56  83  67  62  76  72  71  64  76  55  0.279763    675/682     RandomExcursionsVariant
 58  77  76  83  74  60  67  65  59  63  0.343389    677/682     RandomExcursionsVariant
 66  71  75  76  61  75  72  62  78  46  0.179237    676/682     RandomExcursionsVariant
 68  79  49  77  69  62  76  67  82  53  0.067498    678/682     RandomExcursionsVariant
 66  71  71  63  76  68  73  64  66  64  0.980082    677/682     RandomExcursionsVariant
 64  76  66  73  59  69  69  66  59  81  0.682945    678/682     RandomExcursionsVariant
115 112 103 118 102 110 107 106 107 120  0.960581   1084/1100    Serial
111 106 111  98 114 119 104 110 112 115  0.966418   1088/1100    Serial
117 122  95 109 106  99 121 112 114 105  0.682447   1090/1100    LinearComplexity


- - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - -
The minimum pass rate for each statistical test with the exception of the
random excursion (variant) test is approximately = 1079 for a
sample size = 1100 binary sequences.

The minimum pass rate for the random excursion (variant) test
is approximately = 667 for a sample size = 682 binary sequences.

For further guidelines construct a probability table using the MAPLE program
provided in the addendum section of the documentation.
- - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - -


==> Tex file/rand_report.txt <==
------------------------------------------------------------------------------
RESULTS FOR THE UNIFORMITY OF P-VALUES AND THE PROPORTION OF PASSING SEQUENCES
------------------------------------------------------------------------------
   generator is <randcpp.bin>
------------------------------------------------------------------------------
 C1  C2  C3  C4  C5  C6  C7  C8  C9 C10  P-VALUE  PROPORTION  STATISTICAL TEST
------------------------------------------------------------------------------
115  85 134 107 117 105 120 127  93  97  0.020548   1091/1100    Frequency
132  97 113 100 111 104 112 114 110 107  0.582395   1088/1100    BlockFrequency
104 103 113 130 108 122 103  85 126 106  0.107628   1089/1100    CumulativeSums
110 107  95  91 125 129 130 112 103  98  0.063542   1088/1100    CumulativeSums
104 122 112 105 129 100 107 101 107 113  0.629548   1090/1100    Runs
125 117  85 113 117 101 117 107 113 105  0.328861   1090/1100    LongestRun
106 109  98 120 114  97 108 120 113 115  0.806575   1092/1100    Rank
130 114 110 109 110 119  98 107 110  93  0.480244   1085/1100    FFT
104 133 104 104 110 107 108 104 123 103  0.512317   1093/1100    NonOverlappingTemplate
123 117  95 116 104 109 107 110 123  96  0.525011   1091/1100    NonOverlappingTemplate
100 100 116  98 108 118 119 115 120 106  0.730786   1083/1100    NonOverlappingTemplate
112 133 110 105 122 111 108  89  96 114  0.193577   1088/1100    NonOverlappingTemplate
117 106 114  90 113 111 101 128 109 111  0.517744   1083/1100    NonOverlappingTemplate
117 112 111 115 112 127 109  94  99 104  0.621978   1091/1100    NonOverlappingTemplate
130 118 103  93 102  99 119  92 118 126  0.076572   1089/1100    NonOverlappingTemplate
107 110 106 119 124  84 105 102 118 125  0.195482   1088/1100    NonOverlappingTemplate
120 104 116  99 113  98 116 115 115 104  0.819817   1089/1100    NonOverlappingTemplate
106 109 113 111 102 104 124  99 124 108  0.754383   1091/1100    NonOverlappingTemplate
105 122 108 103 112 115 117  94  93 131  0.231300   1090/1100    NonOverlappingTemplate
114 123 110 103 119 103 112  97 101 118  0.719747   1088/1100    NonOverlappingTemplate
107 121  98 117 109 103 112 110 111 112  0.942579   1086/1100    NonOverlappingTemplate
 99 111 103 113  98 119 100 109 124 124  0.517744   1087/1100    NonOverlappingTemplate
101 108 102 142  97  99 117 100 109 125  0.053471   1087/1100    NonOverlappingTemplate
113 110 138 105 113 102 106 102 109 102  0.399601   1088/1100    NonOverlappingTemplate
106 130 115 113 109  99  97 112  98 121  0.420663   1089/1100    NonOverlappingTemplate
122 115  91  93  94 103 126 118 124 114  0.089449   1088/1100    NonOverlappingTemplate
115 116  92 117 114  98  97 120 125 106  0.347549   1084/1100    NonOverlappingTemplate
108 113 107  99 112 100 116 123 117 105  0.852898   1091/1100    NonOverlappingTemplate
 95 111 122 116 116 105 104 113 107 111  0.855909   1093/1100    NonOverlappingTemplate
109 105 139 101 110 113 104 108 104 107  0.394829   1086/1100    NonOverlappingTemplate
122 124 112 106  99 101 111 101  97 127  0.349015   1081/1100    NonOverlappingTemplate
115 113 100 115 109 101 128 108 116  95  0.580520   1090/1100    NonOverlappingTemplate
113 109 111 117 116  96 110 103 106 119  0.912605   1092/1100    NonOverlappingTemplate
114 103 107  88 123 111 111 111 111 121  0.559988   1086/1100    NonOverlappingTemplate
116 109 116 111  99 104 118  91 122 114  0.593666   1092/1100    NonOverlappingTemplate
102 107 105 134 113 123 113 108  94 101  0.280727   1089/1100    NonOverlappingTemplate
117  97 107 142  98 127 104  98 102 108  0.040587   1083/1100    NonOverlappingTemplate
 99 113 112 112  97  97 106 132 131 101  0.136570   1084/1100    NonOverlappingTemplate
118 103 103 110 102 134 115 121 100  94  0.221634   1089/1100    NonOverlappingTemplate
118 105 106 116 106 109 104 127 111  98  0.768644   1086/1100    NonOverlappingTemplate
105 115 117 102 112 113 108 101 107 120  0.948119   1089/1100    NonOverlappingTemplate
127  85 124 119  98 119 101 111  95 121  0.052549   1089/1100    NonOverlappingTemplate
114 110 119 105 113 121 113 109  90 106  0.723436   1086/1100    NonOverlappingTemplate
114 120 108 100 116 102 104 106 111 119  0.902838   1086/1100    NonOverlappingTemplate
110 108 120 113 120 105  97 102 108 117  0.854407   1090/1100    NonOverlappingTemplate
114  99 114 106 100 116 125 110 117  99  0.703044   1088/1100    NonOverlappingTemplate
104 112 119 117 103  99 105 113 102 126  0.708629   1094/1100    NonOverlappingTemplate
105 113  86 129 110 126  99  99 112 121  0.105903   1088/1100    NonOverlappingTemplate
117 113  97 109 117 106 109 103 113 116  0.939690   1087/1100    NonOverlappingTemplate
101 108 123 102 119 102 104 109 117 115  0.814889   1092/1100    NonOverlappingTemplate
122 102 118 111 115 107 107 102 102 114  0.899043   1088/1100    NonOverlappingTemplate
110 114 112 115 114 104 108 104 110 109  0.998591   1086/1100    NonOverlappingTemplate
111 125 103 127 104 107 108 108 108  99  0.663602   1090/1100    NonOverlappingTemplate
120 112 109 114 116 116 106 109  91 107  0.809915   1090/1100    NonOverlappingTemplate
115 117 108 116 104 105 100 103 121 111  0.907786   1084/1100    NonOverlappingTemplate
 97 123 116 109 110 111 119  92 124  99  0.351959   1091/1100    NonOverlappingTemplate
110 110  93 116 102 105 105 113 107 139  0.224821   1090/1100    NonOverlappingTemplate
111 134 122  96 113 102 100 108  98 116  0.237924   1087/1100    NonOverlappingTemplate
108 117  89 113 106 100 111 100 117 139  0.101421   1089/1100    NonOverlappingTemplate
114  92 115 118 123  98 119 127 102  92  0.135861   1085/1100    NonOverlappingTemplate
110 107 119 131 107 104 100 107 106 109  0.701179   1086/1100    NonOverlappingTemplate
113 111 103 112 111 127 113 102  95 113  0.739918   1092/1100    NonOverlappingTemplate
106 105 111  87 116 106 127 117 106 119  0.382270   1095/1100    NonOverlappingTemplate
104 103 125  99 121 102 121 106 106 113  0.629548   1091/1100    NonOverlappingTemplate
 95 113 105 133 127  96 126 108  98  99  0.060009   1092/1100    NonOverlappingTemplate
124 125 105 102  86 109 112 114 104 119  0.267086   1086/1100    NonOverlappingTemplate
 94 107 115 117 103  94  97 125 132 116  0.116622   1092/1100    NonOverlappingTemplate
108  99  97 106 127 122 100 119 111 111  0.492614   1091/1100    NonOverlappingTemplate
116 105  98 118  98 115 120 112 111 107  0.832720   1082/1100    NonOverlappingTemplate
125 103 104 114 116 108  93 117  90 130  0.134452   1088/1100    NonOverlappingTemplate
126 104 127 108 121 102 108  88 100 116  0.177983   1084/1100    NonOverlappingTemplate
111 112 128 108  87 100 112 113 112 117  0.406016   1090/1100    NonOverlappingTemplate
107 111 102 119 111 100 121 130  94 105  0.382270   1088/1100    NonOverlappingTemplate
122 117 127 110 101 100 120 112 108  83  0.135861   1092/1100    NonOverlappingTemplate
112 101 122 110 112 104 107  88 129 115  0.316327   1086/1100    NonOverlappingTemplate
119 114 105 100 116 108 101  95 117 125  0.569299   1087/1100    NonOverlappingTemplate
107  96  86 126 120 109 106  99 115 136  0.035598   1086/1100    NonOverlappingTemplate
106 106 104 109 119 115 125 110 102 104  0.871998   1093/1100    NonOverlappingTemplate
 93 114 114 112 123 100 114 118 113  99  0.604973   1091/1100    NonOverlappingTemplate
105 117 101 108 106 104 105 108 130 116  0.725277   1089/1100    NonOverlappingTemplate
111 106 100 105 124 108 103 120 114 109  0.866242   1090/1100    NonOverlappingTemplate
109 115  86 117 125 105 118 116 102 107  0.369957   1097/1100    NonOverlappingTemplate
126  96 110 107 109 102 120 109 117 104  0.691831   1084/1100    NonOverlappingTemplate
115 108 108 107 121 104  93 108 125 111  0.686204   1086/1100    NonOverlappingTemplate
124 134 100  89  95 110 131 103 110 104  0.027279   1084/1100    NonOverlappingTemplate
110 104 125 100 110  90 136 100 119 106  0.095010   1088/1100    NonOverlappingTemplate
109 121 105 118 122 109 111  98 100 107  0.784407   1086/1100    NonOverlappingTemplate
 93 127 121 124 105 106 101 115  94 114  0.216402   1092/1100    NonOverlappingTemplate
110 109 110  95 121 106 112  96 131 110  0.425610   1089/1100    NonOverlappingTemplate
 98 102 102 117 100 119 119 116 104 123  0.586147   1088/1100    NonOverlappingTemplate
 96 132 110 126 113 115 108  88 106 106  0.139438   1088/1100    NonOverlappingTemplate
 91 111 109 125 114 110 121 104 107 108  0.633333   1093/1100    NonOverlappingTemplate
117  97 105  94 126 110 108 118 113 112  0.574903   1088/1100    NonOverlappingTemplate
126 109 127 104 101 107  98 104 123 101  0.349015   1086/1100    NonOverlappingTemplate
103 115 114 112 114 120 121 102  91 108  0.646584   1088/1100    NonOverlappingTemplate
105 106 104  94 110 103 136 107 112 123  0.257477   1093/1100    NonOverlappingTemplate
125 117 104 117 122 102 124 105  90  94  0.156931   1085/1100    NonOverlappingTemplate
129 116  91  88 101 102 116 109 119 129  0.049288   1091/1100    NonOverlappingTemplate
103 109 122 101 115 114 100 121 128  87  0.179762   1091/1100    NonOverlappingTemplate
100 114 103 106 112 113  95 112 132 113  0.501531   1086/1100    NonOverlappingTemplate
 98 120 134 114  95 117 108 111  93 110  0.173596   1087/1100    NonOverlappingTemplate
123 110 109 107 114  97 115 115 109 101  0.874834   1079/1100    NonOverlappingTemplate
122 102 117 104 109 101 107 121 105 112  0.846799   1088/1100    NonOverlappingTemplate
102 109 117 127 108 122  94 103 101 117  0.440638   1086/1100    NonOverlappingTemplate
102 121 108 108 113  97 114 119 120  98  0.691831   1091/1100    NonOverlappingTemplate
112 114 132  93 105  97  92  99 136 120  0.017469   1084/1100    NonOverlappingTemplate
109 117 123  93 117  95 108 128 103 107  0.302791   1089/1100    NonOverlappingTemplate
122 109 107  83 108 125 115 111 106 114  0.301460   1086/1100    NonOverlappingTemplate
115 102 103 118 103 106 106 122 116 109  0.896474   1089/1100    NonOverlappingTemplate
100 107 119 115  91 114 106 112 111 125  0.573034   1092/1100    NonOverlappingTemplate
105 132 103 101 101  88 116 111 133 110  0.065007   1094/1100    NonOverlappingTemplate
126 130 107  94 104 112  94 105  98 130  0.062107   1091/1100    NonOverlappingTemplate
122 117 114 105  91  97 103 113  97 141  0.038244   1086/1100    NonOverlappingTemplate
111 116  98 122 113 108 112 111 115  94  0.772173   1085/1100    NonOverlappingTemplate
117 102 120  99 106 116 115 109 108 108  0.922967   1089/1100    NonOverlappingTemplate
 93 120 103 120 114 113 116 114 119  88  0.294867   1092/1100    NonOverlappingTemplate
109  97 118 104 107 119 116 117 106 107  0.892563   1086/1100    NonOverlappingTemplate
105 110 105  92 103 111 102 130 123 119  0.323249   1087/1100    NonOverlappingTemplate
113 116 101 110 102 132 112 102 106 106  0.633333   1092/1100    NonOverlappingTemplate
 97 122  93 108 107 124 114 102 121 112  0.415748   1090/1100    NonOverlappingTemplate
113 102 123 116 104 113 113 114  92 110  0.728952   1084/1100    NonOverlappingTemplate
112  95 104 114 114 106 101 105 118 131  0.494392   1086/1100    NonOverlappingTemplate
104 103 119  98 110 117 120 116 106 107  0.857405   1088/1100    NonOverlappingTemplate
108 111 102 108 123 109 106 104 116 113  0.960581   1090/1100    NonOverlappingTemplate
112 117 118 105 115 111 130  99 111  82  0.145326   1085/1100    NonOverlappingTemplate
116 115 115 114  99 118 114 100 120  89  0.476736   1089/1100    NonOverlappingTemplate
108 117  95 105 112 108 121 111 121 102  0.777440   1085/1100    NonOverlappingTemplate
 94 124 110 105 107 106 124 110 113 107  0.688081   1086/1100    NonOverlappingTemplate
115 111  97 107 105 103  97 108 131 126  0.316327   1092/1100    NonOverlappingTemplate
134 100  89 105 122 102 108 125 112 103  0.095530   1091/1100    NonOverlappingTemplate
111 106 114 111 113  97 116 109 117 106  0.969783   1090/1100    NonOverlappingTemplate
110 120 119 111 103  99 117 103 100 118  0.780932   1083/1100    NonOverlappingTemplate
122  98 117 115 111 106  86 118 105 122  0.289667   1087/1100    NonOverlappingTemplate
105 105 122  97 118 105 107 120 105 116  0.773933   1084/1100    NonOverlappingTemplate
113 102 109 120 112 114 105 117 106 102  0.957452   1088/1100    NonOverlappingTemplate
118 118 119 102 105 108 122 111 102  95  0.669264   1090/1100    NonOverlappingTemplate
127 109 118  90  94 113 118 109 114 108  0.347549   1085/1100    NonOverlappingTemplate
108  91 114 106 113 123  99 127 100 119  0.304126   1091/1100    NonOverlappingTemplate
 98 123 109 112  99 104 110 112 116 117  0.823075   1091/1100    NonOverlappingTemplate
105 105 116 109  94 104 136 113 108 110  0.374545   1091/1100    NonOverlappingTemplate
119  90 113 115 121 109  98 116 113 106  0.569299   1094/1100    NonOverlappingTemplate
138 111  98 109 108 108 102 108 114 104  0.382270   1090/1100    NonOverlappingTemplate
123 108 113 114 108 113  88 119 111 103  0.584270   1087/1100    NonOverlappingTemplate
103 102 113 108 111 102 107 114 130 110  0.779188   1091/1100    NonOverlappingTemplate
103 121 120 100 101 109  88 124 105 129  0.129620   1089/1100    NonOverlappingTemplate
105 119 128  93 110 109 123 108 102 103  0.423957   1082/1100    NonOverlappingTemplate
106 100 123 119 120 127 104 115 100  86  0.138716   1089/1100    NonOverlappingTemplate
120 109 113 121 111 103 119 110  93 101  0.673036   1086/1100    NonOverlappingTemplate
101 104 118 111 125 109 122  96 113 101  0.573034   1095/1100    NonOverlappingTemplate
108 110 115 118  97 101 114 119 120  98  0.717899   1089/1100    NonOverlappingTemplate
105 133 103 104 110 106 110 103 123 103  0.496173   1093/1100    NonOverlappingTemplate
111 118 115 112  94 120 107  97 119 107  0.686204   1088/1100    NonOverlappingTemplate
112 112 122 111 104 113 116  83 121 106  0.350485   1094/1100    NonOverlappingTemplate
 92 112 104 122 100 102 116 105 131 116  0.275709   1091/1100    NonOverlappingTemplate
118 115 121 107 107 115 107  97 109 104  0.893874   1090/1100    NonOverlappingTemplate
 97 113 114 109 111 111 103 128 104 110  0.787866   1091/1100    NonOverlappingTemplate
115 125 104  94 117 102 103 123 103 114  0.482003   1083/1100    OverlappingTemplate
126 111 102 104 118 114 110  98 113 104  0.770410   1090/1100    Universal
124 109 121 115 118 101 119  96  91 106  0.320468   1090/1100    ApproximateEntropy
 69  60  88  63  51  74  74  65  61  81  0.070017    677/686     RandomExcursions
 62  70  55  72  67  81  70  70  70  69  0.739918    678/686     RandomExcursions
 75  67  70  58  65  70  59  85  64  73  0.484646    677/686     RandomExcursions
 69  71  59  67  72  58  78  69  76  67  0.788728    680/686     RandomExcursions
 60  62  79  80  58  76  83  67  66  55  0.135446    681/686     RandomExcursions
 67  81  59  70  64  71  80  68  69  57  0.531185    677/686     RandomExcursions
 53  63  71  54  77  74  86  75  69  64  0.117189    680/686     RandomExcursions
 63  63  67  42  74  99  74  74  75  55  0.000509    674/686     RandomExcursions
 64  64  72  84  56  69  74  64  73  66  0.555020    679/686     RandomExcursionsVariant
 64  69  68  76  70  68  63  74  69  65  0.985918    679/686     RandomExcursionsVariant
 66  76  60  73  61  77  73  58  57  85  0.208381    678/686     RandomExcursionsVariant
 70  66  78  61  74  67  62  65  66  77  0.854318    679/686     RandomExcursionsVariant
 67  70  69  75  52  62  70  77  70  74  0.643244    680/686     RandomExcursionsVariant
 64  67  62  69  75  71  55  86  70  67  0.439994    678/686     RandomExcursionsVariant
 66  64  59  64  82  70  67  76  71  67  0.763217    680/686     RandomExcursionsVariant
 63  66  63  65  68  66  78  67  69  81  0.836865    684/686     RandomExcursionsVariant
 65  64  57  72  89  69  63  85  58  64  0.085434    684/686     RandomExcursionsVariant
 70  62  65  67  70  65  75  62  76  74  0.933071    680/686     RandomExcursionsVariant
 63  57  70  63  82  65  66  61  80  79  0.329484    679/686     RandomExcursionsVariant
 58  67  74  75  59  63  69  71  80  70  0.676859    680/686     RandomExcursionsVariant
 67  67  64  70  57  80  73  67  80  61  0.591287    679/686     RandomExcursionsVariant
 78  71  60  68  63  60  65  69  78  74  0.739918    680/686     RandomExcursionsVariant
 78  70  63  61  63  66  65  69  74  77  0.841931    681/686     RandomExcursionsVariant
 72  77  47  74  62  73  68  94  57  62  0.010280    679/686     RandomExcursionsVariant
 72  74  55  76  64  67  71  78  75  54  0.379806    679/686     RandomExcursionsVariant
 75  69  71  64  74  71  71  69  79  43  0.168002    682/686     RandomExcursionsVariant
118 109 116 104  97 109 135 102 106 104  0.390091   1088/1100    Serial
108 105 118 110 109 118 115 111  97 109  0.955013   1086/1100    Serial
 96 124 106  98  99 127  91 124 114 121  0.089449   1092/1100    LinearComplexity


- - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - -
The minimum pass rate for each statistical test with the exception of the
random excursion (variant) test is approximately = 1079 for a
sample size = 1100 binary sequences.

The minimum pass rate for the random excursion (variant) test
is approximately = 671 for a sample size = 686 binary sequences.

For further guidelines construct a probability table using the MAPLE program
provided in the addendum section of the documentation.
- - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - -


==> Tex file/randcpp_aes_report.txt <==
------------------------------------------------------------------------------
RESULTS FOR THE UNIFORMITY OF P-VALUES AND THE PROPORTION OF PASSING SEQUENCES
------------------------------------------------------------------------------
   generator is <randcpp_aes256.bin>
------------------------------------------------------------------------------
 C1  C2  C3  C4  C5  C6  C7  C8  C9 C10  P-VALUE  PROPORTION  STATISTICAL TEST
------------------------------------------------------------------------------
111 129 104 106 104 120 113  77 126 110  0.044090   1087/1100    Frequency
107 108 105 114 107 103 108 107 114 127  0.917293   1093/1100    BlockFrequency
115 125 117 106 101 111 103 107  96 119  0.673036   1087/1100    CumulativeSums
123  96 115 108  87 120 113 124 101 113  0.214336   1090/1100    CumulativeSums
131 121 127 113  97 120  88 111  83 109  0.011347   1086/1100    Runs
 90 100 112 115 131 120 100 111 106 115  0.274465   1092/1100    LongestRun
108 121 109  89 111 103 113 143 110  93  0.032725   1090/1100    Rank
132 128 137 111  77  95 111 124  96  89  0.000109   1085/1100    FFT
113 117 109 120  92 104 107 111 114 113  0.831127   1090/1100    NonOverlappingTemplate
110 107 109 109  99 123 106 101 120 116  0.846799   1088/1100    NonOverlappingTemplate
112 110 100 117 106 130 120  96 101 108  0.471495   1090/1100    NonOverlappingTemplate
100 113 119 104 104 104 119 119 105 113  0.876242   1092/1100    NonOverlappingTemplate
111 125 113 102 101  98 110 108 122 110  0.728952   1089/1100    NonOverlappingTemplate
104  99 121 120 110  96 114 111 122 103  0.623870   1086/1100    NonOverlappingTemplate
125 110  95 106 105 104 135 122  96 102  0.117244   1090/1100    NonOverlappingTemplate
127 102 104  93 123 114 104 119 114 100  0.353437   1091/1100    NonOverlappingTemplate
106  96 115 134 118 114 104 103 107 103  0.399601   1090/1100    NonOverlappingTemplate
126 111 123 114  94 111  93 101 108 119  0.312223   1086/1100    NonOverlappingTemplate
107 110 103 121  92 104 111 124 126 102  0.383827   1092/1100    NonOverlappingTemplate
117 117 117 130 104 103 108  95 105 104  0.496173   1091/1100    NonOverlappingTemplate
113 111 128 100 115 111 105 108  98 111  0.763322   1088/1100    NonOverlappingTemplate
100 108 122  94 124 122 109 111 110 100  0.474986   1089/1100    NonOverlappingTemplate
100 106  95 102 108 127 125 109 116 112  0.459373   1091/1100    NonOverlappingTemplate
 92 115 113 109 115 110 102 118 121 105  0.741737   1094/1100    NonOverlappingTemplate
116 114 118 105 116 110 117  88 102 114  0.618196   1084/1100    NonOverlappingTemplate
119  95 105 139 113 109 106  96 108 110  0.176217   1091/1100    NonOverlappingTemplate
115 111 107 109 111 119 101 100 112 115  0.965011   1083/1100    NonOverlappingTemplate
124 121 114 120 103  92 108 111  98 109  0.466281   1081/1100    NonOverlappingTemplate
110 107 111 133 115 105  97 105 110 107  0.616305   1092/1100    NonOverlappingTemplate
 99 126  99 110 104 117 111 104 121 109  0.663602   1089/1100    NonOverlappingTemplate
121 111 115  99 103 135 110 100 104 102  0.320468   1090/1100    NonOverlappingTemplate
113 120  98 110 130 107  99 108  99 116  0.476736   1086/1100    NonOverlappingTemplate
120 113 111 121 109 113  89 113  97 114  0.537815   1088/1100    NonOverlappingTemplate
111 100 101 111 102 115 114 108 123 115  0.881800   1089/1100    NonOverlappingTemplate
114 127 113  92 120 125  98  96  97 118  0.123625   1087/1100    NonOverlappingTemplate
103 115  99 101 105 127 104 117 114 115  0.688081   1089/1100    NonOverlappingTemplate
117 108 108  95 115 116 104 118 100 119  0.772173   1088/1100    NonOverlappingTemplate
 99 121  97 105 107 103 116  95 127 130  0.156931   1093/1100    NonOverlappingTemplate
106 102 106 107 101 105 126 117 114 116  0.819817   1089/1100    NonOverlappingTemplate
121 102 102  99 119  94 111 118 112 122  0.497956   1089/1100    NonOverlappingTemplate
 96 102 101 119 118 107 134 114 103 106  0.313587   1089/1100    NonOverlappingTemplate
119 119  86 119 101 116 110 108 132  90  0.055682   1089/1100    NonOverlappingTemplate
114 118 107 111 110 105 116 119  95 105  0.884535   1098/1100    NonOverlappingTemplate
125 111 118 111 102  99 117 125  99  93  0.308156   1093/1100    NonOverlappingTemplate
 92 110 115 109 105 119  99 101 121 129  0.321857   1096/1100    NonOverlappingTemplate
100  88  98 135 121 113 110 113 103 119  0.098169   1087/1100    NonOverlappingTemplate
110 118 107 116 105 115  98 120 108 103  0.901581   1087/1100    NonOverlappingTemplate
116 104 119 114 105  95 124 114 114  95  0.541492   1085/1100    NonOverlappingTemplate
103 121 116 101 120 105  98 118 101 117  0.656043   1084/1100    NonOverlappingTemplate
117  95 116 120 115 110 119 107  89 112  0.454224   1087/1100    NonOverlappingTemplate
 99 105 120 107 122 107 115 104 107 114  0.876242   1094/1100    NonOverlappingTemplate
126  92 112 106 115 112 101 113 122 101  0.476736   1085/1100    NonOverlappingTemplate
 99  93 105 121 125 110 118 119 106 104  0.447405   1091/1100    NonOverlappingTemplate
103 115  94 103 110 121 124 121  93 116  0.320468   1091/1100    NonOverlappingTemplate
114 100 108 102 117 122 109 108 101 119  0.839037   1086/1100    NonOverlappingTemplate
105 127 112 107 117  97  88  98 124 125  0.105903   1093/1100    NonOverlappingTemplate
107  92 100 116 124 106 119 115 105 116  0.563708   1091/1100    NonOverlappingTemplate
121  92 107 108 111 107 116 104 121 113  0.730786   1087/1100    NonOverlappingTemplate
103 130 108 104 101 128 117 114  95 100  0.232394   1092/1100    NonOverlappingTemplate
106  99  95 125 116 111  96 119 115 118  0.437274   1093/1100    NonOverlappingTemplate
107 124 100 117 108  94 115 132 108  95  0.197402   1088/1100    NonOverlappingTemplate
108 108 109  98 113 110 113 119 113 109  0.983895   1090/1100    NonOverlappingTemplate
128 106  98 106 117 109 101 102 125 108  0.494392   1088/1100    NonOverlappingTemplate
111 102 100 104 106 112 104 109 125 127  0.635226   1090/1100    NonOverlappingTemplate
 96 115 104 107 110 117 126 108 106 111  0.799836   1095/1100    NonOverlappingTemplate
115 106 109 105  95 120 102 129 107 112  0.580520   1085/1100    NonOverlappingTemplate
116 107  90 104 125 101 112 112 122 111  0.480244   1090/1100    NonOverlappingTemplate
127  91 111 112 117 112  99 115 101 115  0.462821   1086/1100    NonOverlappingTemplate
128 119 104 109 116 104 122 102  96 100  0.414117   1091/1100    NonOverlappingTemplate
133  86 105 124  99 125  99 102 119 108  0.039400   1092/1100    NonOverlappingTemplate
104 116 128 128 117  99 112  97 108  91  0.163431   1088/1100    NonOverlappingTemplate
113 103 119 104 110 116 104 101 114 116  0.943524   1091/1100    NonOverlappingTemplate
121  97 105 113 126 125 109 104  99 101  0.393246   1092/1100    NonOverlappingTemplate
110 118 113 107 128 103 117  95 115  94  0.420663   1090/1100    NonOverlappingTemplate
118 109 107 101 112  95 107 118 109 124  0.745365   1092/1100    NonOverlappingTemplate
111 115 116 109 114 105 105 114  85 126  0.407629   1090/1100    NonOverlappingTemplate
115 128 115  96 122 118  89 120  98  99  0.108791   1090/1100    NonOverlappingTemplate
105 112 106 119  86 108 119 107 118 120  0.462821   1091/1100    NonOverlappingTemplate
 99 113  98 104 108 107 110 124 115 122  0.714197   1094/1100    NonOverlappingTemplate
112 106 109 122 104 116 118 101 114  98  0.840601   1090/1100    NonOverlappingTemplate
110  96 103 107 129 134  99 109  99 114  0.154550   1088/1100    NonOverlappingTemplate
104 108 109 117 125 109 110 105 107 106  0.949896   1088/1100    NonOverlappingTemplate
114 125 114 109 107  99 108  97 123 104  0.640906   1093/1100    NonOverlappingTemplate
113 106 124  95 119 101 115 120 101 106  0.580520   1087/1100    NonOverlappingTemplate
105 105 124 115 109 103  88 108 118 125  0.351959   1094/1100    NonOverlappingTemplate
107 105 133 116 108 118 106  98 101 108  0.505116   1095/1100    NonOverlappingTemplate
110 132 108 115 116 110 103  93 115  98  0.383827   1089/1100    NonOverlappingTemplate
111 117 114 105  97 107 106 123 105 115  0.869134   1088/1100    NonOverlappingTemplate
114 120 102 113 107 102  92 112 115 123  0.623870   1090/1100    NonOverlappingTemplate
 91 106  98 124 104 108 120 132 112 105  0.188880   1090/1100    NonOverlappingTemplate
107 115 108 108 127 100  93 114 118 110  0.608748   1085/1100    NonOverlappingTemplate
114 100 105 111 114 109 123 107 106 111  0.955013   1091/1100    NonOverlappingTemplate
105 111 113  97 128 116 107  98 117 108  0.637119   1087/1100    NonOverlappingTemplate
113 115 115 125  92 102 127 105 102 104  0.360887   1092/1100    NonOverlappingTemplate
 95 113 117 112 107 115 131 104 103 103  0.519557   1091/1100    NonOverlappingTemplate
109 105 104 104  96  96 127 121 116 122  0.365404   1084/1100    NonOverlappingTemplate
113 132  87 106 118 121 103  98 111 111  0.167605   1090/1100    NonOverlappingTemplate
 97 114 115 106 116 107 109 112 105 119  0.942579   1094/1100    NonOverlappingTemplate
108 115 116 109 122 103 119 114 100  94  0.691831   1091/1100    NonOverlappingTemplate
116 111  92 106 122 123  97 109 102 122  0.374545   1086/1100    NonOverlappingTemplate
120  96 118 106 113 104 103 106 127 107  0.623870   1090/1100    NonOverlappingTemplate
127 109 106 108 115 109  99 103 107 117  0.823075   1090/1100    NonOverlappingTemplate
105 120 100 112 109 106 116 104 109 119  0.933677   1090/1100    NonOverlappingTemplate
122 117  93 121 100 107 114  96 116 114  0.449105   1082/1100    NonOverlappingTemplate
107 103  96 123 108 122 109 115 118  99  0.625762   1092/1100    NonOverlappingTemplate
124 106 108 110 112 107 119 100 111 103  0.899043   1090/1100    NonOverlappingTemplate
112 112 108 114  92 117 118 110 111 106  0.884535   1087/1100    NonOverlappingTemplate
106 107 117 118 105 103 112 111 107 114  0.987896   1092/1100    NonOverlappingTemplate
100 116 102 106 109 122  99  97 124 125  0.371483   1092/1100    NonOverlappingTemplate
 98 102 116 114 107 120 108 110 111 114  0.938710   1091/1100    NonOverlappingTemplate
102 102 114 119  97 141 113 104 102 106  0.143094   1088/1100    NonOverlappingTemplate
108 106 139 118  89 108 107 106 102 117  0.133056   1087/1100    NonOverlappingTemplate
113 102 110 110 105 105 115 111 122 107  0.973538   1085/1100    NonOverlappingTemplate
102 110 112  98 116 107 114 110 104 127  0.794732   1090/1100    NonOverlappingTemplate
 84 119 119 110  90 103 131 143 103  98  0.001218   1091/1100    NonOverlappingTemplate
115 110 120 105 111 115 105 115 112  92  0.831127   1089/1100    NonOverlappingTemplate
103 101 121  97 118 110 112 126 113  99  0.539652   1090/1100    NonOverlappingTemplate
119 116 114  93 103 114 121 129 105  86  0.112949   1084/1100    NonOverlappingTemplate
111  95 103 117 107 124 119 115 101 108  0.684327   1085/1100    NonOverlappingTemplate
126 104 103 102  98 106 113 129 109 110  0.483764   1090/1100    NonOverlappingTemplate
 85 111 123  93 112 110 121 120 133  92  0.020168   1093/1100    NonOverlappingTemplate
118 108  97 125 116  95 123 119  80 119  0.038017   1084/1100    NonOverlappingTemplate
118 105 119 119  99 127  96 101 112 104  0.447405   1082/1100    NonOverlappingTemplate
110 119 115 102 102 108 104 118 105 117  0.927353   1092/1100    NonOverlappingTemplate
111 108 104 114  94 121 116 117 115 100  0.754383   1088/1100    NonOverlappingTemplate
106 111 106 127 102 110 106 104 129  99  0.497956   1093/1100    NonOverlappingTemplate
116 108 105 108 109 118  97 120 113 106  0.918445   1088/1100    NonOverlappingTemplate
104 120 115 121 107 114 108  88 113 110  0.604973   1088/1100    NonOverlappingTemplate
108 103 100 107 107 119  96 118 119 123  0.644691   1086/1100    NonOverlappingTemplate
123 115 106 124  89  96 102 109 121 115  0.249284   1089/1100    NonOverlappingTemplate
103 106 104 124 106  97 115 105 116 124  0.642798   1090/1100    NonOverlappingTemplate
108 110 129 108  99  94 119 107  96 130  0.161785   1095/1100    NonOverlappingTemplate
 91  97 114  98 124 114 114 113 110 125  0.313587   1096/1100    NonOverlappingTemplate
118 109  98 121 106 103 103 119 107 116  0.818179   1087/1100    NonOverlappingTemplate
113 124 103  97 109 106 110 119 101 118  0.734447   1091/1100    NonOverlappingTemplate
 98  90 119 114 110 112 103 107 123 124  0.374545   1090/1100    NonOverlappingTemplate
108 128 122 103 108 105 112 108 105 101  0.736273   1083/1100    NonOverlappingTemplate
107 102 142 101 108 113 105 117 103 102  0.185189   1090/1100    NonOverlappingTemplate
119 110 109 114 118 109 103 108  90 120  0.688081   1088/1100    NonOverlappingTemplate
105 113  93 130 110 108 115 103 112 111  0.603086   1089/1100    NonOverlappingTemplate
107 115 120 111 102 102 111 127 104 101  0.730786   1093/1100    NonOverlappingTemplate
 93 124 121 106 110 116 110 114 108  98  0.588026   1091/1100    NonOverlappingTemplate
108 113 124  94 109 107 123 108 111 103  0.704907   1094/1100    NonOverlappingTemplate
111  96 112 113 116 100  92 116 119 125  0.419021   1089/1100    NonOverlappingTemplate
109 122 114 102  98 110 102 118 108 117  0.834308   1082/1100    NonOverlappingTemplate
101 112 124 114 105 104 118 122 100 100  0.640906   1093/1100    NonOverlappingTemplate
113 107 123  88 122 117 106 116 103 105  0.437274   1082/1100    NonOverlappingTemplate
104 112 128  93 122  92  93 118 128 110  0.060009   1086/1100    NonOverlappingTemplate
 95 107 107 114 132 114 116 116  96 103  0.368435   1094/1100    NonOverlappingTemplate
106 101 112 113 100 109 110 102 134 113  0.552568   1091/1100    NonOverlappingTemplate
113 118 107 121  92 104 107 111 114 113  0.794732   1090/1100    NonOverlappingTemplate
103  90 126 111 111  99 109 120 120 111  0.404407   1091/1100    NonOverlappingTemplate
123 108 102 105  90 111 103 109 122 127  0.317703   1090/1100    NonOverlappingTemplate
101 103  98 110 138 106 134 106  85 119  0.010370   1091/1100    NonOverlappingTemplate
104 102  98 108 117  96 107 120 123 125  0.432254   1091/1100    NonOverlappingTemplate
100 123 113 109  96 117 112 103 124 103  0.588026   1085/1100    NonOverlappingTemplate
113 108 122 102 104 102 104 101 114 130  0.558130   1090/1100    OverlappingTemplate
109 128 111 105 109 107 107  95 116 113  0.757969   1086/1100    Universal
107 108 121  98 121  93 121 125  91 115  0.166763   1088/1100    ApproximateEntropy
 64  59  63  59  74  69  74  58  54  75  0.501447    641/649     RandomExcursions
 61  60  70  66  66  77  64  53  63  69  0.738353    638/649     RandomExcursions
 65  75  68  64  67  60  60  65  65  60  0.961117    645/649     RandomExcursions
 74  60  70  83  63  69  55  64  57  54  0.212430    642/649     RandomExcursions
 72  62  68  82  63  71  63  63  55  50  0.242013    639/649     RandomExcursions
 67  54  61  74  69  58  63  69  68  66  0.827445    635/649     RandomExcursions
 66  60  64  58  51  61  69  70  63  87  0.167618    637/649     RandomExcursions
 68  49  67  65  56  62  59  76  87  60  0.064002    640/649     RandomExcursions
 57  65  64  75  59  62  68  73  59  67  0.819075    640/649     RandomExcursionsVariant
 60  67  69  61  66  69  66  69  61  61  0.989617    642/649     RandomExcursionsVariant
 52  83  59  69  66  57  64  74  62  63  0.266193    644/649     RandomExcursionsVariant
 61  63  75  67  67  71  56  56  63  70  0.772256    641/649     RandomExcursionsVariant
 60  66  67  78  60  63  79  56  51  69  0.253886    641/649     RandomExcursionsVariant
 53  75  71  64  57  73  61  69  62  64  0.619230    643/649     RandomExcursionsVariant
 61  71  70  63  51  52  78  67  70  66  0.334293    637/649     RandomExcursionsVariant
 73  54  67  64  66  57  63  59  74  72  0.661506    642/649     RandomExcursionsVariant
 70  83  67  53  58  54  55  71  61  77  0.086322    643/649     RandomExcursionsVariant
 61  58  75  63  89  62  56  76  55  54  0.029641    642/649     RandomExcursionsVariant
 58  54  60  68  82  68  65  64  65  65  0.535722    641/649     RandomExcursionsVariant
 57  64  65  61  64  51  77  73  72  65  0.486163    643/649     RandomExcursionsVariant
 58  68  56  68  65  52  72  61  69  80  0.361989    642/649     RandomExcursionsVariant
 67  55  66  59  49  66  88  65  63  71  0.084696    642/649     RandomExcursionsVariant
 63  64  59  63  62  71  64  74  67  62  0.963672    644/649     RandomExcursionsVariant
 67  67  57  70  77  50  64  67  60  70  0.507615    642/649     RandomExcursionsVariant
 65  73  60  69  69  55  70  50  66  72  0.507615    641/649     RandomExcursionsVariant
 71  64  62  77  57  54  72  66  59  67  0.596519    639/649     RandomExcursionsVariant
 98 107 119 110 113 105 112 135  92 109  0.268305   1089/1100    Serial
 97 107 123  99 112 125 105 102 135  95  0.094492   1092/1100    Serial
116 111 107 105 115 124  93 104 105 120  0.663602   1083/1100    LinearComplexity


- - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - -
The minimum pass rate for each statistical test with the exception of the
random excursion (variant) test is approximately = 1079 for a
sample size = 1100 binary sequences.

The minimum pass rate for the random excursion (variant) test
is approximately = 634 for a sample size = 649 binary sequences.

For further guidelines construct a probability table using the MAPLE program
provided in the addendum section of the documentation.
- - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - -


==> Tex file/randcpp_des_report.txt <==
------------------------------------------------------------------------------
RESULTS FOR THE UNIFORMITY OF P-VALUES AND THE PROPORTION OF PASSING SEQUENCES
------------------------------------------------------------------------------
   generator is <randcpp_des.bin>
------------------------------------------------------------------------------
 C1  C2  C3  C4  C5  C6  C7  C8  C9 C10  P-VALUE  PROPORTION  STATISTICAL TEST
------------------------------------------------------------------------------
106 100 117 100 111 123 100 116 124 103  0.593666   1088/1100    Frequency
108 129 100 127  89 109 118 110 108 102  0.209240   1094/1100    BlockFrequency
105 105  90 122 106 112 111 118 100 131  0.269529   1090/1100    CumulativeSums
 98 116 104 111 109 102 124  94 120 122  0.447405   1085/1100    CumulativeSums
116 126 117  92  89 121 117 103 113 106  0.198367   1081/1100    Runs
100  99 119  94 123 113 116 105 118 113  0.543333   1090/1100    LongestRun
143 125 113 118 101 109  99  98  88 106  0.016098   1085/1100    Rank
125 117  87 115 106 101 113 108 115 113  0.452514   1089/1100    FFT
122 111  87 104 110 101 115 101 127 122  0.208233   1090/1100    NonOverlappingTemplate
118 108 110 109 105 110 111 120 102 107  0.982546   1089/1100    NonOverlappingTemplate
115 128  97 116 102 112 106 107 102 115  0.669264   1091/1100    NonOverlappingTemplate
131 123 107  96 100 102  98 109 112 122  0.239042   1085/1100    NonOverlappingTemplate
 95 109 106 100 100 122  96 128 135 109  0.072391   1089/1100    NonOverlappingTemplate
110 108 110 117 105 114 106 115 106 109  0.997932   1085/1100    NonOverlappingTemplate
118 119 115 107 111 110  97 114 119  90  0.565570   1093/1100    NonOverlappingTemplate
116 106 114 113 100 106 126 109 108 102  0.858895   1085/1100    NonOverlappingTemplate
109 129 119 124 115 102 105  91 102 104  0.273225   1090/1100    NonOverlappingTemplate
 94 119  95  98 119 113 142 115 106  99  0.034963   1091/1100    NonOverlappingTemplate
103 107 118 105 121 105 105 106 130 100  0.576774   1094/1100    NonOverlappingTemplate
109 108  95 107 113 128 111 118  99 112  0.644691   1087/1100    NonOverlappingTemplate
121  96 126  98 113 109 118 108 106 105  0.574903   1082/1100    NonOverlappingTemplate
127  95 102 131 101  94 110 102 125 113  0.089942   1094/1100    NonOverlappingTemplate
125 120 106 108  98 102 113 110  98 120  0.603086   1088/1100    NonOverlappingTemplate
 97 114 113 106 125 118 107 111 113  96  0.689957   1086/1100    NonOverlappingTemplate
119 115 104 119  98 102 100 132 121  90  0.123625   1088/1100    NonOverlappingTemplate
105 106 116  98 122 116 113 115 117  92  0.601201   1093/1100    NonOverlappingTemplate
 89 109 117 121 106 121 100 117 114 106  0.489065   1089/1100    NonOverlappingTemplate
122 106 111 113 107 120  97 113 122  89  0.394829   1089/1100    NonOverlappingTemplate
 99 116  96  89 108  93 118 112 123 146  0.004598   1082/1100    NonOverlappingTemplate
106 110 105 125 106 111 106 111 106 114  0.963570   1093/1100    NonOverlappingTemplate
116 101 100 112 119 118 113 110 112  99  0.871998   1091/1100    NonOverlappingTemplate
107 113 123  98 133 110  98  88 106 124  0.079183   1088/1100    NonOverlappingTemplate
115 110 123 107 108  96 117  87 116 121  0.323249   1086/1100    NonOverlappingTemplate
107  96 107 106 118 108 114 120 112 112  0.921849   1091/1100    NonOverlappingTemplate
 99 114 118 115  97 103 109 126  97 122  0.417383   1092/1100    NonOverlappingTemplate
106 109 113 110 125  99 121 122 103  92  0.420663   1087/1100    NonOverlappingTemplate
121  98  98 131  93 116 114 121 103 105  0.181557   1090/1100    NonOverlappingTemplate
100 105 102 124 122 118 115 113  95 106  0.545176   1088/1100    NonOverlappingTemplate
108 112 114 113 109  98 123  99 110 114  0.883171   1081/1100    NonOverlappingTemplate
113  98  97 111 106 109 117 118 122 109  0.794732   1087/1100    NonOverlappingTemplate
107 114 103 117 124 108 103 101 108 115  0.884535   1085/1100    NonOverlappingTemplate
103 110 126  96 131 112 116  88 117 101  0.105333   1090/1100    NonOverlappingTemplate
 86 128 117 113 112 101 109 103 113 118  0.304126   1091/1100    NonOverlappingTemplate
125 102 141  93 120 112  99 115 102  91  0.017143   1089/1100    NonOverlappingTemplate
131 104 127 108  86  97 128 103 126  90  0.005917   1088/1100    NonOverlappingTemplate
103 110 133 106 104 100 109 110 112 113  0.661713   1092/1100    NonOverlappingTemplate
119 104 106 101 117 107  95 119 113 119  0.732618   1085/1100    NonOverlappingTemplate
113 116 106 113 117  97 107 109 106 116  0.956648   1085/1100    NonOverlappingTemplate
116 115  89 110 111 111 131 112 103 102  0.379168   1089/1100    NonOverlappingTemplate
108  88 103 109 115 108 118 105 137 109  0.181557   1092/1100    NonOverlappingTemplate
106 116 105  99 101 131 127  86 118 111  0.090936   1088/1100    NonOverlappingTemplate
137  95 107 112 117 116 123  99 100  94  0.079626   1090/1100    NonOverlappingTemplate
107 108 108 113 133 109  93 122  98 109  0.326047   1088/1100    NonOverlappingTemplate
126 110 116 111 113 102 116  97 111  98  0.688081   1088/1100    NonOverlappingTemplate
 99 111 130  92 107 109 114 123 114 101  0.323249   1087/1100    NonOverlappingTemplate
115 120 118 116  95 104 123 104 101 104  0.601201   1093/1100    NonOverlappingTemplate
107 114 113  86 107 100 117 113 109 134  0.196440   1091/1100    NonOverlappingTemplate
102 103 134 103 118 110  94 116  96 124  0.140891   1092/1100    NonOverlappingTemplate
101 131 105 115 120  85 123 104 108 108  0.132363   1085/1100    NonOverlappingTemplate
115 120 100 107 112 106 107 111 112 110  0.982546   1092/1100    NonOverlappingTemplate
 93 119 121 101  93 130 106 105 123 109  0.146077   1088/1100    NonOverlappingTemplate
 90 112 109 128 116 123  95 112 104 111  0.281992   1088/1100    NonOverlappingTemplate
104 107  95 118 119 107 103 133 111 103  0.386951   1089/1100    NonOverlappingTemplate
 94  91 120 118  97 108 109 113 134 116  0.111150   1094/1100    NonOverlappingTemplate
126 115 108 102 129  96 108  98 126  92  0.095010   1084/1100    NonOverlappingTemplate
127 111 109 120  97  83 117 112 125  99  0.081874   1087/1100    NonOverlappingTemplate
104 119 104 113 111 111 110  94 126 108  0.721592   1092/1100    NonOverlappingTemplate
107 117 106 103 118 104 119 102 112 112  0.945389   1090/1100    NonOverlappingTemplate
116 103 113 103 104 112 116 103 114 116  0.967790   1092/1100    NonOverlappingTemplate
105 118 114 115 114 103 114 105 110 102  0.974134   1090/1100    NonOverlappingTemplate
 90 124 113 107 110 109 115 102 117 113  0.644691   1093/1100    NonOverlappingTemplate
108 114 121 103 126 105 101 106  95 121  0.503322   1093/1100    NonOverlappingTemplate
111 115 104 122 113 102  96 111 109 117  0.852898   1091/1100    NonOverlappingTemplate
 99  97 111 123 119 113 102  88 130 118  0.115387   1089/1100    NonOverlappingTemplate
113 115  99 114 107  98 121 108 109 116  0.881800   1092/1100    NonOverlappingTemplate
113  98 105  98 110 130 100 108 109 129  0.289667   1087/1100    NonOverlappingTemplate
116  98 115 102 110 112 107 117 114 109  0.957452   1083/1100    NonOverlappingTemplate
100  93 112 115  90 112 118 115 127 118  0.243553   1083/1100    NonOverlappingTemplate
 96  94 127 111 105 131 124 112 103  97  0.097106   1095/1100    NonOverlappingTemplate
116 112 118 101 104 116 105 110 107 111  0.976434   1086/1100    NonOverlappingTemplate
113 122  96 120 105 121 107 105  97 114  0.595549   1089/1100    NonOverlappingTemplate
116 120  95 113 111 103 120  96 113 113  0.671151   1084/1100    NonOverlappingTemplate
104 105 118  86 126 105 115 118 102 121  0.248130   1089/1100    NonOverlappingTemplate
108 103 123 125 100 100 101 114 114 112  0.642798   1091/1100    NonOverlappingTemplate
102 100 144  96  91 117 123  96 102 129  0.003333   1092/1100    NonOverlappingTemplate
103 130  98  97 114 114 112 121  98 113  0.371483   1090/1100    NonOverlappingTemplate
 98 100 108 112 106 123 122 111  93 127  0.308156   1086/1100    NonOverlappingTemplate
124 107 122 105 111 109 108 103 101 110  0.864786   1093/1100    NonOverlappingTemplate
112 107 113 108 102  94 130 104 121 109  0.512317   1093/1100    NonOverlappingTemplate
 99 125  97 120  98 109 127 100 118 107  0.268305   1092/1100    NonOverlappingTemplate
112 107 104 100 136 127 102  99  98 115  0.147588   1087/1100    NonOverlappingTemplate
127 108 105 120 116 103 107 107  95 112  0.656043   1087/1100    NonOverlappingTemplate
112 120 109 110 102 121 105  88 132 101  0.191687   1092/1100    NonOverlappingTemplate
104 119 115 108 107 120  99 115 102 111  0.895178   1087/1100    NonOverlappingTemplate
108  99 100 118 107 112 120 105 113 118  0.871998   1087/1100    NonOverlappingTemplate
103 105 112 101 108 120 101 119 122 109  0.818179   1087/1100    NonOverlappingTemplate
 99 105 119 114  93  91 108 128 117 126  0.126925   1091/1100    NonOverlappingTemplate
115 106 115 109 106 107 114  90 115 123  0.701179   1084/1100    NonOverlappingTemplate
 96 117 118 102 117 118 101 116 115 100  0.676803   1089/1100    NonOverlappingTemplate
119 124  98 118 108 119  93 103 109 109  0.506913   1085/1100    NonOverlappingTemplate
109 124 106 120 114  98 104  96  96 133  0.162606   1092/1100    NonOverlappingTemplate
108 105  96 113 106 120 124 104 120 104  0.686204   1091/1100    NonOverlappingTemplate
107  94 111 103 126 111 111 127 107 103  0.497956   1090/1100    NonOverlappingTemplate
115 107 126 119  98 114 114 101  89 117  0.337401   1087/1100    NonOverlappingTemplate
104 104 101  97  99 103 112 134 135 111  0.079626   1089/1100    NonOverlappingTemplate
106 141 128  97 114 104 102 114  97  97  0.039635   1093/1100    NonOverlappingTemplate
120 104 101 132 109  92  96 112 123 111  0.177098   1087/1100    NonOverlappingTemplate
121 131 120 109 100 102 101  95 106 115  0.298810   1082/1100    NonOverlappingTemplate
117 107 103 102 101 110 104 130 112 114  0.695575   1091/1100    NonOverlappingTemplate
 97 106 119 109 113 123 104  88 127 114  0.240163   1091/1100    NonOverlappingTemplate
118 103 101 102 100 105 120 122 116 113  0.728952   1088/1100    NonOverlappingTemplate
106 110 118  93 115 126  92 114 111 115  0.415748   1083/1100    NonOverlappingTemplate
120 119 118 118 101 123  91  99 110 101  0.334538   1090/1100    NonOverlappingTemplate
108 111 118 109 109 107 123 117  93 105  0.782671   1090/1100    NonOverlappingTemplate
111 104 100 112 115 109 115 122  95 117  0.784407   1092/1100    NonOverlappingTemplate
120 114  85 123  95 104 113 103 131 112  0.085115   1084/1100    NonOverlappingTemplate
 99 114 101 131 109 101 115  96 104 130  0.176217   1095/1100    NonOverlappingTemplate
111 130 118  89  96 103 123 104 108 118  0.165090   1082/1100    NonOverlappingTemplate
107 105 142  98 119  96 111 104 102 116  0.099784   1088/1100    NonOverlappingTemplate
129 100 106 120 108 100 105 111 113 108  0.684327   1093/1100    NonOverlappingTemplate
117 104 100 107 105 112 128  99 108 120  0.635226   1088/1100    NonOverlappingTemplate
109 105 112  97 118 103 112 139 103 102  0.240163   1090/1100    NonOverlappingTemplate
 97 103 108 109 115 109 117 128 104 110  0.741737   1094/1100    NonOverlappingTemplate
108 119 110 108 121 105 116 110 110  93  0.826313   1096/1100    NonOverlappingTemplate
 90 120 109 116 104 111 139 100 102 109  0.109965   1094/1100    NonOverlappingTemplate
117 108 107  99 106 108 111 111 121 112  0.964295   1089/1100    NonOverlappingTemplate
122 112 104 113 126 105  96 109 116  97  0.537815   1090/1100    NonOverlappingTemplate
116  83 113 133 105 113 110 120  88 119  0.032923   1088/1100    NonOverlappingTemplate
101  98 108  94 125 132  93 111 119 119  0.091940   1090/1100    NonOverlappingTemplate
102  98 114 133 106 125  87 106 119 110  0.098705   1088/1100    NonOverlappingTemplate
101 106 113 127 108 105 104 109 134  93  0.210252   1086/1100    NonOverlappingTemplate
 97  95 102 111 117 114  99 115 137 113  0.171867   1086/1100    NonOverlappingTemplate
131 103  99 101 109 104 124 113 106 110  0.471495   1086/1100    NonOverlappingTemplate
106 120 111 101 116 101 113 125  97 110  0.686204   1091/1100    NonOverlappingTemplate
110 103  93 133 121  97 101 118 118 106  0.183365   1088/1100    NonOverlappingTemplate
101 110 112 107 124 111 100 122 114  99  0.728952   1086/1100    NonOverlappingTemplate
104 116 108  94 107 124  96 126 105 120  0.340280   1089/1100    NonOverlappingTemplate
127 103 110 105 111 100 105 110 116 113  0.846799   1087/1100    NonOverlappingTemplate
107 119  91 105 109 111 129 124  96 109  0.262249   1090/1100    NonOverlappingTemplate
112 116 137 107 108 105  95 105 113 102  0.328861   1085/1100    NonOverlappingTemplate
116 114 108  92 105 111 113 130 117  94  0.335968   1085/1100    NonOverlappingTemplate
101 120 100 110  99 139 118 113 105  95  0.114162   1091/1100    NonOverlappingTemplate
 99 108 113 110 114 127 117  98 110 104  0.732618   1089/1100    NonOverlappingTemplate
119 104  97 109 106 121 112 108 115 109  0.900316   1085/1100    NonOverlappingTemplate
118  98 119 120  93 125  99 115 109 104  0.360887   1081/1100    NonOverlappingTemplate
126 113 115 108 115 106 106  98 102 111  0.826313   1089/1100    NonOverlappingTemplate
110 115 115 100 114 114  91 119 108 114  0.754383   1093/1100    NonOverlappingTemplate
124 108 106  99  97 109 108 113 133 103  0.351959   1089/1100    NonOverlappingTemplate
 89  91 115 129 108 103 122 109 121 113  0.130301   1090/1100    NonOverlappingTemplate
106 117 114 108 103 114 100 110 111 117  0.974134   1088/1100    NonOverlappingTemplate
122 111  87 104 110 101 115 100 128 122  0.182459   1090/1100    NonOverlappingTemplate
 96 123  99 119 119  99 105 102 126 112  0.337401   1089/1100    NonOverlappingTemplate
101 110 100 116 115  97 107 123 123 108  0.644691   1093/1100    NonOverlappingTemplate
122 115 135 101 119  87  99 104 110 108  0.091940   1088/1100    NonOverlappingTemplate
113 122  92  95 117 103 101 131 112 114  0.202268   1093/1100    NonOverlappingTemplate
 98  99 108 107 125 111 127 108 112 105  0.584270   1094/1100    NonOverlappingTemplate
117 107 127  92  97 121 116  98 112 113  0.312223   1080/1100    OverlappingTemplate
112 114 104 111 110 114 106 106 112 111  0.999438   1083/1100    Universal
102 111 114 118 116 104 100 124  97 114  0.704907   1090/1100    ApproximateEntropy
 92  68  63  76  83  56  61  59  60  66  0.033833    670/684     RandomExcursions
 76  71  66  76  66  69  67  52  72  69  0.722135    675/684     RandomExcursions
 70  71  65  70  69  72  70  71  60  66  0.993961    672/684     RandomExcursions
 57  68  79  76  69  61  59  71  72  72  0.634057    679/684     RandomExcursions
 63  74  76  71  88  53  54  66  59  80  0.042645    679/684     RandomExcursions
 80  60  61  65  63  66  82  71  61  75  0.456492    675/684     RandomExcursions
 56  66  68  89  61  64  68  73  69  70  0.345744    676/684     RandomExcursions
 71  73  60  64  78  63  74  79  56  66  0.534146    678/684     RandomExcursions
 62  70  81  73  72  70  67  79  61  49  0.239338    680/684     RandomExcursionsVariant
 64  67  81  79  55  83  77  54  66  58  0.068747    678/684     RandomExcursionsVariant
 66  78  69  73  66  64  65  80  61  62  0.768956    677/684     RandomExcursionsVariant
 76  65  71  76  68  59  69  59  71  70  0.856746    675/684     RandomExcursionsVariant
 71  73  73  63  70  74  64  64  63  69  0.975755    679/684     RandomExcursionsVariant
 64  84  68  79  70  68  61  69  68  53  0.360093    679/684     RandomExcursionsVariant
 71  69  74  67  78  77  55  59  65  69  0.618752    679/684     RandomExcursionsVariant
 68  59  71  84  72  63  70  68  60  69  0.667711    678/684     RandomExcursionsVariant
 59  70  74  77  72  77  62  50  70  73  0.341045    677/684     RandomExcursionsVariant
 68  80  64  67  70  60  62  71  75  67  0.854318    679/684     RandomExcursionsVariant
 69  77  73  65  52  60  79  73  67  69  0.476118    679/684     RandomExcursionsVariant
 61  72  91  56  73  58  71  66  69  67  0.166640    675/684     RandomExcursionsVariant
 68  70  85  58  82  61  61  72  61  66  0.267731    678/684     RandomExcursionsVariant
 73  73  73  68  64  68  64  62  73  66  0.980082    675/684     RandomExcursionsVariant
 70  76  73  63  62  70  65  70  72  63  0.959447    678/684     RandomExcursionsVariant
 69  79  51  71  68  66  75  56  69  80  0.261860    677/684     RandomExcursionsVariant
 73  71  59  65  51  75  69  68  74  79  0.426486    677/684     RandomExcursionsVariant
 75  56  71  74  65  61  59  85  72  66  0.343389    676/684     RandomExcursionsVariant
 92 111 105 101 103 114 106 113 139 116  0.176217   1088/1100    Serial
103 103 110  97 112 103 119 106 124 123  0.625762   1087/1100    Serial
103 120 101 107 110 106 114  97 125 117  0.689957   1091/1100    LinearComplexity


- - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - -
The minimum pass rate for each statistical test with the exception of the
random excursion (variant) test is approximately = 1079 for a
sample size = 1100 binary sequences.

The minimum pass rate for the random excursion (variant) test
is approximately = 669 for a sample size = 684 binary sequences.

For further guidelines construct a probability table using the MAPLE program
provided in the addendum section of the documentation.
- - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - -


==> Tex file/random_8192_32_report.txt <==
------------------------------------------------------------------------------
RESULTS FOR THE UNIFORMITY OF P-VALUES AND THE PROPORTION OF PASSING SEQUENCES
------------------------------------------------------------------------------
   generator is <random_8192_32.bin>
------------------------------------------------------------------------------
 C1  C2  C3  C4  C5  C6  C7  C8  C9 C10  P-VALUE  PROPORTION  STATISTICAL TEST
------------------------------------------------------------------------------
100 114 124 113  98 119  95 103 127 107  0.337401   1092/1100    Frequency
109 115 104 119  94 115 112 117 103 112  0.849861   1089/1100    BlockFrequency
102 118 106 133 112  96  84 116 110 123  0.068029   1096/1100    CumulativeSums
 96 109 130 111 115 113  97 114  95 120  0.320468   1092/1100    CumulativeSums
121 137  92 114 115 106 107 113 106  89  0.077868   1087/1100    Runs
 94 111 132 113 124  98 108  97 125  98  0.095530   1093/1100    LongestRun
112 108 116 126 113  87 116 118  97 107  0.338839   1090/1100    Rank
118 123 119  90 117 107 109 100  89 128  0.093976   1094/1100    FFT
 99 116 105 108 114 117 123 114 104 100  0.816537   1089/1100    NonOverlappingTemplate
119 104 101 107 111  95  97 115 125 126  0.344630   1096/1100    NonOverlappingTemplate
 89 110 106 111 111 121 122 111 104 115  0.621978   1094/1100    NonOverlappingTemplate
115 107 106 115 116 103 118 107 114  99  0.948119   1090/1100    NonOverlappingTemplate
 89 113 122 110 103 100 128 135 109  91  0.028124   1090/1100    NonOverlappingTemplate
 92 110 112 111 132 111 100 104  93 135  0.049577   1095/1100    NonOverlappingTemplate
115 114 113 114  98 103 114 120 107 102  0.906561   1085/1100    NonOverlappingTemplate
119 104 123  99 126 116 108 110  91 104  0.350485   1086/1100    NonOverlappingTemplate
137 113 110 113 100  93 115 104 114 101  0.226965   1084/1100    NonOverlappingTemplate
121  97 122 101 118  98 102 124 108 109  0.438954   1092/1100    NonOverlappingTemplate
106 117 113 114 107 116 112 108 118  89  0.750785   1092/1100    NonOverlappingTemplate
107  95 121 117 115 111 113 107 106 108  0.893874   1088/1100    NonOverlappingTemplate
115 113 121  97 109 114 110 111 104 106  0.936723   1087/1100    NonOverlappingTemplate
102 106 105 131 109 112 128 105  93 109  0.288378   1090/1100    NonOverlappingTemplate
 97 112 128  93 129  99 120 103 116 103  0.135155   1090/1100    NonOverlappingTemplate
123  96 121 109 123 103  97 109 109 110  0.537815   1081/1100    NonOverlappingTemplate
124 107 116 117  94  97 123 128  95  99  0.117869   1083/1100    NonOverlappingTemplate
108 118 102  95 105 111 120  88 124 129  0.127594   1094/1100    NonOverlappingTemplate
131  87 119 110 109 120 106 107  99 112  0.222692   1080/1100    NonOverlappingTemplate
107 110 116 110 109 100 114 117 118  99  0.935716   1092/1100    NonOverlappingTemplate
110 108  90  98 108 112 119 110 124 121  0.468016   1086/1100    NonOverlappingTemplate
116 125 103 110 115 108 105 115 112  91  0.652260   1089/1100    NonOverlappingTemplate
109 108 124 119 114  78 108 116 103 121  0.124936   1081/1100    NonOverlappingTemplate
 99 113  92 139 111 118 103 116 104 105  0.133753   1091/1100    NonOverlappingTemplate
125 100 112 102 108 120 109 123  95 106  0.508712   1094/1100    NonOverlappingTemplate
127 122 112  96  96 115 117 106  99 110  0.396416   1087/1100    NonOverlappingTemplate
123  99 107  92 115 115 126 108 112 103  0.440638   1088/1100    NonOverlappingTemplate
105 108 115 120 127 102 110  94 107 112  0.631440   1083/1100    NonOverlappingTemplate
120 123 101 115 109 113 103 109 101 106  0.848333   1090/1100    NonOverlappingTemplate
116 103 125  98 117 111 102 124 106  98  0.494392   1090/1100    NonOverlappingTemplate
109 106 127 125 107  87 104 115 118 102  0.246980   1091/1100    NonOverlappingTemplate
111 101 117 108  97 118 101 124 109 114  0.738097   1087/1100    NonOverlappingTemplate
122 107 103 105 113 109 113 105 110 113  0.979636   1089/1100    NonOverlappingTemplate
122 128 119  96 120  91 100  91 113 120  0.063906   1092/1100    NonOverlappingTemplate
107 109 100 123 106 121 111  98 107 118  0.763322   1089/1100    NonOverlappingTemplate
 99 112 103 106 112 110 115  92 138 113  0.205233   1088/1100    NonOverlappingTemplate
107 113 114 102 116 110 106 125 104 103  0.899043   1089/1100    NonOverlappingTemplate
124 104 116 117 100  99 117 105 103 115  0.716049   1079/1100    NonOverlappingTemplate
120 107 102 113 117 112  94 116 108 111  0.848333   1088/1100    NonOverlappingTemplate
 98  98 107 117 114 110 104 116 120 116  0.818179   1090/1100    NonOverlappingTemplate
113 106 106 109 113 106  95 126 111 115  0.814889   1089/1100    NonOverlappingTemplate
 99 119 106  87 105 119 128 120 111 106  0.226965   1088/1100    NonOverlappingTemplate
118 125 107 104 109 109 114 108 107  99  0.881800   1091/1100    NonOverlappingTemplate
 94 118 118 126 125 106 117  91  96 109  0.140163   1083/1100    NonOverlappingTemplate
107 136 108  98 108 110 118  97 108 110  0.369957   1087/1100    NonOverlappingTemplate
103 112 105 114 104 119 117 123 114  89  0.528659   1089/1100    NonOverlappingTemplate
114 115 107 102 103 106 118  93 120 122  0.631440   1089/1100    NonOverlappingTemplate
117 115 118 102 105 113  85 106 112 127  0.301460   1089/1100    NonOverlappingTemplate
138 109 118  99  92 115 111 103 103 112  0.165925   1085/1100    NonOverlappingTemplate
107 109 117 124  97 108 104 115 111 108  0.876242   1089/1100    NonOverlappingTemplate
 96 119 121  92  99 103 107 121 124 118  0.233492   1094/1100    NonOverlappingTemplate
114 103  99 134 106  88  95 117 117 127  0.048150   1090/1100    NonOverlappingTemplate
120 125 111 112 101 114 104 103 114  96  0.680567   1089/1100    NonOverlappingTemplate
126  90 118  99 123 116 108 102 114 104  0.304126   1090/1100    NonOverlappingTemplate
115 111 130  96 106 120 107  92 106 117  0.324646   1092/1100    NonOverlappingTemplate
113 119 114 106 105 111  99 108 112 113  0.978072   1085/1100    NonOverlappingTemplate
109 116 112 120 108 120  98  96  98 123  0.517744   1095/1100    NonOverlappingTemplate
113 116 107  99  86 103 116 114 139 107  0.078743   1092/1100    NonOverlappingTemplate
100 107 114 118 101 108 117 105 128 102  0.669264   1090/1100    NonOverlappingTemplate
102  91 129 103 121 118 110 106 114 106  0.374545   1084/1100    NonOverlappingTemplate
105 110  99 111 116 115 115 106 104 119  0.949896   1088/1100    NonOverlappingTemplate
117 123 126  81 120 122 103  87 122  99  0.009412   1095/1100    NonOverlappingTemplate
108  96 107 104 110 119 109 117 107 123  0.831127   1091/1100    NonOverlappingTemplate
117 102 114 113 104  95 106 124 100 125  0.483764   1088/1100    NonOverlappingTemplate
112 123  96 112 114 119  93 122 101 108  0.438954   1090/1100    NonOverlappingTemplate
115 105 110 133 125  99 112  98  91 112  0.159343   1089/1100    NonOverlappingTemplate
100 121 112 107 101 103 127  98 119 112  0.532315   1089/1100    NonOverlappingTemplate
109 113 104 112 118 112 101 120 112  99  0.920722   1086/1100    NonOverlappingTemplate
127 104 113 115  99 113 109 101 108 111  0.813236   1083/1100    NonOverlappingTemplate
120 121 102 138  88  98 106 115 103 109  0.061753   1092/1100    NonOverlappingTemplate
107 107 105 102 124 125 105 111 115  99  0.703044   1084/1100    NonOverlappingTemplate
 97 117 121 134 110 108  93  88 123 109  0.049867   1089/1100    NonOverlappingTemplate
123 112  91 112 123 114 105 101 109 110  0.580520   1094/1100    NonOverlappingTemplate
103 106  95  96 116 114 118 114 124 114  0.580520   1086/1100    NonOverlappingTemplate
104 108 117  92 104 106 120 123 120 106  0.561847   1090/1100    NonOverlappingTemplate
137 105 111 103 106 112 107 105 104 110  0.521373   1079/1100    NonOverlappingTemplate
 93  97 113 101 123 128 110 118 113 104  0.314955   1090/1100    NonOverlappingTemplate
110 102 107  91 107 120 120 127 102 114  0.419021   1094/1100    NonOverlappingTemplate
118 110  97 109 118 123 106 108  96 115  0.695575   1089/1100    NonOverlappingTemplate
105 104 106 113 126 118 105 100 105 118  0.775688   1090/1100    NonOverlappingTemplate
 90 117 110 117 128 100  96 103 119 120  0.199337   1093/1100    NonOverlappingTemplate
113 103 112 114 110 115  97 120  91 125  0.464549   1092/1100    NonOverlappingTemplate
108 118 115 123 102 100 108 119 113  94  0.631440   1089/1100    NonOverlappingTemplate
130 103 111 110  99 109 115 121  84 118  0.151423   1085/1100    NonOverlappingTemplate
125 106 117 107 106 105  99 111  99 125  0.601201   1085/1100    NonOverlappingTemplate
118 128 108 102 101 111 100  97 122 113  0.462821   1080/1100    NonOverlappingTemplate
113  92 102 120 118 110 119 121  98 107  0.501531   1085/1100    NonOverlappingTemplate
127 106 116 116  99 103 122  91 117 103  0.314955   1083/1100    NonOverlappingTemplate
 91 115 114 119 115 109 112 107 101 117  0.747175   1089/1100    NonOverlappingTemplate
109 111  82 120 103 134 108  94 121 118  0.037791   1090/1100    NonOverlappingTemplate
 92 129 111 115  81 121 108 116 115 112  0.070378   1093/1100    NonOverlappingTemplate
121 115 106 100 109 108  91 112 114 124  0.567434   1091/1100    NonOverlappingTemplate
100 125 122  99 121 111 115  86 100 121  0.124279   1086/1100    NonOverlappingTemplate
118 128 103 115 119  95 112 104 113  93  0.346088   1087/1100    NonOverlappingTemplate
124 123 100 116 112 104  95 109 119  98  0.435598   1084/1100    NonOverlappingTemplate
115  96 128 123 111 119 101  98 104 105  0.363894   1085/1100    NonOverlappingTemplate
 93 123 101 137  99 110 102 120 113 102  0.097106   1092/1100    NonOverlappingTemplate
101 106 116  96 118 100 107 122 130 104  0.363894   1091/1100    NonOverlappingTemplate
108 104 124  99 103 110 109 103 126 114  0.676803   1087/1100    NonOverlappingTemplate
106 112 120 106 113 105 105 116 118  99  0.925177   1091/1100    NonOverlappingTemplate
112  97 112 120 103 113 107 115 108 113  0.942579   1087/1100    NonOverlappingTemplate
 98 101 113 121 128 103 106  93 107 130  0.157732   1089/1100    NonOverlappingTemplate
128 119 111 100 107  99 122  96 103 115  0.388519   1084/1100    NonOverlappingTemplate
116  90 101 124 131  91 122  96 123 106  0.029347   1087/1100    NonOverlappingTemplate
112 110 118 119  95  96 113 122 105 110  0.657933   1089/1100    NonOverlappingTemplate
109 125 107 112 101 108 114 100  97 127  0.517744   1093/1100    NonOverlappingTemplate
 93 121 114 109 116 106 105 106 113 117  0.811578   1096/1100    NonOverlappingTemplate
102 108 116 105 128  89 125  97 103 127  0.097106   1087/1100    NonOverlappingTemplate
105  98 107 124 118 109 116 108 111 104  0.860378   1089/1100    NonOverlappingTemplate
103 111  99 106 124 123 104 107 122 101  0.588026   1086/1100    NonOverlappingTemplate
120 110 110 104 122 101 123 120 105  85  0.234594   1091/1100    NonOverlappingTemplate
102 112 104 121  98  98 109 119 127 110  0.530486   1090/1100    NonOverlappingTemplate
 94 105 116  95 112 148 112 105 101 112  0.024132   1095/1100    NonOverlappingTemplate
100 125 105 111 112 107 111 116 104 109  0.912605   1083/1100    NonOverlappingTemplate
132 108 111 121  87 103 115 125  98 100  0.083249   1083/1100    NonOverlappingTemplate
104 118 105 105 128 104 128 108  99 101  0.396416   1086/1100    NonOverlappingTemplate
114 109 107 131 106  94 116  98 110 115  0.476736   1081/1100    NonOverlappingTemplate
103 109 102 119 111 106 109 113 113 115  0.985174   1082/1100    NonOverlappingTemplate
 93 119 119  99 100 112 124 100 117 117  0.373012   1088/1100    NonOverlappingTemplate
103 101 126 114 104 108  99 114 114 117  0.754383   1091/1100    NonOverlappingTemplate
102 117 104 108 121  95 113 111 113 116  0.831127   1089/1100    NonOverlappingTemplate
 94 120 108 106 128 130  92 102 106 114  0.128941   1090/1100    NonOverlappingTemplate
107 117 109 103 108 116 118 114  93 115  0.840601   1091/1100    NonOverlappingTemplate
113 109 132 104  81 110 111 112 111 117  0.164259   1094/1100    NonOverlappingTemplate
117 108 116 115  98 118 104 105 109 110  0.941625   1087/1100    NonOverlappingTemplate
101 120 121 105 112 109 116  94 116 106  0.725277   1085/1100    NonOverlappingTemplate
108 109 112 114 113 123 108 102 109 102  0.962093   1087/1100    NonOverlappingTemplate
111 116  96 112 109 111 112 123 107 103  0.892563   1084/1100    NonOverlappingTemplate
102 120 110 102 113 107 103 130 101 112  0.627655   1089/1100    NonOverlappingTemplate
110 104 118  99 115 117 111  99 118 109  0.884535   1089/1100    NonOverlappingTemplate
123 122 108 107 109 114 122  95  94 106  0.442324   1079/1100    NonOverlappingTemplate
105 112  83 115 107 116 122 114 117 109  0.398007   1092/1100    NonOverlappingTemplate
124 116 123 100 105 105 113  99 121  94  0.382270   1085/1100    NonOverlappingTemplate
125  98 107 112 101  99 117 113 122 106  0.606860   1088/1100    NonOverlappingTemplate
118 117 117  98 102 113 108 103  99 125  0.629548   1092/1100    NonOverlappingTemplate
119 120 109 109 118 116  95 111  92 111  0.576774   1080/1100    NonOverlappingTemplate
110 127 102 106 102 106 117 120  86 124  0.188880   1086/1100    NonOverlappingTemplate
105 113 119  96 112 100 111 127 108 109  0.693703   1089/1100    NonOverlappingTemplate
109 125 120 113 118 100  99  97 107 112  0.606860   1090/1100    NonOverlappingTemplate
117 106 105 104 108 103 119 112 106 120  0.943524   1092/1100    NonOverlappingTemplate
105 121 125  91 110 114 102  97 117 118  0.354919   1086/1100    NonOverlappingTemplate
117 105 117 100  99 110 113 119 112 108  0.910212   1084/1100    NonOverlappingTemplate
 99 117 104 108 114 117 123 114 104 100  0.796438   1089/1100    NonOverlappingTemplate
 96 118 123 101  92 112 132 111  89 126  0.031182   1087/1100    NonOverlappingTemplate
108  91 106 134 103 117 132 109 103  97  0.067262   1089/1100    NonOverlappingTemplate
114 107 112 118 107 101 106 113 112 110  0.992566   1093/1100    NonOverlappingTemplate
122 118 117  86  97 125 106 112 111 106  0.243553   1089/1100    NonOverlappingTemplate
113 108 101 131 105 109 103 124  91 115  0.287092   1090/1100    NonOverlappingTemplate
 98 116  99 114 111 114 107 105 107 129  0.667378   1093/1100    OverlappingTemplate
103 121 103 103 115 115 107 108 115 110  0.954182   1094/1100    Universal
115 136 108 107 108 100 109 117 104  96  0.350485   1090/1100    ApproximateEntropy
 48  59  56  70  67  65  72  82  87  65  0.033981    667/671     RandomExcursions
 71  63  54  67  72  72  59  71  56  86  0.205842    668/671     RandomExcursions
 63  75  60  60  69  76  57  76  65  70  0.655761    668/671     RandomExcursions
 53  65  58  75  71  70  59  81  67  72  0.368912    668/671     RandomExcursions
 57  71  71  55  61  64  70  62  78  82  0.314342    665/671     RandomExcursions
 72  57  77  51  59  78  70  63  77  67  0.224470    668/671     RandomExcursions
 69  63  53  60  74  68  70  75  74  65  0.680539    662/671     RandomExcursions
 81  63  60  73  68  55  75  67  65  64  0.559905    664/671     RandomExcursions
 62  58  60  69  70  57  75  72  67  81  0.508792    667/671     RandomExcursionsVariant
 66  63  54  65  62  67  65  70  71  88  0.332667    669/671     RandomExcursionsVariant
 66  56  58  55  74  73  73  69  64  83  0.275709    669/671     RandomExcursionsVariant
 58  60  65  58  64  78  73  73  64  78  0.517689    670/671     RandomExcursionsVariant
 55  58  72  64  70  63  63  79  71  76  0.526643    666/671     RandomExcursionsVariant
 61  59  67  68  65  62  69  79  75  66  0.823778    668/671     RandomExcursionsVariant
 62  60  62  62  63  77  83  67  59  76  0.386647    665/671     RandomExcursionsVariant
 67  54  53  70  71  71  77  58  73  77  0.290304    667/671     RandomExcursionsVariant
 59  63  48  61  63  77  70  90  73  67  0.042560    668/671     RandomExcursionsVariant
 62  59  57  56  65  79  76  63  77  77  0.257742    665/671     RandomExcursionsVariant
 59  55  56  68  66  56  76  80  81  74  0.117626    662/671     RandomExcursionsVariant
 51  54  53  69  75  59  92  84  75  59  0.001515    667/671     RandomExcursionsVariant
 48  62  62  57  75  67  66  91  76  67  0.030776    667/671     RandomExcursionsVariant
 47  63  72  66  58  57  73  76  86  73  0.049185    667/671     RandomExcursionsVariant
 58  62  64  48  68  56  58  87  87  83  0.002125    669/671     RandomExcursionsVariant
 57  68  67  51  57  76  72  78  71  74  0.263632    669/671     RandomExcursionsVariant
 52  77  62  76  59  69  74  61  71  70  0.429049    669/671     RandomExcursionsVariant
 66  63  65  66  63  76  75  58  65  74  0.857071    669/671     RandomExcursionsVariant
106  99 125 109 108 107 104 107 119 116  0.843712   1088/1100    Serial
101 107  98 122 134  95 117 111 108 107  0.256294   1092/1100    Serial
115 129 114  97 129  87 106 105 127  91  0.020805   1089/1100    LinearComplexity


- - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - -
The minimum pass rate for each statistical test with the exception of the
random excursion (variant) test is approximately = 1079 for a
sample size = 1100 binary sequences.

The minimum pass rate for the random excursion (variant) test
is approximately = 656 for a sample size = 671 binary sequences.

For further guidelines construct a probability table using the MAPLE program
provided in the addendum section of the documentation.
- - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - -


==> Tex file/random_aes_report.txt <==
------------------------------------------------------------------------------
RESULTS FOR THE UNIFORMITY OF P-VALUES AND THE PROPORTION OF PASSING SEQUENCES
------------------------------------------------------------------------------
   generator is <random_aes256.bin>
------------------------------------------------------------------------------
 C1  C2  C3  C4  C5  C6  C7  C8  C9 C10  P-VALUE  PROPORTION  STATISTICAL TEST
------------------------------------------------------------------------------
113 105 113 137 100 105 120 105  95 107  0.248130   1082/1100    Frequency
 92 117 110 122 119  97 101 118 125  99  0.246980   1092/1100    BlockFrequency
109 111 121 115 119 117 109  96 110  93  0.642798   1083/1100    CumulativeSums
109 123 120 120 122 101 116 103  82 104  0.135861   1084/1100    CumulativeSums
105 102 123 128 114 101  96 115 105 111  0.492614   1087/1100    Runs
 98 119 125 117 120 111 100 107 103 100  0.554420   1094/1100    LongestRun
 94 108  98 112 118 118 111 122 109 110  0.719747   1091/1100    Rank
101 108 112 120 122 101 120  83 118 115  0.207229   1090/1100    FFT
126 119  93 126 121  95 107 100 108 105  0.190747   1091/1100    NonOverlappingTemplate
105  96 110  93 124 126 118 107 117 104  0.335968   1087/1100    NonOverlappingTemplate
101 106 105 101 110 110 123 108 117 119  0.867692   1091/1100    NonOverlappingTemplate
106 130  92 122 129  90 104 112 104 111  0.074456   1094/1100    NonOverlappingTemplate
 96 113 111 118  97 104 117 118 112 114  0.786139   1087/1100    NonOverlappingTemplate
105 102  92 100 123 123 131 107 106 111  0.214336   1084/1100    NonOverlappingTemplate
 88 111 118 128 124 110 104  90 116 111  0.121680   1088/1100    NonOverlappingTemplate
120 107 121 110 107 123 113 121 101  77  0.077434   1091/1100    NonOverlappingTemplate
116 116 108 110 117 113 110  99 112  99  0.943524   1093/1100    NonOverlappingTemplate
105 120  97 107 121 106 120 107 119  98  0.633333   1089/1100    NonOverlappingTemplate
 98 111  99 118  98 126 100 121 114 115  0.435598   1090/1100    NonOverlappingTemplate
117 102 104 117 103 104 112 101 127 113  0.734447   1092/1100    NonOverlappingTemplate
118 124 131 112 123 105  98  90 104  95  0.078304   1090/1100    NonOverlappingTemplate
101 123 120 120  95 110 107 104 102 118  0.563708   1092/1100    NonOverlappingTemplate
104 112 112 104 115 110 118 119  98 108  0.934701   1088/1100    NonOverlappingTemplate
110 100 101 100 118 116 104 127 117 107  0.642798   1089/1100    NonOverlappingTemplate
 99 115 120 119 119 100 119 109  95 105  0.571166   1090/1100    NonOverlappingTemplate
 95  97 115 118  99 105 126 115 111 119  0.435598   1090/1100    NonOverlappingTemplate
116 100 115 115 103 105 116 116 109 105  0.953342   1089/1100    NonOverlappingTemplate
124 127 102  94 114 108 113 119 106  93  0.269529   1090/1100    NonOverlappingTemplate
104 100 115 117  97 113 107 109 116 122  0.811578   1094/1100    NonOverlappingTemplate
115 123 108 102 103  96 121 110 112 110  0.765099   1094/1100    NonOverlappingTemplate
100 106 107 104 102 118 119 118 113 113  0.904087   1091/1100    NonOverlappingTemplate
113 119 112 110 118 116 106 107  99 100  0.911413   1086/1100    NonOverlappingTemplate
120 103 104 131 108  96 106 119 105 108  0.469754   1084/1100    NonOverlappingTemplate
102  98  93 102 133 117 121 112 112 110  0.241289   1083/1100    NonOverlappingTemplate
 95 112  97 122 118 106 109 111 120 110  0.680567   1087/1100    NonOverlappingTemplate
107 114 115  94 119 105 106 127 103 110  0.640906   1090/1100    NonOverlappingTemplate
102 116 108 115  96 106 127 120 108 102  0.610636   1084/1100    NonOverlappingTemplate
111  92 113 102 131 107 118 123  99 104  0.258664   1089/1100    NonOverlappingTemplate
122 107 103 114 103 108 116 101 111 115  0.926269   1087/1100    NonOverlappingTemplate
110 101 124 117  98 111 115 117 102 105  0.763322   1085/1100    NonOverlappingTemplate
116 115 108 101  96 140 100 109 102 113  0.168450   1089/1100    NonOverlappingTemplate
101  94 101 113 124 105 130 110 113 109  0.382270   1086/1100    NonOverlappingTemplate
103 106  98 108 101 125 105 125 119 110  0.561847   1091/1100    NonOverlappingTemplate
106 115 113 104 107 123 101 125  96 110  0.640906   1085/1100    NonOverlappingTemplate
103 105 120 104 108 111 118 108 119 104  0.933677   1095/1100    NonOverlappingTemplate
112 106 129  94 110 111 117 120 112  89  0.262249   1083/1100    NonOverlappingTemplate
115 106  94 101 115 115 138 109 104 103  0.224821   1085/1100    NonOverlappingTemplate
 95 113 123 115 109 119 115 105  94 112  0.589905   1093/1100    NonOverlappingTemplate
102 108 102 113 118  99 126 110 113 109  0.799836   1091/1100    NonOverlappingTemplate
 97 110 118 108 112 118 118 100 102 117  0.808247   1089/1100    NonOverlappingTemplate
121 110 108  99 117 128 103  97 111 106  0.558130   1088/1100    NonOverlappingTemplate
115 120 112 106  98 101 110 107 111 120  0.885892   1093/1100    NonOverlappingTemplate
119 103  91 115 108 119  97 115 120 113  0.512317   1088/1100    NonOverlappingTemplate
123  92 116 107  99 110 119 119 105 110  0.565570   1088/1100    NonOverlappingTemplate
139  88 122 119 103  96  96 108 112 117  0.028642   1087/1100    NonOverlappingTemplate
123 100 104  96 100 111 111 125 114 116  0.534146   1089/1100    NonOverlappingTemplate
117  99 126 109 110 117  99  90 112 121  0.334538   1087/1100    NonOverlappingTemplate
121  97 118 108 121 105  95 122  97 116  0.366918   1082/1100    NonOverlappingTemplate
113 110 112 112 118 115  99 102 107 112  0.972934   1086/1100    NonOverlappingTemplate
 97 105 111 114  97 114 112 122 116 112  0.806575   1093/1100    NonOverlappingTemplate
119 102  94  95 120 112 120 113 109 116  0.537815   1084/1100    NonOverlappingTemplate
106  93  94 105 112 114 119 118 106 133  0.225891   1090/1100    NonOverlappingTemplate
104 122 121 106  97 101 107 118 117 107  0.704907   1087/1100    NonOverlappingTemplate
100 113 121 110 128  93 103 114  95 123  0.222692   1092/1100    NonOverlappingTemplate
102  91 110 132 123 105  99 111 111 116  0.244691   1093/1100    NonOverlappingTemplate
105 105 100 109 121 105  97 114 124 120  0.629548   1085/1100    NonOverlappingTemplate
108  97 104 117 109 118 109 115 119 104  0.895178   1089/1100    NonOverlappingTemplate
106 109 117 117 101 102 122  95 101 130  0.343176   1089/1100    NonOverlappingTemplate
 99  95 101 114  94 122 108 126 113 128  0.160154   1088/1100    NonOverlappingTemplate
103 106 112 110 113  96 124 116 107 113  0.854407   1091/1100    NonOverlappingTemplate
105 110 121 120 117  91 114 106 118  98  0.519557   1091/1100    NonOverlappingTemplate
111 106  89 118 109 104 113  96 123 131  0.187027   1091/1100    NonOverlappingTemplate
 92 107 124 110 113 102 118 110  98 126  0.376082   1088/1100    NonOverlappingTemplate
118 111 100 109 110 128 104 108 114  98  0.712343   1091/1100    NonOverlappingTemplate
114 107 109 107 117 114 132  96 118  86  0.166763   1092/1100    NonOverlappingTemplate
 89  96 127 117 110 107 108 131 108 107  0.157732   1092/1100    NonOverlappingTemplate
101 106 118 103 119 117 116 115  99 106  0.843712   1090/1100    NonOverlappingTemplate
107 127 109  95 107 101 106 111 126 111  0.526834   1089/1100    NonOverlappingTemplate
106  94 102 122 113  97 124 126 100 116  0.253941   1087/1100    NonOverlappingTemplate
 95  94 116 115 107 107 131 122 105 108  0.298810   1091/1100    NonOverlappingTemplate
 99 118 113 107  98 111 120 128 111  95  0.430588   1090/1100    NonOverlappingTemplate
107 109  95 121 116 110  94 113 125 110  0.532315   1088/1100    NonOverlappingTemplate
111 110 120  99  95 104 107 122 111 121  0.648476   1092/1100    NonOverlappingTemplate
115 109 112 115 115 114 106  95 112 107  0.956648   1089/1100    NonOverlappingTemplate
 73 114 111 110 115 123 130 106 107 111  0.032528   1088/1100    NonOverlappingTemplate
108 109 117  98 111 114 126 127  95  95  0.275709   1087/1100    NonOverlappingTemplate
 96 118 123 106 102 106 114 100 112 123  0.595549   1090/1100    NonOverlappingTemplate
123  95 103 107 125 107 104 117 101 118  0.501531   1089/1100    NonOverlappingTemplate
106 102  99 120 121  99 108 107 124 114  0.639012   1088/1100    NonOverlappingTemplate
 91 114 120 107  96 116 121 107 109 119  0.489065   1091/1100    NonOverlappingTemplate
110 120 126 121 100 110  93  90 105 125  0.130301   1085/1100    NonOverlappingTemplate
118 122 111 105 104 129  99 109 102 101  0.517744   1086/1100    NonOverlappingTemplate
123 106 128 115 110 109  82 120  96 111  0.099784   1089/1100    NonOverlappingTemplate
127 129 112  93 107  86 111 108 108 119  0.099243   1083/1100    NonOverlappingTemplate
117 118 113 112 101 131  96 102 113  97  0.360887   1091/1100    NonOverlappingTemplate
 97 120 119 101 113 116 113 103 110 108  0.843712   1090/1100    NonOverlappingTemplate
101  91  98 123 112 125 104 107 133 106  0.111747   1090/1100    NonOverlappingTemplate
119 123 112 105 107 102 123  96 119  94  0.385387   1090/1100    NonOverlappingTemplate
105 110 114 105  98 105 123 109 124 107  0.784407   1093/1100    NonOverlappingTemplate
 92 115 117  96 113 108 106 113 112 128  0.462821   1093/1100    NonOverlappingTemplate
103 128  97 117  99  93 108 126 122 107  0.169299   1083/1100    NonOverlappingTemplate
 97 112 100 105 119 101 114 120 117 115  0.748981   1088/1100    NonOverlappingTemplate
 87 103  96 115 125 104 108 130 108 124  0.087499   1092/1100    NonOverlappingTemplate
111 114 110 101 122 105 114 111 108 104  0.966418   1093/1100    NonOverlappingTemplate
116 101 107 113  93 122 127  99 105 117  0.386951   1088/1100    NonOverlappingTemplate
124 109 115 120 108 101 115  83 116 109  0.283261   1089/1100    NonOverlappingTemplate
105 109 120  89 109 129 107 110 112 110  0.478488   1090/1100    NonOverlappingTemplate
113 104 107 110 100 108 114 106 117 121  0.952494   1089/1100    NonOverlappingTemplate
117 111 117 103  98 108 113 113 110 110  0.969783   1089/1100    NonOverlappingTemplate
 97 118 115 128  97 108 101 109 123 104  0.394829   1087/1100    NonOverlappingTemplate
 96 122  97 121 110 112 114 123 111  94  0.368435   1095/1100    NonOverlappingTemplate
105 103 118 134  94 104 106 124 103 109  0.241289   1091/1100    NonOverlappingTemplate
122 111 118 108 118  97 115  98 121  92  0.380717   1092/1100    NonOverlappingTemplate
114 115 108 100 113 110 110  91 114 125  0.650368   1092/1100    NonOverlappingTemplate
119 104 110  99 111 123  92 100 119 123  0.363894   1090/1100    NonOverlappingTemplate
100 109 104 130 130 108 115 109 100  95  0.228043   1092/1100    NonOverlappingTemplate
118 106 101 115 119 107 111 113 106 104  0.961342   1087/1100    NonOverlappingTemplate
102 106 105 117 118 113 115 102 123  99  0.787866   1090/1100    NonOverlappingTemplate
104  97 122 126 112 109 120  94 115 101  0.371483   1092/1100    NonOverlappingTemplate
104  93 115 103 114  95 115 110 136 115  0.190747   1095/1100    NonOverlappingTemplate
118 108 122  96  96 110 104 101 118 127  0.369957   1085/1100    NonOverlappingTemplate
102 110 106 106 129 110 125  97 107 108  0.548869   1089/1100    NonOverlappingTemplate
118 105 126 101 107 130 122  87 102 102  0.094492   1094/1100    NonOverlappingTemplate
 88  99 107 114 137 107  93 124 107 124  0.027783   1089/1100    NonOverlappingTemplate
114 114 123 124 119 113 100 113  90  90  0.177098   1094/1100    NonOverlappingTemplate
133  93  96 114 119 103 122  96  99 125  0.052244   1083/1100    NonOverlappingTemplate
101 107  98 123 119  99 113 102 120 118  0.569299   1089/1100    NonOverlappingTemplate
119 101 114  91 110 110 103 112 126 114  0.548869   1091/1100    NonOverlappingTemplate
115 114 124  94 118 116 105 107 113  94  0.523191   1093/1100    NonOverlappingTemplate
106 114  98 109 105 121 118 107 116 106  0.906561   1087/1100    NonOverlappingTemplate
118  97 103 101 129 110 116 106 109 111  0.629548   1090/1100    NonOverlappingTemplate
 97 100 108 101  97 125 102 124 123 123  0.200310   1084/1100    NonOverlappingTemplate
115  91 111 118 108 125 109 120 108  95  0.420663   1082/1100    NonOverlappingTemplate
 94 102 103 110 118 116 107 122 115 113  0.743552   1086/1100    NonOverlappingTemplate
109 125 101 123 106 100 108 110 114 104  0.750785   1086/1100    NonOverlappingTemplate
127 118 119  94 102 113 100  99 103 125  0.246980   1092/1100    NonOverlappingTemplate
130 117 106  89  86 113 100 113 116 130  0.029706   1096/1100    NonOverlappingTemplate
110 122 102  95  97 108 116 125 110 115  0.523191   1088/1100    NonOverlappingTemplate
105 113 102  82 132 115 102 114 120 115  0.105333   1088/1100    NonOverlappingTemplate
107 124 109 113  98 123 112 105 113  96  0.644691   1088/1100    NonOverlappingTemplate
133 111 112  99  97 107  98 131 107 105  0.153763   1085/1100    NonOverlappingTemplate
121 109 116 102 114 108 109  98 106 117  0.904087   1089/1100    NonOverlappingTemplate
107 114 137 112 106 115  84 110 105 110  0.135861   1092/1100    NonOverlappingTemplate
112  98 104 112  95 118 122 114 117 108  0.712343   1088/1100    NonOverlappingTemplate
114  94 118 125  97 101 111 112 122 106  0.449105   1091/1100    NonOverlappingTemplate
118 110 116 115 121 102  98 111 115  94  0.669264   1089/1100    NonOverlappingTemplate
101  99  98 115 132 100 106 121 110 118  0.310863   1089/1100    NonOverlappingTemplate
101 105 111 107 112 122 116 115  97 114  0.864786   1092/1100    NonOverlappingTemplate
118 111 117 116 107 104 105 107 117  98  0.921849   1091/1100    NonOverlappingTemplate
113 111 103 102 114 104 126  97 113 117  0.741737   1086/1100    NonOverlappingTemplate
126 120  93 125 122  94 107 100 110 103  0.163431   1091/1100    NonOverlappingTemplate
114 100 103 112 119 108 117 118  90 119  0.563708   1088/1100    NonOverlappingTemplate
107 111 115 122 109  94 113 103 104 122  0.727116   1085/1100    NonOverlappingTemplate
 94 105  99  92 127 118 125  93 131 116  0.026784   1093/1100    NonOverlappingTemplate
107 100 111 110 106 121 115 109 108 113  0.978072   1088/1100    NonOverlappingTemplate
107 129 110 107 104 113 108 100 111 111  0.849861   1086/1100    NonOverlappingTemplate
104 112 114 102 116 119 102 100 117 114  0.895178   1092/1100    OverlappingTemplate
113 111 103 114 111 109 111 101 103 124  0.931604   1089/1100    Universal
118  99 107  91 114 111  96 121 123 120  0.309507   1084/1100    ApproximateEntropy
 64  43  62  65  76  65  76  74  48  86  0.004629    651/659     RandomExcursions
 66  65  82  68  69  64  60  62  51  72  0.423196    646/659     RandomExcursions
 74  68  60  81  58  62  56  65  65  70  0.511068    650/659     RandomExcursions
 67  66  62  68  60  74  61  72  60  69  0.934858    652/659     RandomExcursions
 68  68  63  68  64  74  53  67  71  63  0.865235    653/659     RandomExcursions
 65  75  70  61  73  61  58  65  63  68  0.886619    650/659     RandomExcursions
 58  55  75  56  58  77  74  86  62  58  0.049200    653/659     RandomExcursions
 80  72  60  66  63  53  63  72  55  75  0.290762    652/659     RandomExcursions
 61  70  74  62  63  71  79  50  70  59  0.346762    651/659     RandomExcursionsVariant
 56  78  59  77  58  81  56  65  64  65  0.183086    652/659     RandomExcursionsVariant
 59  78  59  70  60  80  62  67  54  70  0.320255    650/659     RandomExcursionsVariant
 58  75  62  69  60  70  64  71  76  54  0.560703    653/659     RandomExcursionsVariant
 62  70  67  58  58  74  70  70  64  66  0.902065    654/659     RandomExcursionsVariant
 59  78  68  51  72  78  65  50  65  73  0.118546    653/659     RandomExcursionsVariant
 53  70  70  58  74  63  78  55  66  72  0.354235    655/659     RandomExcursionsVariant
 61  65  66  57  63  66  64  73  80  64  0.759756    654/659     RandomExcursionsVariant
 62  73  63  63  62  54  78  56  70  78  0.344294    653/659     RandomExcursionsVariant
 77  59  63  69  71  62  69  61  66  62  0.882011    651/659     RandomExcursionsVariant
 78  66  55  70  66  63  66  54  67  74  0.554420    649/659     RandomExcursionsVariant
 79  56  61  63  72  54  64  70  64  76  0.395805    644/659     RandomExcursionsVariant
 77  54  64  53  70  72  56  64  78  71  0.221228    647/659     RandomExcursionsVariant
 74  62  53  73  73  64  53  81  62  64  0.219449    652/659     RandomExcursionsVariant
 77  62  63  77  60  70  61  56  63  70  0.601926    650/659     RandomExcursionsVariant
 75  66  71  79  56  72  58  57  72  53  0.223019    650/659     RandomExcursionsVariant
 69  78  76  67  53  64  62  66  77  47  0.110283    651/659     RandomExcursionsVariant
 66  89  64  55  68  56  59  67  68  67  0.180038    650/659     RandomExcursionsVariant
100 110 105 109  98 113 124 101 114 126  0.582395   1095/1100    Serial
 91 107 114 120 109 106 111  96 124 122  0.396416   1094/1100    Serial
112 100 104 135 103 116 121 104  99 106  0.319084   1089/1100    LinearComplexity


- - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - -
The minimum pass rate for each statistical test with the exception of the
random excursion (variant) test is approximately = 1079 for a
sample size = 1100 binary sequences.

The minimum pass rate for the random excursion (variant) test
is approximately = 644 for a sample size = 659 binary sequences.

For further guidelines construct a probability table using the MAPLE program
provided in the addendum section of the documentation.
- - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - -


==> Tex file/random_des_report.txt <==
------------------------------------------------------------------------------
RESULTS FOR THE UNIFORMITY OF P-VALUES AND THE PROPORTION OF PASSING SEQUENCES
------------------------------------------------------------------------------
   generator is <random_des.bin>
------------------------------------------------------------------------------
 C1  C2  C3  C4  C5  C6  C7  C8  C9 C10  P-VALUE  PROPORTION  STATISTICAL TEST
------------------------------------------------------------------------------
 94 122 125  98 135  96 107 109  97 117  0.056654   1093/1100    Frequency
124 136 110 121  96  97 121 100 102  93  0.040587   1085/1100    BlockFrequency
 92 124 110 124 120 119 106 122  96  87  0.062821   1092/1100    CumulativeSums
 98 114 102 117 117 103 124 118 101 106  0.676803   1092/1100    CumulativeSums
127 105 109  94 127 129 118 102 103  86  0.035812   1084/1100    Runs
107 121 117 122  96 115  97 138 102  85  0.018714   1088/1100    LongestRun
109 106 112 100  98 126 115 128  95 111  0.353437   1092/1100    Rank
121 120 108  93 104 107 113 121 117  96  0.485528   1085/1100    FFT
 85 103 113 113 119 108 133 113  95 118  0.103082   1091/1100    NonOverlappingTemplate
120 113  97 113 116 110 104 107 121  99  0.784407   1089/1100    NonOverlappingTemplate
111 104 107 106  96 112 119 130 126  89  0.158536   1087/1100    NonOverlappingTemplate
131 115 108 104 122 110 100  96 112 102  0.417383   1088/1100    NonOverlappingTemplate
119  81 116 117 104 106 105 127 114 111  0.179762   1084/1100    NonOverlappingTemplate
118  93 120 112 107  97 129 108 101 115  0.346088   1094/1100    NonOverlappingTemplate
104 119 129 116 104 107 104 101 103 113  0.671151   1090/1100    NonOverlappingTemplate
110 114 118 102 106  84 110 127 116 113  0.301460   1088/1100    NonOverlappingTemplate
125 109 122  86 124 116 127  93 100  98  0.033122   1090/1100    NonOverlappingTemplate
106 105  98 107 109 135  92 117 128 103  0.114162   1086/1100    NonOverlappingTemplate
 97 109 106 106 114 110 104 117 115 122  0.891244   1086/1100    NonOverlappingTemplate
117 117 112 112 107 109 103 107 111 105  0.994027   1092/1100    NonOverlappingTemplate
101 106 103  94 137 124 117 109  98 111  0.128266   1092/1100    NonOverlappingTemplate
111 109 104 113 111 114 107 119 119  93  0.854407   1087/1100    NonOverlappingTemplate
103 108 116 103 110 123 110 110 121  96  0.772173   1084/1100    NonOverlappingTemplate
111 124  97 103 110 124 110 128  91 102  0.193577   1086/1100    NonOverlappingTemplate
115 125  88 120 106 109 118 117 104  98  0.319084   1086/1100    NonOverlappingTemplate
118  92 110  85 114 112 115 112 115 127  0.186106   1094/1100    NonOverlappingTemplate
110 103 106  96 128 120 106 112 110 109  0.697444   1092/1100    NonOverlappingTemplate
115  99 102 122 127 111 105 113 104 102  0.629548   1085/1100    NonOverlappingTemplate
117 123 115  97 107 108 111 115  98 109  0.796438   1088/1100    NonOverlappingTemplate
113 108 109 119  96 118 107 115  99 116  0.837467   1092/1100    NonOverlappingTemplate
102 111 119 114 111 112 114 105 102 110  0.981608   1090/1100    NonOverlappingTemplate
109  96 116 113 111 113 103 127 103 109  0.757969   1091/1100    NonOverlappingTemplate
107 112 110 115 103 109 108 109 107 120  0.993799   1088/1100    NonOverlappingTemplate
113 112 104 109 119 110  97 112 111 113  0.969783   1087/1100    NonOverlappingTemplate
127 116 104 103 127 117 108  95 101 102  0.334538   1087/1100    NonOverlappingTemplate
130 114 122 105 104  91 101 124 111  98  0.173596   1089/1100    NonOverlappingTemplate
104  97 117 103 117 120 102 116 117 107  0.784407   1082/1100    NonOverlappingTemplate
118  91 109 100 113 112 115 114 114 114  0.782671   1085/1100    NonOverlappingTemplate
108 116 108 117 112 103 123 119  94 100  0.654152   1094/1100    NonOverlappingTemplate
104 114 128 110 116 102 102 106 102 116  0.743552   1086/1100    NonOverlappingTemplate
116 103 101 126 113 103  95 133 109 101  0.215367   1084/1100    NonOverlappingTemplate
105  89 102 137 107 104 107 121 111 117  0.141622   1079/1100    NonOverlappingTemplate
 96 109 106 102 110 108 105 121 127 116  0.654152   1090/1100    NonOverlappingTemplate
 94  98 110 109 136 119 107 121  97 109  0.151423   1090/1100    NonOverlappingTemplate
116 133 108 100 110 103  92 108 107 123  0.267086   1087/1100    NonOverlappingTemplate
104 120  97 112 115 100  89 114 129 120  0.197402   1091/1100    NonOverlappingTemplate
108 134 136 116 100  96 110  98 101 101  0.045407   1096/1100    NonOverlappingTemplate
104 104 105 112 100 123 126 106 121  99  0.530486   1093/1100    NonOverlappingTemplate
111 118 124 109  97 101 104 117 104 115  0.741737   1090/1100    NonOverlappingTemplate
115 101 115 119 103 129 117 106  96  99  0.425610   1085/1100    NonOverlappingTemplate
102 114 126 105 115 106 109  99 116 108  0.823075   1092/1100    NonOverlappingTemplate
106 123 113 118 103  93 114 101 114 115  0.671151   1094/1100    NonOverlappingTemplate
128 104 111 111 108 101 117  96 101 123  0.478488   1091/1100    NonOverlappingTemplate
 96 128 107 117 102 123 117  98 108 104  0.393246   1092/1100    NonOverlappingTemplate
 90 128 101 108 119  94 108 114 125 113  0.175340   1090/1100    NonOverlappingTemplate
 87 108 116 117 112 111 104 110 115 120  0.623870   1087/1100    NonOverlappingTemplate
106 114 111 123 102 102  99 115 121 107  0.787866   1090/1100    NonOverlappingTemplate
114 112 114 112  96 123  95 125 106 103  0.497956   1092/1100    NonOverlappingTemplate
112 102  99  98 114 109 124 100 113 129  0.415748   1090/1100    NonOverlappingTemplate
130  94 102 116 113 107 108 105  95 130  0.163431   1084/1100    NonOverlappingTemplate
110 111 106 101 127 102 107 121  92 123  0.369957   1089/1100    NonOverlappingTemplate
 96 115  98 135 110 120 104 108 100 114  0.253941   1091/1100    NonOverlappingTemplate
112 100 112 135 103 104 113 111 116  94  0.335968   1091/1100    NonOverlappingTemplate
110 113 122 103 105 128 102 111 103 103  0.689957   1094/1100    NonOverlappingTemplate
106 127  92 101 114 111 110 114 109 116  0.627655   1093/1100    NonOverlappingTemplate
108 105 108 105 118 104 110 101 122 119  0.896474   1085/1100    NonOverlappingTemplate
114 108 107 109 124 120 114 105 112  87  0.515932   1084/1100    NonOverlappingTemplate
110  93 121 112  99 120 111 106 114 114  0.717899   1086/1100    NonOverlappingTemplate
110  97 126 101 103 125  97 117 101 123  0.252771   1092/1100    NonOverlappingTemplate
107 103 109 115 106 107  90 120 122 121  0.539652   1090/1100    NonOverlappingTemplate
109 113 112 100 108 106 114 113 111 114  0.996335   1091/1100    NonOverlappingTemplate
111 111 115 103 107  99 115 128 104 107  0.793022   1085/1100    NonOverlappingTemplate
101 122 102  87 120 111 109 107 117 124  0.298810   1090/1100    NonOverlappingTemplate
120 118 110 116 109 105  94 104 100 124  0.595549   1087/1100    NonOverlappingTemplate
112  90 104 105 106 113 136 123  97 114  0.128941   1087/1100    NonOverlappingTemplate
114 104 104 120 121 123 120  99 101  94  0.399601   1088/1100    NonOverlappingTemplate
108 114  99 109 115 101 116 105 112 121  0.914966   1092/1100    NonOverlappingTemplate
 99 108 115 118 108 113  94 110 113 122  0.761541   1088/1100    NonOverlappingTemplate
115 107 117 104 105 118  97 114 111 112  0.934701   1089/1100    NonOverlappingTemplate
111 113 113 118 117 100 113 103 106 106  0.967109   1087/1100    NonOverlappingTemplate
103 105 109 101 110 119 104 108 120 121  0.873420   1093/1100    NonOverlappingTemplate
108 100 111  95 127  81 124 125 123 106  0.027113   1088/1100    NonOverlappingTemplate
117  91 133 100  96 104 122 120 112 105  0.121038   1093/1100    NonOverlappingTemplate
105 126 104 108 112 109 119  97 110 110  0.813236   1094/1100    NonOverlappingTemplate
100 126 112  93 117  87 128  97 111 129  0.025818   1091/1100    NonOverlappingTemplate
127 115 114 105 114 122 101  97 102 103  0.535980   1087/1100    NonOverlappingTemplate
100  92 124 119 112 123 106 110 106 108  0.506913   1094/1100    NonOverlappingTemplate
132 106 103  89 106 108 114 129  98 115  0.117244   1082/1100    NonOverlappingTemplate
117  97 107 127 134 114 106  90 106 102  0.103082   1081/1100    NonOverlappingTemplate
107  96 103 104  93 108 126 141 108 114  0.056329   1083/1100    NonOverlappingTemplate
122 117 114  98 121 109  94 104 107 114  0.616305   1089/1100    NonOverlappingTemplate
116  99 124  97 103 138 101 114  98 110  0.105333   1093/1100    NonOverlappingTemplate
122  96 109 104 116  98 115 117 122 101  0.556275   1088/1100    NonOverlappingTemplate
103 113 113 120 116 112  95  92 116 120  0.523191   1091/1100    NonOverlappingTemplate
102 107 105 114 115 125 115 107 112  98  0.837467   1090/1100    NonOverlappingTemplate
123 101 111 123 107 100 106 105 103 121  0.665490   1087/1100    NonOverlappingTemplate
106 121 108 128 118  98  87 106 107 121  0.199337   1092/1100    NonOverlappingTemplate
126 127 113  88  93 109 117 101 110 116  0.137998   1082/1100    NonOverlappingTemplate
106 109 121 115  95 113 126 106 103 106  0.671151   1092/1100    NonOverlappingTemplate
122 120 105 106 110 102 108 112 115 100  0.884535   1092/1100    NonOverlappingTemplate
105 111 105 107 130 106 104 106 122 104  0.695575   1086/1100    NonOverlappingTemplate
 92 101 103 109 113 121 103 104 142 112  0.079626   1090/1100    NonOverlappingTemplate
109 114 115 105 103 112 125  95 120 102  0.671151   1086/1100    NonOverlappingTemplate
 99 101 122 110  96 102 113 113 108 136  0.221634   1092/1100    NonOverlappingTemplate
111 118 103  96 110 110 120 118 108 106  0.876242   1086/1100    NonOverlappingTemplate
114 115 127  88  97 122 130 111 100  96  0.055682   1091/1100    NonOverlappingTemplate
105 115  96  98 100 104 118 124 114 126  0.382270   1093/1100    NonOverlappingTemplate
107 116  99 121 103 118 112 104 117 103  0.843712   1090/1100    NonOverlappingTemplate
 98 104 105 109 114 119 113 101 120 117  0.840601   1094/1100    NonOverlappingTemplate
119 107 105 106 103 100 107 114 124 115  0.852898   1089/1100    NonOverlappingTemplate
 97  93 106 115 125 101 111 121 123 108  0.350485   1090/1100    NonOverlappingTemplate
110 106  79 104 113 114 141 110 120 103  0.021065   1091/1100    NonOverlappingTemplate
 89 110 107 125 131 121 100 110  97 110  0.133753   1090/1100    NonOverlappingTemplate
106 113 108 120  89 123 108 110 109 114  0.646584   1095/1100    NonOverlappingTemplate
 96 114 142 110  96 115 107 115 104 101  0.101972   1090/1100    NonOverlappingTemplate
108 116 115  98  99 130 103 122 111  98  0.374545   1088/1100    NonOverlappingTemplate
100  92 109 119 107 118 120 119 103 113  0.591785   1094/1100    NonOverlappingTemplate
116  86 103 121 100 103 116 124 112 119  0.252771   1086/1100    NonOverlappingTemplate
111 120 111 113 118 107 100 107 109 104  0.964295   1088/1100    NonOverlappingTemplate
101 108 116  94 103 117  99 141 109 112  0.115387   1093/1100    NonOverlappingTemplate
112 104 117 122 114 118 105  92 104 112  0.701179   1092/1100    NonOverlappingTemplate
117 102 118 100  91 105 106 127 117 117  0.376082   1084/1100    NonOverlappingTemplate
107 102 102 108 114 108 116 125 110 108  0.919588   1092/1100    NonOverlappingTemplate
109 104 112 102 113  91 111 115 111 132  0.440638   1085/1100    NonOverlappingTemplate
104 117 109 106 111 105 111 103 128 106  0.858895   1093/1100    NonOverlappingTemplate
112 102 115 131 126  99  96 102 103 114  0.259855   1090/1100    NonOverlappingTemplate
106  92 121 117 137 130  81 120  93 103  0.001674   1088/1100    NonOverlappingTemplate
113 110  86 108 121 123  86 107 120 126  0.056329   1088/1100    NonOverlappingTemplate
110 121 103 110 116 116 110  97 117 100  0.826313   1090/1100    NonOverlappingTemplate
100 103 111  98 108 118 123 112 118 109  0.793022   1085/1100    NonOverlappingTemplate
111 108 136 116 115 113  81 115 108  97  0.061400   1091/1100    NonOverlappingTemplate
111  89 108 135 120 104 109 117  97 110  0.164259   1085/1100    NonOverlappingTemplate
115 122 103 112  97 104 108 114 105 120  0.816537   1092/1100    NonOverlappingTemplate
113 119 123 102 115  90 110 113 105 110  0.625762   1088/1100    NonOverlappingTemplate
109 117  98 110 110  99 113 113 118 113  0.930554   1087/1100    NonOverlappingTemplate
108 114 103 105 117 107  99 127 105 115  0.782671   1091/1100    NonOverlappingTemplate
121 106 106 114 104 107 120 101 114 107  0.922967   1090/1100    NonOverlappingTemplate
116 132  99 102 100 126 112  94 113 106  0.200310   1088/1100    NonOverlappingTemplate
120 124 120 132 112 107  99  91  97  98  0.081874   1090/1100    NonOverlappingTemplate
104 100  96 111 110 104 112 122 118 123  0.656043   1087/1100    NonOverlappingTemplate
131 101 122  97 107 107 121 108 100 106  0.354919   1088/1100    NonOverlappingTemplate
121 105 124 112 110 106 119 101  96 106  0.669264   1088/1100    NonOverlappingTemplate
102 105 114 109 109  91 100 105 141 124  0.068804   1093/1100    NonOverlappingTemplate
103 117 114  96 108 117 104 122  98 121  0.601201   1093/1100    NonOverlappingTemplate
110 110  97 100 123 121  92 123 107 117  0.343176   1085/1100    NonOverlappingTemplate
118 101 111 115 105 118 116  88 105 123  0.450808   1086/1100    NonOverlappingTemplate
131  97 111 103 120  83 116 107 116 116  0.102526   1086/1100    NonOverlappingTemplate
121 114 108  92 120 107 114 119 100 105  0.612525   1083/1100    NonOverlappingTemplate
112 112 107 104 112 115 106 117 106 109  0.997214   1093/1100    NonOverlappingTemplate
109 132 100 112  96 103 100 109 128 111  0.245833   1094/1100    NonOverlappingTemplate
 85 103 113 113 119 108 133 113  95 118  0.103082   1091/1100    NonOverlappingTemplate
116 109 110 109 120 116 104 106 117  93  0.823075   1089/1100    NonOverlappingTemplate
103 106 107 106  95 119 118 122 123 101  0.558130   1088/1100    NonOverlappingTemplate
 98 105 111 124 105  96 122 131 101 107  0.244691   1086/1100    NonOverlappingTemplate
124  95 115 104 111 105 104 109 117 116  0.766873   1086/1100    NonOverlappingTemplate
125 120 113  98 101 106 119 107 106 105  0.697444   1091/1100    NonOverlappingTemplate
111 113 125 124  88 106 105 117 101 110  0.360887   1083/1100    OverlappingTemplate
136 118 111 114 111  87 107  91 121 104  0.057311   1092/1100    Universal
103 115 101 119 109 108 106 111 108 120  0.951637   1086/1100    ApproximateEntropy
 68  64  67  61  76  83  68  72  64  61  0.698104    677/684     RandomExcursions
 65  52  79  60  60  66  81  81  72  68  0.170755    677/684     RandomExcursions
 63  76  76  80  68  65  50  67  81  58  0.152245    678/684     RandomExcursions
 60  69  79  67  78  75  75  52  54  75  0.161280    679/684     RandomExcursions
 66  74  66  69  67  75  69  62  65  71  0.987778    674/684     RandomExcursions
 62  71  70  66  68  72  73  60  70  72  0.977550    676/684     RandomExcursions
 67  74  59  63  78  70  69  78  72  54  0.510619    678/684     RandomExcursions
 64  76  45  63  78  85  64  71  64  74  0.063287    683/684     RandomExcursions
 58  73  70  69  61  80  68  65  74  66  0.791510    680/684     RandomExcursionsVariant
 58  72  61  68  69  62  71  85  68  70  0.594330    682/684     RandomExcursionsVariant
 53  69  74  64  61  65  78  72  74  74  0.564036    681/684     RandomExcursionsVariant
 50  67  74  66  66  77  62  83  68  71  0.304992    681/684     RandomExcursionsVariant
 53  70  60  60  71  69  74  81  74  72  0.421147    683/684     RandomExcursionsVariant
 56  60  60  68  68  67  87  81  73  64  0.191078    683/684     RandomExcursionsVariant
 53  56  77  73  82  65  76  70  70  62  0.237530    682/684     RandomExcursionsVariant
 54  78  71  75  70  64  59  75  69  69  0.591287    680/684     RandomExcursionsVariant
 74  73  60  71  70  59  71  72  64  70  0.918984    679/684     RandomExcursionsVariant
 77  66  83  72  57  77  58  69  61  64  0.334077    679/684     RandomExcursionsVariant
 69  59  74  73  75  62  69  73  72  58  0.794280    676/684     RandomExcursionsVariant
 61  84  46  79  62  69  69  78  63  73  0.063873    677/684     RandomExcursionsVariant
 64  82  52  75  61  65  68  67  74  76  0.355268    679/684     RandomExcursionsVariant
 62  68  75  66  61  68  61  67  80  76  0.757442    677/684     RandomExcursionsVariant
 62  66  72  71  52  66  79  61  79  76  0.350485    677/684     RandomExcursionsVariant
 60  61  73  79  66  63  66  68  69  79  0.731056    678/684     RandomExcursionsVariant
 61  65  67  73  70  74  78  61  64  71  0.884495    681/684     RandomExcursionsVariant
 62  67  72  68  63  84  61  64  67  76  0.655487    682/684     RandomExcursionsVariant
114 101 100 103 129 112  96 106 111 128  0.316327   1085/1100    Serial
117 102 113 108 112 131  86 105  95 131  0.053471   1084/1100    Serial
120  99 110  96 125 110 104 108 112 116  0.682447   1084/1100    LinearComplexity


- - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - -
The minimum pass rate for each statistical test with the exception of the
random excursion (variant) test is approximately = 1079 for a
sample size = 1100 binary sequences.

The minimum pass rate for the random excursion (variant) test
is approximately = 669 for a sample size = 684 binary sequences.

For further guidelines construct a probability table using the MAPLE program
provided in the addendum section of the documentation.
- - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - -


==> Tex file/random_report.txt <==
------------------------------------------------------------------------------
RESULTS FOR THE UNIFORMITY OF P-VALUES AND THE PROPORTION OF PASSING SEQUENCES
------------------------------------------------------------------------------
   generator is <random.bin>
------------------------------------------------------------------------------
 C1  C2  C3  C4  C5  C6  C7  C8  C9 C10  P-VALUE  PROPORTION  STATISTICAL TEST
------------------------------------------------------------------------------
 95 127 119 106 103 117  87 107 117 122  0.158536   1091/1100    Frequency
 95 124 114 104 120 100 110 100 122 111  0.499742   1094/1100    BlockFrequency
105 113 112 129 101 110  85 114 114 117  0.290961   1095/1100    CumulativeSums
 99 107 120 125 107 106 102 110 107 117  0.791308   1091/1100    CumulativeSums
120 111 110 101 118  92 106 120 112 110  0.712343   1087/1100    Runs
112  99 116 105 116 108 116 132  99  97  0.399601   1085/1100    LongestRun
121 112 119  96 136  98 107 101  99 111  0.160968   1093/1100    Rank
128 119 103 107 107  98  96 111 126 105  0.354919   1084/1100    FFT
104 107 120 110 108 102 108 104 114 123  0.912605   1081/1100    NonOverlappingTemplate
 93 104 100  89 116 111 121 115 139 112  0.045407   1092/1100    NonOverlappingTemplate
120  86 110 102 102 106 113 115 114 132  0.196440   1086/1100    NonOverlappingTemplate
112  94  95  96 114 112 109 123 127 118  0.267086   1091/1100    NonOverlappingTemplate
104 120 126 118 112 107  96 110 107 100  0.633333   1091/1100    NonOverlappingTemplate
112 104 110 117 111 110 115 103 118 100  0.965011   1091/1100    NonOverlappingTemplate
107 121 111  99 105 113 108 112 107 117  0.955835   1084/1100    NonOverlappingTemplate
103 109 120 109 112 108 101  99 128 111  0.716049   1089/1100    NonOverlappingTemplate
119 124 121  96 107 103 109 103 101 117  0.578646   1088/1100    NonOverlappingTemplate
115 113 106 118  96 109 124 116 106  97  0.676803   1088/1100    NonOverlappingTemplate
128 109 120 113 111 107 117  89  95 111  0.308156   1085/1100    NonOverlappingTemplate
119 105 100 104 115 105 126 104 116 106  0.761541   1086/1100    NonOverlappingTemplate
104  96 107 112 123 114 106 126 117  95  0.449105   1089/1100    NonOverlappingTemplate
118 109  95 106 110 115 119 107 123  98  0.671151   1086/1100    NonOverlappingTemplate
 92  90 118 117 107 114 110 109 114 129  0.257477   1089/1100    NonOverlappingTemplate
104  91 122 120 104 111 111 113 107 117  0.659823   1085/1100    NonOverlappingTemplate
113 128 116 106 105 108 107 107 105 105  0.884535   1091/1100    NonOverlappingTemplate
116 113  97 130 101 111  93 132 105 102  0.116622   1082/1100    NonOverlappingTemplate
114 120 110 113  88 113 117  94 114 117  0.438954   1086/1100    NonOverlappingTemplate
136 111 100  89 112 114 117 106 108 107  0.215367   1081/1100    NonOverlappingTemplate
 91 115  99 128 111 106 110 108 124 108  0.386951   1091/1100    NonOverlappingTemplate
121 105  99  92 119 119 120 105 115 105  0.490838   1093/1100    NonOverlappingTemplate
115 102 114 102 109 108 111 111 115 113  0.992825   1084/1100    NonOverlappingTemplate
 98 107 112 101 121 113 120 112 114 102  0.832720   1092/1100    NonOverlappingTemplate
108 112 115 108 103 103 105 103 136 107  0.521373   1092/1100    NonOverlappingTemplate
 94 101 110 120 121 115 115 102 130  92  0.177098   1090/1100    NonOverlappingTemplate
113 119 108 114 102 113 106 103 112 110  0.985988   1087/1100    NonOverlappingTemplate
102 128 128 123  87  83 119 104 116 110  0.013397   1093/1100    NonOverlappingTemplate
108 120 100 101 134 118 109 102  99 109  0.341726   1092/1100    NonOverlappingTemplate
 95  98 112 116 106  95 127 121 113 117  0.337401   1093/1100    NonOverlappingTemplate
128 113 113 115 108 111 101 101  91 119  0.449105   1090/1100    NonOverlappingTemplate
115 112 106 122 102 106 127 103 102 105  0.706769   1088/1100    NonOverlappingTemplate
 89 126 109 129 104 109 101 113 111 109  0.289667   1089/1100    NonOverlappingTemplate
114  96 124 109 110 116 106 115 108 102  0.831127   1089/1100    NonOverlappingTemplate
104 100 102 111 118 120 111 123 113  98  0.714197   1089/1100    NonOverlappingTemplate
110 115 115  89 103 125 113 117 113 100  0.487296   1091/1100    NonOverlappingTemplate
 93 112 112 108 109 121 116 110 111 108  0.896474   1084/1100    NonOverlappingTemplate
115  97 117  97 106 114 119  97 122 116  0.539652   1088/1100    NonOverlappingTemplate
 99 101 109 116 121 110 121 105 113 105  0.842160   1094/1100    NonOverlappingTemplate
104 113 109 109 120 106  96 123 104 116  0.793022   1089/1100    NonOverlappingTemplate
104 111  94 109 125 117  88  97 128 127  0.054095   1092/1100    NonOverlappingTemplate
117 117 114  93 110  87 120 130 109 103  0.142356   1089/1100    NonOverlappingTemplate
104  99 101 119 103 104 126 120 115 109  0.621978   1081/1100    NonOverlappingTemplate
107 110 107  99 102 103 115 124 115 118  0.824697   1084/1100    NonOverlappingTemplate
123 109 128  95 118 104 113 104 114  92  0.279466   1083/1100    NonOverlappingTemplate
101  99 128 112 108 116 115 120 103  98  0.526834   1092/1100    NonOverlappingTemplate
118 120  95  88 110 115 126 120  94 114  0.126925   1087/1100    NonOverlappingTemplate
 91 138 112 111  96 104 125 101 103 119  0.056654   1088/1100    NonOverlappingTemplate
101 102 121 102 118 116 116 119  98 107  0.703044   1090/1100    NonOverlappingTemplate
116 108  99 107 108 114 114 110 107 117  0.983453   1090/1100    NonOverlappingTemplate
114 117  98 108 105  97 116 135 100 110  0.302791   1090/1100    NonOverlappingTemplate
105 109 106 115 122  97 117 115 101 113  0.839037   1090/1100    NonOverlappingTemplate
118  99  98  96 114 118 109 122 130  96  0.200310   1086/1100    NonOverlappingTemplate
110 105 119 109 118 114  85 111 112 117  0.547022   1086/1100    NonOverlappingTemplate
104 115  97 107  86 122 125 122 116 106  0.184275   1085/1100    NonOverlappingTemplate
108  86 116 109 115 136 114 102 124  90  0.033725   1092/1100    NonOverlappingTemplate
112 124 106  84  98 104 120 105 123 124  0.115387   1090/1100    NonOverlappingTemplate
111 110 119  93 103 129  96 118 109 112  0.391667   1084/1100    NonOverlappingTemplate
 99 111 116  96 107 125 106 110 110 120  0.699313   1094/1100    NonOverlappingTemplate
107 108 110  99 105 114 117 119 122  99  0.818179   1089/1100    NonOverlappingTemplate
107 112 115 111 112 133 104  92  99 115  0.366918   1093/1100    NonOverlappingTemplate
127 117 107 119 118 117 108  90 103  94  0.251604   1085/1100    NonOverlappingTemplate
 96 104 106 129  99 124 108 109 119 106  0.406016   1089/1100    NonOverlappingTemplate
106 117 107 112 103 129 104 106 111 105  0.821449   1086/1100    NonOverlappingTemplate
 97 117 121  95 120 117 115 124 100  94  0.229125   1087/1100    NonOverlappingTemplate
129 100 107 113 103  98 108 124 109 109  0.539652   1086/1100    NonOverlappingTemplate
116  93 102 105 103 104 118 113 112 134  0.313587   1081/1100    NonOverlappingTemplate
116 113 118 106  87 118 120 106 120  96  0.328861   1091/1100    NonOverlappingTemplate
117 105 109 121 131 111 107 108  94  97  0.368435   1093/1100    NonOverlappingTemplate
103 112 107 123 130 104 100 125  98  98  0.234594   1086/1100    NonOverlappingTemplate
101  94 107 122 127 102 123 108 109 107  0.407629   1094/1100    NonOverlappingTemplate
119  97 105 115 133  96 124 101 113  97  0.143094   1090/1100    NonOverlappingTemplate
108 100 127 105 113 113 112  97 117 108  0.738097   1091/1100    NonOverlappingTemplate
101 102 106 102 124 107 128 128  82 120  0.037120   1091/1100    NonOverlappingTemplate
 96 129  90 109 107 110 126 115 105 113  0.233492   1088/1100    NonOverlappingTemplate
114 109 114 118 115 114 103 102  88 123  0.512317   1094/1100    NonOverlappingTemplate
120 114 101 121  97 120 107 103 110 107  0.745365   1091/1100    NonOverlappingTemplate
112 115 125 115  90 117 108 102 122  94  0.284534   1089/1100    NonOverlappingTemplate
128 122 103 100 115  99 105 112 114 102  0.541492   1087/1100    NonOverlappingTemplate
120 112 115  97 115 109  98 107 121 106  0.780932   1088/1100    NonOverlappingTemplate
 99 101 100 110 124 110 108 116 113 119  0.768644   1090/1100    NonOverlappingTemplate
118 108 101 113 111 109 106 102 130 102  0.699313   1090/1100    NonOverlappingTemplate
107 108 106 112 118 108 109 112 115 105  0.997709   1094/1100    NonOverlappingTemplate
100 103 124 118 118 113 107  95 113 109  0.678686   1094/1100    NonOverlappingTemplate
118 102  86 115 122 106 108 124 109 110  0.357895   1089/1100    NonOverlappingTemplate
106 114 105 102 109 115 116 111 104 118  0.978602   1090/1100    NonOverlappingTemplate
 94 109 121  97 112 118 107 123 110 109  0.614415   1091/1100    NonOverlappingTemplate
111 128  94  96  92  99 123 122 119 116  0.090438   1086/1100    NonOverlappingTemplate
 88 115 123 103 107 110 106 109 126 113  0.414117   1093/1100    NonOverlappingTemplate
114  99 101 118 119 105 108 105 111 120  0.858895   1093/1100    NonOverlappingTemplate
 88 118 107 110 106 120 109 117 124 101  0.428925   1090/1100    NonOverlappingTemplate
118 111 103 115 130 117 111  97  96 102  0.414117   1087/1100    NonOverlappingTemplate
128 111  95 110 105 108 105 118 106 114  0.703044   1079/1100    NonOverlappingTemplate
105 118 118 118 120 111 108 101 100 101  0.806575   1093/1100    NonOverlappingTemplate
125 102 105 109 100  98 112 122 115 112  0.669264   1091/1100    NonOverlappingTemplate
111 116 116 126 105  98 103 100 111 114  0.736273   1091/1100    NonOverlappingTemplate
111 101 110 109 107 120 123 105 111 103  0.913790   1085/1100    NonOverlappingTemplate
133 114 116 105 100 113  98 101 104 116  0.419021   1090/1100    NonOverlappingTemplate
112 110  99 105  96 115 114 105 125 119  0.686204   1085/1100    NonOverlappingTemplate
120 118 109 117 117  99 119 100  98 103  0.648476   1090/1100    NonOverlappingTemplate
115 102 113 110  96 112 111 110 121 110  0.922967   1093/1100    NonOverlappingTemplate
 99 112 114  87 115 115 105 108 129 116  0.317703   1091/1100    NonOverlappingTemplate
111 117 118  87 138 109 111  86 115 108  0.029887   1086/1100    NonOverlappingTemplate
 91 114 124  99 116 134 116 129  89  88  0.004477   1092/1100    NonOverlappingTemplate
107  97 117 119  95 130 116  90 110 119  0.154550   1089/1100    NonOverlappingTemplate
110 116 106 115 107 106 102 111 126 101  0.869134   1090/1100    NonOverlappingTemplate
109 118  97  88  99 119 119 119 105 127  0.177098   1088/1100    NonOverlappingTemplate
107 106 112 100 113 110 118 104 116 114  0.976988   1086/1100    NonOverlappingTemplate
109 102  99 112 122 128  93 103 123 109  0.304126   1083/1100    NonOverlappingTemplate
104 106 115 113 102 108 117 115 100 120  0.918445   1087/1100    NonOverlappingTemplate
123 121 111  90 106 123 106 107 108 105  0.489065   1094/1100    NonOverlappingTemplate
105 106 111 110 113 112 109 114 122  98  0.952494   1087/1100    NonOverlappingTemplate
109 113 113 104 116 101 139 106 114  85  0.086061   1083/1100    NonOverlappingTemplate
111 124  99  93  99 109 115 111 120 119  0.483764   1090/1100    NonOverlappingTemplate
101 119 100 105 111 112 105 119 128 100  0.588026   1089/1100    NonOverlappingTemplate
106 121 133  88 108 117 110 104  90 123  0.058310   1084/1100    NonOverlappingTemplate
109 106 110 104 116 124 120  97 101 113  0.754383   1090/1100    NonOverlappingTemplate
109 107 117 123  98 101 103 136 108  98  0.210252   1090/1100    NonOverlappingTemplate
122 118  98 108 117 100  99 131  99 108  0.287092   1084/1100    NonOverlappingTemplate
112  96 107 117 136 112 115 119  97  89  0.089942   1088/1100    NonOverlappingTemplate
 95 127  90  97 116 118 118  95 125 119  0.063542   1093/1100    NonOverlappingTemplate
133 100 111 115 116 111  95 115 104 100  0.366918   1085/1100    NonOverlappingTemplate
117 107  93 110 108 119 105 116 116 109  0.849861   1088/1100    NonOverlappingTemplate
115 109 117 120 114  96  91 115 106 117  0.573034   1092/1100    NonOverlappingTemplate
 94  97  91 117 104 108 127 116 122 124  0.122325   1088/1100    NonOverlappingTemplate
113 121 117 109 107  94 119 114  99 107  0.728952   1092/1100    NonOverlappingTemplate
110 101 105  97 107 112 133 124 111 100  0.340280   1085/1100    NonOverlappingTemplate
107 109 106 121  95 106 123 108 110 115  0.804897   1089/1100    NonOverlappingTemplate
125 104 124 112 109 110 105 104  98 109  0.732618   1083/1100    NonOverlappingTemplate
 95 103 116 102 109 112 123 111 120 109  0.748981   1095/1100    NonOverlappingTemplate
101 108 101 112 102 107 125 120 107 117  0.770410   1089/1100    NonOverlappingTemplate
106 112 106 116 118 112 112 104 102 112  0.986773   1085/1100    NonOverlappingTemplate
100 109 117 113 107 114 102 123 102 113  0.879035   1086/1100    NonOverlappingTemplate
 99 118 101 103 101 123 118 106 121 110  0.640906   1089/1100    NonOverlappingTemplate
108 102  93 130 119  95 123 118  94 118  0.099784   1092/1100    NonOverlappingTemplate
107 115 117 105  96 102 121 104 111 122  0.730786   1090/1100    NonOverlappingTemplate
115 113 120 109 125  91 118 110 101  98  0.420663   1091/1100    NonOverlappingTemplate
103 107 117 109  87 101 123 127 117 109  0.265870   1093/1100    NonOverlappingTemplate
116 110 113 116 102 103  92 127 126  95  0.230211   1089/1100    NonOverlappingTemplate
106 115 122 119 105  97 113 107 101 115  0.806575   1090/1100    NonOverlappingTemplate
 96  98 109 103 117 114 129  88 122 124  0.093464   1092/1100    NonOverlappingTemplate
121 110 122 110 102 102  95 105 110 123  0.597432   1088/1100    NonOverlappingTemplate
104 106 122 109 108 102 107 105 114 123  0.883171   1081/1100    NonOverlappingTemplate
 98 100 111 115 112 121  98 107 119 119  0.693703   1088/1100    NonOverlappingTemplate
112 117 111 103 125  97 118 110 108  99  0.716049   1091/1100    NonOverlappingTemplate
107 107 116 109 122 122 104 111 106  96  0.799836   1090/1100    NonOverlappingTemplate
113 111  96 115 118 109 116 107 118  97  0.814889   1086/1100    NonOverlappingTemplate
124 119 109 121  81 112 122 113 100  99  0.099243   1092/1100    NonOverlappingTemplate
115 100  96 128 114 108 101 104 102 132  0.208233   1087/1100    OverlappingTemplate
122 108 116 118 107 104 128 100 105  92  0.376082   1085/1100    Universal
108 111 117 117 116  98 114  98 119 102  0.803215   1085/1100    ApproximateEntropy
 63  70  76  55  68  63  65  72  71  59  0.778606    655/662     RandomExcursions
 68  62  70  65  69  61  56  75  74  62  0.831659    655/662     RandomExcursions
 59  71  54  74  69  79  65  63  68  60  0.561847    658/662     RandomExcursions
 65  64  76  54  64  57  65  58  80  79  0.238296    657/662     RandomExcursions
 52  67  64  71  53  69  65  76  72  73  0.442887    652/662     RandomExcursions
 72  54  59  61  61  76  67  74  62  76  0.486117    654/662     RandomExcursions
 57  58  63  76  77  63  64  61  80  63  0.404407    656/662     RandomExcursions
 57  64  64  63  66  73  65  80  68  62  0.787291    652/662     RandomExcursions
 60  61  69  71  68  74  81  42  66  70  0.095183    655/662     RandomExcursionsVariant
 67  52  75  65  64  76  54  62  74  73  0.355414    656/662     RandomExcursionsVariant
 62  57  65  59  64  75  68  70  72  70  0.867209    655/662     RandomExcursionsVariant
 64  56  56  75  75  65  58  74  58  81  0.220229    654/662     RandomExcursionsVariant
 59  62  69  56  79  73  71  53  68  72  0.393773    656/662     RandomExcursionsVariant
 66  60  59  85  56  67  66  67  68  68  0.492021    658/662     RandomExcursionsVariant
 61  64  61  82  69  63  68  69  61  64  0.778606    657/662     RandomExcursionsVariant
 62  65  56  68  94  63  63  51  70  70  0.036606    658/662     RandomExcursionsVariant
 56  71  62  60  73  76  56  62  74  72  0.512919    659/662     RandomExcursionsVariant
 71  57  67  67  74  56  62  71  74  63  0.754982    656/662     RandomExcursionsVariant
 54  54  76  65  74  72  66  61  80  60  0.255508    654/662     RandomExcursionsVariant
 53  55  61  69  76  61  68  78  81  60  0.162606    656/662     RandomExcursionsVariant
 57  64  67  72  70  74  59  66  69  64  0.911413    657/662     RandomExcursionsVariant
 59  70  61  76  71  60  62  63  74  66  0.820905    659/662     RandomExcursionsVariant
 63  59  69  76  64  75  69  64  62  61  0.864786    658/662     RandomExcursionsVariant
 61  63  73  69  65  71  63  58  73  66  0.933677    656/662     RandomExcursionsVariant
 61  60  70  73  73  71  49  67  64  74  0.489065    658/662     RandomExcursionsVariant
 60  66  60  74  70  71  75  58  61  67  0.809915    657/662     RandomExcursionsVariant
 97 111 137 117 106 118 109 100  95 110  0.196440   1084/1100    Serial
102 113 121 125 119 102 109 117  96  96  0.423957   1086/1100    Serial
115 112 124  94 104 114 101 100 120 116  0.561847   1094/1100    LinearComplexity


- - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - -
The minimum pass rate for each statistical test with the exception of the
random excursion (variant) test is approximately = 1079 for a
sample size = 1100 binary sequences.

The minimum pass rate for the random excursion (variant) test
is approximately = 647 for a sample size = 662 binary sequences.

For further guidelines construct a probability table using the MAPLE program
provided in the addendum section of the documentation.
- - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - -


==> Tex file/trunc.txt <==
------------------------------------------------------------------------------
RESULTS FOR THE UNIFORMITY OF P-VALUES AND THE PROPORTION OF PASSING SEQUENCES
------------------------------------------------------------------------------
   generator is <RawQRNG_truncated.txt>
------------------------------------------------------------------------------
 C1  C2  C3  C4  C5  C6  C7  C8  C9 C10  P-VALUE  PROPORTION  STATISTICAL TEST
------------------------------------------------------------------------------
 90 107 111  96 122 115  92 117 131 119  0.086061   1087/1100    Frequency
 87 107 116 111 124 106 108 131 105 105  0.233492   1094/1100    BlockFrequency
 89 114  96 101 120 114 119 106 111 130  0.199337   1089/1100    CumulativeSums
 98 109 113 115 115 104 100 114  99 133  0.423957   1084/1100    CumulativeSums
129 119 108 120  87 120 106  96 108 107  0.175340   1086/1100    Runs
123 100 106 102 107 123 117 101 106 115  0.704907   1093/1100    LongestRun
 98 111 110  96 103 111 127  97 106 141  0.055361   1090/1100    Rank
147  98 108 106 110 112 115  98 105 101  0.057642   1083/1100    FFT
113 118 106  94 102  96 111 120 120 120  0.510513   1092/1100    NonOverlappingTemplate
 97  98 112 122 111 115 128 101  96 120  0.289667   1087/1100    NonOverlappingTemplate
109 122  77 101 129 117 109 122 111 103  0.042056   1090/1100    NonOverlappingTemplate
111 117 103 112 114 111 112 126 100  94  0.669264   1091/1100    NonOverlappingTemplate
 98  99 105 110 103 128 127 105 118 107  0.388519   1093/1100    NonOverlappingTemplate
126 104 121 105 102 100 129  93 108 112  0.245833   1089/1100    NonOverlappingTemplate
 89  91 133 109 130 106 124  94 122 102  0.009231   1096/1100    NonOverlappingTemplate
117 107 108 100 118 127 100 105 104 114  0.710487   1087/1100    NonOverlappingTemplate
 98 104  95 116 121 113 106 116 114 117  0.714197   1084/1100    NonOverlappingTemplate
106 107 113 103 115 106 110 115 104 121  0.972321   1083/1100    NonOverlappingTemplate
 93 115 106 123  81 110 118 129 127  98  0.018025   1095/1100    NonOverlappingTemplate
122 102  94 106 100 112 107 122 113 122  0.525011   1086/1100    NonOverlappingTemplate
112 109 120 116 107 100  98  99 116 123  0.684327   1086/1100    NonOverlappingTemplate
116 106  96 114  91 128 126 119 116  88  0.058646   1086/1100    NonOverlappingTemplate
100 105 122  92  99 141 109 115 114 103  0.065751   1094/1100    NonOverlappingTemplate
109 113 107 119 113 105 125 101 103 105  0.861854   1088/1100    NonOverlappingTemplate
 98 126 113  99 112 112 119  95 104 122  0.409245   1089/1100    NonOverlappingTemplate
129  89 112  98 120 117 123 111 111  90  0.086061   1086/1100    NonOverlappingTemplate
116 122 101 114 107 110 107  97 104 122  0.754383   1082/1100    NonOverlappingTemplate
105 107 125 104 110 112 109 105 104 119  0.910212   1091/1100    NonOverlappingTemplate
109  97 111 117  98 113 109 115 108 123  0.816537   1086/1100    NonOverlappingTemplate
125  94 109 117 114  88 114 112 110 117  0.350485   1086/1100    NonOverlappingTemplate
115 119 104 127 101 114 111 113  93 103  0.537815   1092/1100    NonOverlappingTemplate
 96 116 103 124 101 134 103 111 113  99  0.216402   1093/1100    NonOverlappingTemplate
124 103 111  96 132 104  98  95 112 125  0.116003   1090/1100    NonOverlappingTemplate
116 115  90 118 115 119 114 103 103 107  0.652260   1085/1100    NonOverlappingTemplate
118 129  94 111 110 112 108 115 117  86  0.203252   1086/1100    NonOverlappingTemplate
116 114 106 121 116 100 108  92 105 122  0.588026   1085/1100    NonOverlappingTemplate
110 105 100 135 116 116  92 106 107 113  0.294867   1090/1100    NonOverlappingTemplate
127 101 109 113 104 106 113 110  99 118  0.770410   1089/1100    NonOverlappingTemplate
119 112 115  92 111 111 114 114 102 110  0.848333   1084/1100    NonOverlappingTemplate
133 117 117 102 107 104  91 112 119  98  0.210252   1090/1100    NonOverlappingTemplate
107 110 125 101  90 102 121 119 119 106  0.366918   1092/1100    NonOverlappingTemplate
 82 109 104 129 120 105  98 125 106 122  0.053782   1089/1100    NonOverlappingTemplate
 93 110 120  94 101 117 112 118 115 120  0.455937   1093/1100    NonOverlappingTemplate
127  98 114 100 129 101 102 113 113 103  0.334538   1091/1100    NonOverlappingTemplate
116 114 133 107 133 121 111  85  92  88  0.003838   1093/1100    NonOverlappingTemplate
107 106 105  98 119 116 107 112 127 103  0.738097   1087/1100    NonOverlappingTemplate
101 117 103  93 102 102 107 136 112 127  0.111747   1093/1100    NonOverlappingTemplate
121 135 106 111 105 113 102 106 113  88  0.188880   1090/1100    NonOverlappingTemplate
110 127 110 103 103 124  92 133 105  93  0.068804   1087/1100    NonOverlappingTemplate
 98 124 107 107 123 109 104 109 101 118  0.693703   1091/1100    NonOverlappingTemplate
115 108 107 119 110 109 119 115  96 102  0.881800   1087/1100    NonOverlappingTemplate
105 107  97 115 109 114 111 120 100 122  0.801527   1086/1100    NonOverlappingTemplate
115 102  96 120 111 120 103 118  98 117  0.616305   1089/1100    NonOverlappingTemplate
104 110 112 102 116  98 115 106 108 129  0.712343   1088/1100    NonOverlappingTemplate
 99 115 115 116 100  96 112 110 129 108  0.541492   1090/1100    NonOverlappingTemplate
117 106 109  98 115 125 103 100 108 119  0.708629   1090/1100    NonOverlappingTemplate
111 103 103 113 109 112 123 108 109 109  0.977534   1089/1100    NonOverlappingTemplate
111  95 103 116 110 106 109 122 100 128  0.519557   1084/1100    NonOverlappingTemplate
120 112 103 108 102 114 128 105 100 108  0.712343   1094/1100    NonOverlappingTemplate
116 106 123 113 109 101 128 104  89 111  0.340280   1088/1100    NonOverlappingTemplate
 92 119 117 109 124 123 106  96  97 117  0.251604   1091/1100    NonOverlappingTemplate
120 101 120 127 120 115  85 112  98 102  0.124936   1088/1100    NonOverlappingTemplate
102 111 125 103 113 106 117 105 111 107  0.906561   1091/1100    NonOverlappingTemplate
124 100 110 105 111 120 122 116 101  91  0.393246   1086/1100    NonOverlappingTemplate
111 119 114 105 125 105 101  99 115 106  0.779188   1091/1100    NonOverlappingTemplate
118 104 110 123  96 108 120 108 111 102  0.759756   1083/1100    NonOverlappingTemplate
113  94 110  99 113 107 128 113 111 112  0.663602   1088/1100    NonOverlappingTemplate
105  99 107  89 115 119 121 115 110 120  0.473239   1088/1100    NonOverlappingTemplate
119 121 113 103 119 101  85 113 121 105  0.280727   1089/1100    NonOverlappingTemplate
103 123 117 122 113 100 115 104 104  99  0.667378   1090/1100    NonOverlappingTemplate
115 111 100 126 119 107 118 104 105  95  0.588026   1090/1100    NonOverlappingTemplate
100 101 104 113 117 102 117 111 120 115  0.861854   1092/1100    NonOverlappingTemplate
 97 118 106 120 118  97 120  97 104 123  0.383827   1086/1100    NonOverlappingTemplate
 86 100 137 100 140 101 122 120 100  94  0.000934   1093/1100    NonOverlappingTemplate
 97 102 109 119 106 119 116 115 100 117  0.773933   1091/1100    NonOverlappingTemplate
107  94 124 110 133 117 102  92 118 103  0.122325   1089/1100    NonOverlappingTemplate
108 126 111 115  98  98 117  96 127 104  0.319084   1091/1100    NonOverlappingTemplate
103 124 108 117 109 114 115 100 114  96  0.747175   1093/1100    NonOverlappingTemplate
126 110 109 108  92 108 110 109 134  94  0.165925   1088/1100    NonOverlappingTemplate
 99 106  98 119  98 116 114 136  94 120  0.107050   1092/1100    NonOverlappingTemplate
100 121 120 107  93 114 120 107 117 101  0.539652   1093/1100    NonOverlappingTemplate
108  94  95 111  89 137 116 123 111 116  0.044876   1092/1100    NonOverlappingTemplate
125 110 114 125  99 104  99 106 101 117  0.525011   1090/1100    NonOverlappingTemplate
123 111 103 112 120 105 111 119  96 100  0.678686   1086/1100    NonOverlappingTemplate
 92 111 100 103 122 116 125 118 114  99  0.365404   1090/1100    NonOverlappingTemplate
116 118 112 121  92 122 104  93 117 105  0.356405   1083/1100    NonOverlappingTemplate
120  98 109 111 120 123 105 107  98 109  0.708629   1085/1100    NonOverlappingTemplate
109  89 111 109 113 124 107 110 113 115  0.710487   1086/1100    NonOverlappingTemplate
119 102 102 115 127 115 107 103 102 108  0.727116   1089/1100    NonOverlappingTemplate
111  97 101 106 129 118 116 104 104 114  0.593666   1086/1100    NonOverlappingTemplate
112 101 107 110 113 107 123  90 111 126  0.482003   1095/1100    NonOverlappingTemplate
107 128 111 106 107  99 112 116 117  97  0.667378   1086/1100    NonOverlappingTemplate
115 109 109 114 124  89 105 101 127 107  0.362389   1091/1100    NonOverlappingTemplate
122 108 106 105 107  98 120 115 107 112  0.885892   1083/1100    NonOverlappingTemplate
110 108  99 111 111 105 132 124  99 101  0.401199   1091/1100    NonOverlappingTemplate
107 105  94 111 110 107 116 102 121 127  0.599316   1084/1100    NonOverlappingTemplate
129 107  89 106 116 117 103 102 118 113  0.351959   1081/1100    NonOverlappingTemplate
100 118 104 113  80 122 104 116 120 123  0.105903   1091/1100    NonOverlappingTemplate
113 108  99 117 120 111  92 113 112 115  0.752586   1085/1100    NonOverlappingTemplate
110 109 119  99 116  94 117 109 112 115  0.814889   1092/1100    NonOverlappingTemplate
104 115 106 115  97 111 112  97 112 131  0.525011   1088/1100    NonOverlappingTemplate
114 107  99 106 106 120 111 102 105 130  0.639012   1085/1100    NonOverlappingTemplate
112 123 108 116 115 112 102 106  94 112  0.808247   1093/1100    NonOverlappingTemplate
109 110 104 119 101 112 122 111 110 102  0.927353   1085/1100    NonOverlappingTemplate
134 114 117 102 112  92 116 111  96 106  0.233492   1083/1100    NonOverlappingTemplate
115  97 112 105 111 114 116 118 106 106  0.947218   1094/1100    NonOverlappingTemplate
118 116 108 109  95 106 115 124 118  91  0.435598   1090/1100    NonOverlappingTemplate
106 105 128  96 102 115 105 110 118 115  0.642798   1092/1100    NonOverlappingTemplate
120 110 115 115 103  89 110 104 118 116  0.631440   1090/1100    NonOverlappingTemplate
114 118 129 100  94 125 100 119 104  97  0.171867   1088/1100    NonOverlappingTemplate
113 127  95 104 114 112  96 121 114 104  0.473239   1087/1100    NonOverlappingTemplate
107 138 106 101 107 107 111 100 111 112  0.417383   1090/1100    NonOverlappingTemplate
 98 105 101 103 105 113 115 127 118 115  0.669264   1088/1100    NonOverlappingTemplate
111 107 114 118 111 104 103 101 100 131  0.610636   1091/1100    NonOverlappingTemplate
114  98 106 110 111 112 110  96 130 113  0.621978   1089/1100    NonOverlappingTemplate
116 120 118 111  97 114 108 103 113 100  0.835890   1087/1100    NonOverlappingTemplate
 92 100 121 101 128 103 112 114 102 127  0.187951   1088/1100    NonOverlappingTemplate
101 119 105  89  96 113 117 121 113 126  0.241289   1092/1100    NonOverlappingTemplate
135 101 104 101 134 109  98 124  97  97  0.026137   1094/1100    NonOverlappingTemplate
114  93 110 108 107 116 120 103 111 118  0.819817   1087/1100    NonOverlappingTemplate
112 110 107 121 105 103  98 116 120 108  0.877642   1090/1100    NonOverlappingTemplate
131 128  90 116 116  99  97 111 107 105  0.115387   1086/1100    NonOverlappingTemplate
114 113 122 120 105  95 123 110 108  90  0.356405   1084/1100    NonOverlappingTemplate
106 111 121  96 109 105 124 102 110 116  0.743552   1092/1100    NonOverlappingTemplate
107 111 111 107  99 122 121 119 108  95  0.688081   1087/1100    NonOverlappingTemplate
116 126 108 113 115 116  96 106 112  92  0.510513   1083/1100    NonOverlappingTemplate
108 106 124 100  95 116 119 102 111 119  0.604973   1083/1100    NonOverlappingTemplate
102 101 118 110  95 125 105 106 111 127  0.437274   1092/1100    NonOverlappingTemplate
129 115  99 114 122  97 106 104 109 105  0.503322   1089/1100    NonOverlappingTemplate
100 105 111 116 123 105 122  97 110 111  0.730786   1094/1100    NonOverlappingTemplate
125  94 114 126 113 113 103 103 107 102  0.478488   1087/1100    NonOverlappingTemplate
111 109 110 126 116 107 109  97 112 103  0.852898   1091/1100    NonOverlappingTemplate
109 107 104  94 112 116 115 122 116 105  0.816537   1094/1100    NonOverlappingTemplate
 89 112 110 121 116 109 115 111 102 115  0.686204   1091/1100    NonOverlappingTemplate
119 138 110 115 113 110  98  91 108  98  0.118497   1084/1100    NonOverlappingTemplate
124  75 104  96 114  99 111 143 113 121  0.001218   1089/1100    NonOverlappingTemplate
100 103 111 115 108 105 106 113 109 130  0.766873   1091/1100    NonOverlappingTemplate
120  99 109 103 104 130 105  98 118 114  0.466281   1090/1100    NonOverlappingTemplate
109 116 120  91 119 110 112 124  94 105  0.380717   1091/1100    NonOverlappingTemplate
106 118 107 107  99 120 117 105 113 108  0.930554   1089/1100    NonOverlappingTemplate
117 106 111 112 110 105  93 124 105 117  0.745365   1083/1100    NonOverlappingTemplate
120 120 109 110  93 110 126  83 120 109  0.111150   1088/1100    NonOverlappingTemplate
107 110 105 110 101 126 116 106 104 115  0.883171   1090/1100    NonOverlappingTemplate
110 101 121 114 110 115 104  87 111 127  0.351959   1084/1100    NonOverlappingTemplate
 96 102 113  99 100 134 117 125 112 102  0.171867   1088/1100    NonOverlappingTemplate
119 106 132 108  93 114  99 106 117 106  0.356405   1088/1100    NonOverlappingTemplate
116 106 126  99 120 116 107 120 102  88  0.268305   1089/1100    NonOverlappingTemplate
105 106 118 110 121  94 115 107 107 117  0.814889   1088/1100    NonOverlappingTemplate
102 100 116 106 119 124 127  92 103 111  0.310863   1092/1100    NonOverlappingTemplate
108 105  87 119 118 110 116 111 107 119  0.580520   1094/1100    NonOverlappingTemplate
113 118 106  94 102  96 111 121 119 120  0.508712   1092/1100    NonOverlappingTemplate
 90 106 112 112 115  99 108 131 113 114  0.396416   1093/1100    NonOverlappingTemplate
102  88 107 116 117 103 117 127 107 116  0.369957   1095/1100    NonOverlappingTemplate
117  78 126  97 117 105 120 109 108 123  0.052244   1089/1100    NonOverlappingTemplate
118  87 107 109 124  96 111 118 118 112  0.330274   1089/1100    NonOverlappingTemplate
117 110 100 100 106 121  83 113 138 112  0.043062   1088/1100    NonOverlappingTemplate
102 118 117 113  94 120 111 113 107 105  0.804897   1089/1100    OverlappingTemplate
115 107 120  90 103 116 103 108 115 123  0.547022   1092/1100    Universal
182 144 110 112 103 100  88  96  88  77  0.000000 * 1077/1100 *  ApproximateEntropy
 85  75  70  63  76  66  70  71  64  66  0.762559    702/706     RandomExcursions
 86  71  70  63  65  81  66  68  70  66  0.640094    692/706     RandomExcursions
 68  80  81  72  68  62  72  58  80  65  0.519816    701/706     RandomExcursions
 74  78  59  78  88  62  63  71  78  55  0.116357    701/706     RandomExcursions
 72  62  68  64  78  68  77  75  64  78  0.834308    698/706     RandomExcursions
 75  73  64  74  72  77  63  76  63  69  0.916963    699/706     RandomExcursions
 74  65  67  61  67  62  81  85  72  72  0.537028    696/706     RandomExcursions
 74  69  63  61  71  88  86  52  64  78  0.057928    692/706     RandomExcursions
 74  78  85  68  74  74  51  74  58  70  0.196166    701/706     RandomExcursionsVariant
 79  72  82  77  60  67  74  73  63  59  0.502810    701/706     RandomExcursionsVariant
 79  72  76  69  76  62  82  68  57  65  0.528398    698/706     RandomExcursionsVariant
 83  75  78  73  58  69  75  65  66  64  0.601470    700/706     RandomExcursionsVariant
 78  76  83  77  65  67  60  65  71  64  0.601470    703/706     RandomExcursionsVariant
 77  84  62  81  55  84  76  65  58  64  0.075719    701/706     RandomExcursionsVariant
 79  76  65  65  67  73  66  71  87  57  0.398690    701/706     RandomExcursionsVariant
 80  90  65  76  58  57  62  81  70  67  0.084111    699/706     RandomExcursionsVariant
 79  83  66  70  83  68  71  58  69  59  0.343591    696/706     RandomExcursionsVariant
 71  70  60  49  86  64  80  78  73  75  0.098246    702/706     RandomExcursionsVariant
 65  68  66  75  86  67  74  66  69  70  0.811341    702/706     RandomExcursionsVariant
 61  75  67  64  74  72  81  80  73  59  0.589636    700/706     RandomExcursionsVariant
 56  76  69  68  76  65  84  68  75  69  0.586684    701/706     RandomExcursionsVariant
 56  77  62  81  80  73  63  72  79  63  0.325646    695/706     RandomExcursionsVariant
 59  83  66  76  74  74  58  56  88  72  0.094123    696/706     RandomExcursionsVariant
 66  69  77  75  72  67  75  75  55  75  0.762559    697/706     RandomExcursionsVariant
 59  69  78  85  70  74  65  68  79  59  0.401199    700/706     RandomExcursionsVariant
 57  72  71  78  94  80  67  69  70  48  0.017220    700/706     RandomExcursionsVariant
215 142 141 131  98  80  96  73  61  63  0.000000 * 1066/1100 *  Serial
119 114 120 113 117 112  90 104  98 113  0.563708   1086/1100    Serial
104 116 107 130 128  95 103 110 108  99  0.279466   1094/1100    LinearComplexity


- - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - -
The minimum pass rate for each statistical test with the exception of the
random excursion (variant) test is approximately = 1079 for a
sample size = 1100 binary sequences.

The minimum pass rate for the random excursion (variant) test
is approximately = 691 for a sample size = 706 binary sequences.

For further guidelines construct a probability table using the MAPLE program
provided in the addendum section of the documentation.
- - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - -


==> Tex file/truncmod.txt <==
------------------------------------------------------------------------------
RESULTS FOR THE UNIFORMITY OF P-VALUES AND THE PROPORTION OF PASSING SEQUENCES
------------------------------------------------------------------------------
   generator is <RawQRNG_truncated_8192_32.txt>
------------------------------------------------------------------------------
 C1  C2  C3  C4  C5  C6  C7  C8  C9 C10  P-VALUE  PROPORTION  STATISTICAL TEST
------------------------------------------------------------------------------
 95 100 119 103 116 112  97 120 123 115  0.464549   1087/1100    Frequency
109 106 120 109 104  99 103 119 117 114  0.892563   1090/1100    BlockFrequency
 86 114 100 109 114 108 118 112 107 132  0.237924   1089/1100    CumulativeSums
100  98 121 120 113  97 114 101 112 124  0.480244   1084/1100    CumulativeSums
115 116 105 114 109 116 107 112  95 111  0.944461   1090/1100    Runs
 99 111 118 116 117 115 101  97 121 105  0.710487   1088/1100    LongestRun
 97 102 126  98 112 101 101 144 104 115  0.031561   1091/1100    Rank
116 104 109 119 107 113 110  96 108 118  0.913790   1085/1100    FFT
132 101  95 114 114  96 106 126 110 106  0.220580   1085/1100    NonOverlappingTemplate
104 112 136 125 101 112 101 104  95 110  0.189812   1089/1100    NonOverlappingTemplate
128 109 104 119 115 107 107 103 102 106  0.780932   1086/1100    NonOverlappingTemplate
112 104 106 127 127  95 122 109 104  94  0.225891   1088/1100    NonOverlappingTemplate
108 103 104  98 115 130 102 115 117 108  0.608748   1088/1100    NonOverlappingTemplate
120 119  96 106 104 116 110 111 109 109  0.893874   1087/1100    NonOverlappingTemplate
108 128 110  90 115 102  95 108 121 123  0.205233   1091/1100    NonOverlappingTemplate
103 108 113 113 118 103 113 117 106 106  0.981127   1088/1100    NonOverlappingTemplate
 93 113 116 106 118 111 113  93 109 128  0.398007   1087/1100    NonOverlappingTemplate
104  96 114 112 116 136  91 104  97 130  0.040829   1089/1100    NonOverlappingTemplate
116 106 100 126 107 110 114  95 121 105  0.604973   1087/1100    NonOverlappingTemplate
105 120 108 102 112 101 109 117 116 110  0.950771   1086/1100    NonOverlappingTemplate
127 109 121 109 106  96 121 103 113  95  0.406016   1093/1100    NonOverlappingTemplate
116 114 122 110 115 102  92 110 117 102  0.682447   1089/1100    NonOverlappingTemplate
120 102 109 121 108 113 114  94 103 116  0.743552   1088/1100    NonOverlappingTemplate
114 122 117 111 100 108 105 113 109 101  0.917293   1090/1100    NonOverlappingTemplate
121 103 118 114  97 117 110 107 104 109  0.861854   1094/1100    NonOverlappingTemplate
116  90 129 114 106  86 102 121 124 112  0.061400   1092/1100    NonOverlappingTemplate
121 119  99 112 119 131  95  97 100 107  0.197402   1091/1100    NonOverlappingTemplate
100 116 105 108 117 126 107  95  97 129  0.261050   1089/1100    NonOverlappingTemplate
 99 124 112 104 128 113  99 114 103 104  0.505116   1091/1100    NonOverlappingTemplate
115 116 108  98 111 121 104 103 103 121  0.804897   1090/1100    NonOverlappingTemplate
109  96 122 124 104  98  95 114 112 126  0.270757   1093/1100    NonOverlappingTemplate
117 128  89 110 124 102 106  98 109 117  0.232394   1094/1100    NonOverlappingTemplate
107 122 112 122 112 107 111 106  97 104  0.845259   1091/1100    NonOverlappingTemplate
112  99 110 110 121  94 109 115 114 116  0.809915   1087/1100    NonOverlappingTemplate
110 110 115  98 101 110 109 100 131 116  0.582395   1086/1100    NonOverlappingTemplate
139 118 124  99  95 104  97  96 122 106  0.032333   1083/1100    NonOverlappingTemplate
103 114 111  94 112 112 124 119 102 109  0.728952   1092/1100    NonOverlappingTemplate
125 111 113 102 121 106 112 108  98 104  0.772173   1089/1100    NonOverlappingTemplate
124 104 106  96 131 100 119  99 124  97  0.118497   1084/1100    NonOverlappingTemplate
103 113 116 114 106 100 114 107 122 105  0.922967   1090/1100    NonOverlappingTemplate
 94 118 103 115 121 110 100 107 132 100  0.276957   1087/1100    NonOverlappingTemplate
104 107 116 112 103 111 122 122  99 104  0.809915   1087/1100    NonOverlappingTemplate
103 118 138 108 109 106 109 113  97  99  0.270757   1087/1100    NonOverlappingTemplate
 93 115 106 112 106 118 117 106 111 116  0.860378   1086/1100    NonOverlappingTemplate
120 104 111  92 122 103 102 124 120 102  0.366918   1090/1100    NonOverlappingTemplate
120 118 112 101 108 107  99 120 106 109  0.871998   1080/1100    NonOverlappingTemplate
122 106 101 117 118 104 101 122 107 102  0.714197   1094/1100    NonOverlappingTemplate
121 110 102 102 111 111 123 110 118  92  0.601201   1093/1100    NonOverlappingTemplate
109 103 101 109 130  91 115 122 112 108  0.373012   1089/1100    NonOverlappingTemplate
105 101 113 108 126 116 113 116  95 107  0.712343   1092/1100    NonOverlappingTemplate
106  91 115 108 109 108 104 123 109 127  0.510513   1089/1100    NonOverlappingTemplate
110 117 118  93 101 109 108 116 124 104  0.650368   1089/1100    NonOverlappingTemplate
105 107 105 124 108 111 108  97 106 129  0.599316   1093/1100    NonOverlappingTemplate
107 110 112 105 128  87 111 117 111 112  0.474986   1090/1100    NonOverlappingTemplate
109 107  92 112 111 104 105 114 135 111  0.394829   1091/1100    NonOverlappingTemplate
117 106 122 101 102 122 112  93 120 105  0.501531   1081/1100    NonOverlappingTemplate
107 103  98  94 112 120 107 124 121 114  0.512317   1090/1100    NonOverlappingTemplate
112 108 118 105 109  98 117  96 134 103  0.341726   1088/1100    NonOverlappingTemplate
124 104  98  94 116 107 109 116 119 113  0.604973   1089/1100    NonOverlappingTemplate
123 104 102 108 114 124 110  92 116 107  0.558130   1089/1100    NonOverlappingTemplate
116  98 110 110  95 119 118  98 109 127  0.442324   1089/1100    NonOverlappingTemplate
 81 108 115 112 120  95 115 123 109 122  0.122973   1094/1100    NonOverlappingTemplate
102 128 107 115 123  87 116 110 105 107  0.288378   1083/1100    NonOverlappingTemplate
 92 115 120 112 112 116 116 110 108  99  0.745365   1088/1100    NonOverlappingTemplate
 98 106  90 116 105 112 130 102 116 125  0.198367   1087/1100    NonOverlappingTemplate
119 109 113 113 106 112 104 107 109 108  0.996795   1086/1100    NonOverlappingTemplate
113 110 110 120 106 109 115 105 116  96  0.929496   1085/1100    NonOverlappingTemplate
111 108 111  87 122 102 118 123 118 100  0.321857   1089/1100    NonOverlappingTemplate
137 116 128  90 107 103 104  97 106 112  0.064638   1085/1100    NonOverlappingTemplate
 93 121  99 113 117 125 110 115  94 113  0.347549   1090/1100    NonOverlappingTemplate
108 112 102 124 111  96  92 113 117 125  0.371483   1087/1100    NonOverlappingTemplate
 93  99 107 129  87 112 142 108 119 104  0.007846   1089/1100    NonOverlappingTemplate
113 113  97 137 105  91 105 115 115 109  0.185189   1089/1100    NonOverlappingTemplate
 96 122  93 102 121 108 108 112 114 124  0.398007   1090/1100    NonOverlappingTemplate
106 103 132 100 125 111  96 112  89 126  0.064638   1092/1100    NonOverlappingTemplate
109  93 111 103 136 106  98 121 108 115  0.210252   1084/1100    NonOverlappingTemplate
122 105 109  91 114 106 112 116 113 112  0.779188   1089/1100    NonOverlappingTemplate
125 101  99 110 112 120 116 101 104 112  0.714197   1087/1100    NonOverlappingTemplate
116 104 125 126 101 116 102 113  92 105  0.356405   1086/1100    NonOverlappingTemplate
102 116 119 101 127  96 127 114 106  92  0.178871   1089/1100    NonOverlappingTemplate
104 108 120 106 114 122 114 113  97 102  0.814889   1081/1100    NonOverlappingTemplate
107 100  95 114 109 113 125 100 128 109  0.420663   1090/1100    NonOverlappingTemplate
113 106 125 123 109  98 119 111  90 106  0.379168   1094/1100    NonOverlappingTemplate
105 116 106 109 100 114  96 108 115 131  0.552568   1082/1100    NonOverlappingTemplate
109 124  97  96 115 101 115 139  88 116  0.028124   1085/1100    NonOverlappingTemplate
118 105 111 108 116 102 103 102 120 115  0.916134   1092/1100    NonOverlappingTemplate
110 102  96 109 108 116 117 120 110 112  0.902838   1087/1100    NonOverlappingTemplate
 95 113 108 112 115 102 123 104 117 111  0.804897   1089/1100    NonOverlappingTemplate
103 113 115  94 120 112 109 104 119 111  0.824697   1091/1100    NonOverlappingTemplate
110 105 110 111 106 109 107 127 105 110  0.949896   1084/1100    NonOverlappingTemplate
 98 108 110 109 120 114 118 107 110 106  0.955013   1089/1100    NonOverlappingTemplate
 99  91 108 108 118 111 113 107 132 113  0.376082   1092/1100    NonOverlappingTemplate
125 127 109 105  88 105 131 110  98 102  0.079626   1092/1100    NonOverlappingTemplate
106 116 129 110  95  99 104 116 114 111  0.563708   1090/1100    NonOverlappingTemplate
106 127 125 115  94 114 119 113 100  87  0.120398   1088/1100    NonOverlappingTemplate
110 106 119 112 102 120 112  91 118 110  0.708629   1092/1100    NonOverlappingTemplate
100 105 121 106 127 116  91 103 131 100  0.122973   1090/1100    NonOverlappingTemplate
111 106 125  99  97 129 102 120 103 108  0.343176   1086/1100    NonOverlappingTemplate
115 107 117 118 100 112 102 115 117  97  0.827923   1084/1100    NonOverlappingTemplate
101 116 100 109 106 116  99 112 121 120  0.779188   1089/1100    NonOverlappingTemplate
 90 117 108 119 102 111 130 115 113  95  0.246980   1094/1100    NonOverlappingTemplate
114  98  96 117 108 128 117 108 117  97  0.425610   1092/1100    NonOverlappingTemplate
103 100 109 106 129 109  94 105 115 130  0.261050   1093/1100    NonOverlappingTemplate
112  98 118 114 115 126  89 114 106 108  0.440638   1087/1100    NonOverlappingTemplate
115  97 122  94 112 105 103 126 110 116  0.459373   1089/1100    NonOverlappingTemplate
104 116  90 105 107 105 111 105 128 129  0.256294   1088/1100    NonOverlappingTemplate
107 126  97 113 106 108 107 113 120 103  0.766873   1094/1100    NonOverlappingTemplate
112 117 120  94 109 122  88 120 113 105  0.300133   1090/1100    NonOverlappingTemplate
123 113  99 116  84 116 115 112 111 111  0.366918   1087/1100    NonOverlappingTemplate
110 122 110 111 103 110 100 129 100 105  0.627655   1084/1100    NonOverlappingTemplate
106 101 108 110 118 115 117 105 113 107  0.979123   1088/1100    NonOverlappingTemplate
114 108 113 111 105 108 112 106 116 107  0.999084   1091/1100    NonOverlappingTemplate
 92 120 118  97  94 109 112 135 109 114  0.116003   1090/1100    NonOverlappingTemplate
102  96 118 111 111 126 114  98 114 110  0.648476   1089/1100    NonOverlappingTemplate
 99 117 102 115 137 106 106 116 102 100  0.269529   1089/1100    NonOverlappingTemplate
102 105 127 112 102 105 126 102 114 105  0.578646   1087/1100    NonOverlappingTemplate
107 116 103 102 125 103 103 112 126 103  0.618196   1089/1100    NonOverlappingTemplate
123 106 131 126  91 106 101 105 103 108  0.167605   1084/1100    NonOverlappingTemplate
 90  94 123  98 122 105 104 119 122 123  0.113554   1094/1100    NonOverlappingTemplate
109 101 106  94 116 127 131 123  86 107  0.048150   1087/1100    NonOverlappingTemplate
102 108 123 107 112 120 118 110 119  81  0.205233   1084/1100    NonOverlappingTemplate
 87 104 101 116 125 106 115 128 100 118  0.160154   1089/1100    NonOverlappingTemplate
 95 121 118  94 116 108 106 106 117 119  0.545176   1089/1100    NonOverlappingTemplate
107 112 116 121  87 119  98 117 104 119  0.357895   1091/1100    NonOverlappingTemplate
122 123 121  82 120 118  92 122 100 100  0.028469   1084/1100    NonOverlappingTemplate
111 119 109  95 111 116 116 116  92 115  0.640906   1091/1100    NonOverlappingTemplate
100 118 114  86 114 111 124 109 113 111  0.445708   1084/1100    NonOverlappingTemplate
120  90 113 126 111 102  93 113 119 113  0.270757   1085/1100    NonOverlappingTemplate
 91 120 116 100 121 121 107 110 100 114  0.459373   1090/1100    NonOverlappingTemplate
107 106 104 137 105 112 103 105 101 120  0.369957   1093/1100    NonOverlappingTemplate
115 104 112 108 111  98 106 115 118 113  0.965011   1090/1100    NonOverlappingTemplate
102 107 110 113 122 116  99 114 118  99  0.806575   1087/1100    NonOverlappingTemplate
114 101 114 108 110  94 123 120 102 114  0.682447   1088/1100    NonOverlappingTemplate
112 123 117 124  94 117 104 104 100 105  0.497956   1085/1100    NonOverlappingTemplate
107 110 103 105 125 121 117 123 107  82  0.158536   1090/1100    NonOverlappingTemplate
124 104 109  91 103 122  98 111 123 115  0.331691   1087/1100    NonOverlappingTemplate
111 104 119 114 107 115 101 122 108  99  0.858895   1090/1100    NonOverlappingTemplate
114 121 109 107 105 110 112 117 113  92  0.827923   1087/1100    NonOverlappingTemplate
133 120 118  95 102  87 107 109 104 125  0.062821   1089/1100    NonOverlappingTemplate
119  90 113 104 120 110  99 108 109 128  0.368435   1088/1100    NonOverlappingTemplate
117  98 117 106 104  96 112 122 106 122  0.610636   1088/1100    NonOverlappingTemplate
109 106 106 101 120 100 111 125 123  99  0.580520   1091/1100    NonOverlappingTemplate
 98 125 116 107 106  99 118 115 113 103  0.704907   1092/1100    NonOverlappingTemplate
118 110  99 107  98 113 104 119 117 115  0.843712   1083/1100    NonOverlappingTemplate
106 117 107 105  99 109 119 110 119 109  0.941625   1090/1100    NonOverlappingTemplate
106 112  95  98 126 120 120 111 106 106  0.535980   1086/1100    NonOverlappingTemplate
119 121 110 104 107 117 105 108  92 117  0.704907   1089/1100    NonOverlappingTemplate
109 110 103  98 103 126 106 112 117 116  0.789589   1085/1100    NonOverlappingTemplate
116 118 107  96 112 101 113 114 119 104  0.848333   1083/1100    NonOverlappingTemplate
120 119  92 105 105 116 109  95 132 107  0.218483   1087/1100    NonOverlappingTemplate
132 101  96 112 115  96 105 127 110 106  0.215367   1085/1100    NonOverlappingTemplate
112 123  99 124 117 110  99 105 107 104  0.674920   1088/1100    NonOverlappingTemplate
112 100 124 124 103 114  93 122 112  96  0.285811   1086/1100    NonOverlappingTemplate
118 110 118 107 126 104  97 122  94 104  0.401199   1083/1100    NonOverlappingTemplate
118 114 146  98 110 108  93  97 114 102  0.027446   1089/1100    NonOverlappingTemplate
112 115 119 110 100  98 116 105 103 122  0.786139   1090/1100    NonOverlappingTemplate
103 100 116  94 110 120  96 106 123 132  0.172730   1087/1100    OverlappingTemplate
115 115 107 120 102 111 100 128 104  98  0.582395   1082/1100    Universal
121 108 101 110 111 105 126 122 101  95  0.482003   1088/1100    ApproximateEntropy
 59  76  65  68  77  76  57  74  80  71  0.538471    697/703     RandomExcursions
 57  65  60  69  59  81  82  76  94  60  0.018540    697/703     RandomExcursions
 71  70  69  75  71  74  68  70  64  71  0.998764    697/703     RandomExcursions
 57  63  65  71  82  74  70  70  72  79  0.638607    699/703     RandomExcursions
 57  68  72  70  72  65  64  74  88  73  0.490205    700/703     RandomExcursions
 83  79  64  79  54  66  76  72  67  63  0.309411    695/703     RandomExcursions
 68  74  65  73  68  82  65  68  73  67  0.938075    696/703     RandomExcursions
 74  69  72  68  75  69  76  72  57  71  0.928352    693/703     RandomExcursions
 65  66  74  72  71  61  73  71  74  76  0.967060    696/703     RandomExcursionsVariant
 64  69  62  89  69  71  61  83  61  74  0.237685    697/703     RandomExcursionsVariant
 60  68  79  76  68  82  69  61  60  80  0.410055    695/703     RandomExcursionsVariant
 57  75  84  75  61  67  74  64  60  86  0.160677    698/703     RandomExcursionsVariant
 61  71  76  79  76  70  71  74  73  52  0.498594    697/703     RandomExcursionsVariant
 58  81  66  88  75  56  76  81  54  68  0.038098    697/703     RandomExcursionsVariant
 68  64  68  86  59  77  64  68  71  78  0.512704    698/703     RandomExcursionsVariant
 73  64  52  76  71  79  59  86  86  57  0.030660    694/703     RandomExcursionsVariant
 67  58  73  67  73  69  74  75  78  69  0.904708    693/703     RandomExcursionsVariant
 70  55  79  69  84  69  63  68  73  73  0.512704    695/703     RandomExcursionsVariant
 53  66  80  74  77  95  63  72  65  58  0.026819    698/703     RandomExcursionsVariant
 52  67  74  76  79  92  62  67  73  61  0.068999    697/703     RandomExcursionsVariant
 49  77  68  76  71  67  72  93  67  63  0.063672    695/703     RandomExcursionsVariant
 52  69  73  70  77  61  72  92  71  66  0.128026    698/703     RandomExcursionsVariant
 55  52  73  73  85  63  61  73  86  82  0.025072    695/703     RandomExcursionsVariant
 53  54  69  82  68  69  85  79  73  71  0.107421    697/703     RandomExcursionsVariant
 58  61  64  78  72  78  67  77  69  79  0.573434    696/703     RandomExcursionsVariant
 64  58  57  74  80  75  74  71  73  77  0.526964    696/703     RandomExcursionsVariant
123  91 124 121 118 101 110  81 120 111  0.040347   1085/1100    Serial
125  96 102 100 107 115 121 105 111 118  0.580520   1086/1100    Serial
132 110  97 103 127  86 113 106 120 106  0.077434   1087/1100    LinearComplexity


- - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - -
The minimum pass rate for each statistical test with the exception of the
random excursion (variant) test is approximately = 1079 for a
sample size = 1100 binary sequences.

The minimum pass rate for the random excursion (variant) test
is approximately = 688 for a sample size = 703 binary sequences.

For further guidelines construct a probability table using the MAPLE program
provided in the addendum section of the documentation.
- - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - -


==> Tex file/urandom_8192_32_report.txt <==
------------------------------------------------------------------------------
RESULTS FOR THE UNIFORMITY OF P-VALUES AND THE PROPORTION OF PASSING SEQUENCES
------------------------------------------------------------------------------
   generator is <urandom_8192_32.bin>
------------------------------------------------------------------------------
 C1  C2  C3  C4  C5  C6  C7  C8  C9 C10  P-VALUE  PROPORTION  STATISTICAL TEST
------------------------------------------------------------------------------
110  94 122 106 110 125  94 107 121 111  0.406016   1094/1100    Frequency
107 105 117 127 104 109 106 110 114 101  0.855909   1093/1100    BlockFrequency
 97 116 133 113 121 106 100  97 110 107  0.309507   1093/1100    CumulativeSums
101 109 107 116 126 101 109 110 124  97  0.580520   1092/1100    CumulativeSums
 99 114 115 107 100 114 121 100 119 111  0.801527   1087/1100    Runs
114 100 113 110  91 128 117  90 119 118  0.173596   1087/1100    LongestRun
102 116 117 110 108 107 113 117 109 101  0.973538   1089/1100    Rank
125 106 110 110 111  96 103 116 110 113  0.848333   1088/1100    FFT
 97  95 132 104 110 108 110 109 128 107  0.250442   1089/1100    NonOverlappingTemplate
103 119 100 116 103 124 115 109 111 100  0.759756   1091/1100    NonOverlappingTemplate
118 110  99 112  94 114 109 103 114 127  0.593666   1084/1100    NonOverlappingTemplate
109 111 112  96 117 115 104 107 110 119  0.932645   1092/1100    NonOverlappingTemplate
110 116 119 112 103  96  96 102 126 120  0.444015   1091/1100    NonOverlappingTemplate
110 128 115 112 119  96  98  97 106 119  0.396416   1090/1100    NonOverlappingTemplate
127 108  97 118 114 112 103 102 101 118  0.604973   1085/1100    NonOverlappingTemplate
121 101 103 106 116 104 125 125 101  98  0.417383   1090/1100    NonOverlappingTemplate
134 110 112 101 104 126 112 104  95 102  0.233492   1094/1100    NonOverlappingTemplate
128  94 112 108  97 106 119 117 117 102  0.415748   1088/1100    NonOverlappingTemplate
102 122 106 105 127 112 115  99 101 111  0.637119   1087/1100    NonOverlappingTemplate
122 104 114 100 112 110 111 109 109 109  0.972934   1083/1100    NonOverlappingTemplate
107  92 107 116 129  99  97 125 112 116  0.226965   1094/1100    NonOverlappingTemplate
109 114 116 118  85 109 116 112 104 117  0.545176   1090/1100    NonOverlappingTemplate
104 120 111  94 106  98 108 132 107 120  0.314955   1089/1100    NonOverlappingTemplate
107  92 110 117 120 117 127 102  98 110  0.406016   1093/1100    NonOverlappingTemplate
118 121 101  94 105 107 117  98 123 116  0.468016   1086/1100    NonOverlappingTemplate
115  95 102 115 102 120 128 115 101 107  0.478488   1091/1100    NonOverlappingTemplate
103 115  99 104  87 114 128 122 102 126  0.114773   1093/1100    NonOverlappingTemplate
122  82 106 108 103 113 109 127 122 108  0.156931   1087/1100    NonOverlappingTemplate
103 115 108  97 104 100 113 129 111 120  0.558130   1089/1100    NonOverlappingTemplate
119 109 102 120 118 111 126 108 100  87  0.281992   1090/1100    NonOverlappingTemplate
111 123 121 104 118 111  95 115 112  90  0.391667   1089/1100    NonOverlappingTemplate
109 108  97 121  98 112 111 121 111 112  0.818179   1091/1100    NonOverlappingTemplate
106 102  90 109 112 108 124 128 116 105  0.373012   1089/1100    NonOverlappingTemplate
 98 105 119  99 120 106  93 126 129 105  0.167605   1086/1100    NonOverlappingTemplate
109 113 128  99 106 105 101 112  99 128  0.407629   1085/1100    NonOverlappingTemplate
109 117 119 109 107 110 114 105  93 117  0.857405   1090/1100    NonOverlappingTemplate
109 114 132 121 127  95 107  95 103  97  0.107628   1092/1100    NonOverlappingTemplate
119 125 108  98 102 110  92 118 119 109  0.438954   1089/1100    NonOverlappingTemplate
110  97 104 111 134 113 102 103 130  96  0.135861   1090/1100    NonOverlappingTemplate
117  87  93 101 132 114 117 109 115 115  0.119762   1092/1100    NonOverlappingTemplate
115 110 110 146  92 101 109 105 107 105  0.062107   1085/1100    NonOverlappingTemplate
113 113 107 115  99 103 119 118 119  94  0.699313   1088/1100    NonOverlappingTemplate
101 102 103  99 110 112 115 131 126 101  0.334538   1093/1100    NonOverlappingTemplate
109 119 102 109  99 104 117 108 107 126  0.773933   1090/1100    NonOverlappingTemplate
123 110 125  98 109 121  84 107 107 116  0.179762   1089/1100    NonOverlappingTemplate
111 116 122  86 133 100 111 124 104  93  0.043573   1088/1100    NonOverlappingTemplate
105 121 102 107 107 104 116 103 126 109  0.787866   1091/1100    NonOverlappingTemplate
132 114 101 100 121 106 108 113 105 100  0.466281   1091/1100    NonOverlappingTemplate
100  99 107 109  99 121 124 120 108 113  0.625762   1090/1100    NonOverlappingTemplate
108 104 112  98 120 113 104  92 122 127  0.357895   1088/1100    NonOverlappingTemplate
105 116 112 115  97 117 109 106 114 109  0.959812   1086/1100    NonOverlappingTemplate
118 113 123 111 112  97 102 100 108 116  0.775688   1089/1100    NonOverlappingTemplate
125 109 103 100 108 122 106  91 128 108  0.264659   1092/1100    NonOverlappingTemplate
109 102 116 121  98 111 107 117 107 112  0.912605   1085/1100    NonOverlappingTemplate
101 118 110 108 129  94 104 104 108 124  0.398007   1087/1100    NonOverlappingTemplate
119  94  93 130 116 112 111 110 114 101  0.305465   1086/1100    NonOverlappingTemplate
 97 104 117 126 109 106 118 100 127  96  0.297492   1092/1100    NonOverlappingTemplate
115 106 131  95 125 118 110  88 111 101  0.115387   1088/1100    NonOverlappingTemplate
107 112 104 100 121 109 114 113 110 110  0.975301   1090/1100    NonOverlappingTemplate
109 109 115 120 106 101  98  98 124 120  0.601201   1088/1100    NonOverlappingTemplate
107 113 122 108 112 123  92 119  96 108  0.476736   1085/1100    NonOverlappingTemplate
115 109 116 103 103 103 112 113 108 118  0.976988   1088/1100    NonOverlappingTemplate
113 105  94 119 107  93 133 115 110 111  0.267086   1092/1100    NonOverlappingTemplate
111 108 119 113 117 118 105  93 103 113  0.809915   1088/1100    NonOverlappingTemplate
 98 118 120 106  96 106 112 114 122 108  0.699313   1088/1100    NonOverlappingTemplate
101 106 100 124 104 103 110 113 135 104  0.316327   1085/1100    NonOverlappingTemplate
121 104  96 110 109 105 128 120 105 102  0.523191   1084/1100    NonOverlappingTemplate
104  97 114 110 109 116 129  99 101 121  0.478488   1090/1100    NonOverlappingTemplate
103 105 122 121 114 107 100 101 113 114  0.818179   1091/1100    NonOverlappingTemplate
 95  94 130 119 120 115 120  93 104 110  0.131672   1093/1100    NonOverlappingTemplate
124 109 104  98 117 108  94 131 105 110  0.313587   1089/1100    NonOverlappingTemplate
108 113 133 116 114  84 129  96  85 122  0.004981   1090/1100    NonOverlappingTemplate
108 109 108 115 103 112 118 116  90 121  0.695575   1086/1100    NonOverlappingTemplate
116  98 108 101 110 112 112 103 129 111  0.717899   1089/1100    NonOverlappingTemplate
106 114 118  97 106 107 105 118 120 109  0.885892   1091/1100    NonOverlappingTemplate
118  92 104 126 112  93 116 114 119 106  0.334538   1093/1100    NonOverlappingTemplate
118  99 106 104 110 104 107 130 111 111  0.717899   1082/1100    NonOverlappingTemplate
110 129 109 110 124  89 109 102 107 111  0.369957   1092/1100    NonOverlappingTemplate
 99 119  96  98 130 114 108 111 125 100  0.230211   1088/1100    NonOverlappingTemplate
120  96  91  96 122 114 116 117 115 113  0.327452   1092/1100    NonOverlappingTemplate
109 117 117 121 113 111  97 111 108  96  0.793022   1086/1100    NonOverlappingTemplate
112 117 104 124 108 124 104 110  93 104  0.565570   1087/1100    NonOverlappingTemplate
111 109 122 106 112 122  97 113 110  98  0.765099   1088/1100    NonOverlappingTemplate
128 104  99  96 114 114 113  98 122 112  0.420663   1093/1100    NonOverlappingTemplate
 86 125 110  88 116 109 112 111 115 128  0.084645   1094/1100    NonOverlappingTemplate
119 120 109 114  96  95 125 101 108 113  0.482003   1094/1100    NonOverlappingTemplate
 98 106 132 115 109 120 104  95 122  99  0.225891   1088/1100    NonOverlappingTemplate
116 106 112 103 105 108 123 100 103 124  0.750785   1091/1100    NonOverlappingTemplate
120 110  99 109 101 108 108 128 101 116  0.654152   1083/1100    NonOverlappingTemplate
105 105 100 117  91 120 120 121  96 125  0.222692   1090/1100    NonOverlappingTemplate
119 103 116 126  94 102 103 119 120  98  0.338839   1082/1100    NonOverlappingTemplate
110 114  91 125 122 123 107 109 101  98  0.314955   1093/1100    NonOverlappingTemplate
117 111 122 106  98  97 104 105 113 127  0.532315   1089/1100    NonOverlappingTemplate
120 107 113 122  98 117  99 108 119  97  0.580520   1087/1100    NonOverlappingTemplate
120  97 114 131  92 105 124 115 103  99  0.148348   1089/1100    NonOverlappingTemplate
107  98  89 118 121 118 128 106 102 113  0.248130   1084/1100    NonOverlappingTemplate
102 121 107 104 110 106 106 115 120 109  0.939690   1090/1100    NonOverlappingTemplate
 99 109 107 108 122 112 108 123 115  97  0.748981   1094/1100    NonOverlappingTemplate
111 118 101 110 100 103 116 118 118 105  0.883171   1093/1100    NonOverlappingTemplate
 96  92 125 112 113  98 122 111 117 114  0.341726   1080/1100    NonOverlappingTemplate
109 129 100 113 126 104 104 105 106 104  0.537815   1092/1100    NonOverlappingTemplate
 98 100 103 103 114 128 108 118 117 111  0.608748   1087/1100    NonOverlappingTemplate
115 127  97 103 111 115 119 100 100 113  0.563708   1089/1100    NonOverlappingTemplate
110 122 118 100 103 106 126 116  90 109  0.376082   1085/1100    NonOverlappingTemplate
108  99 111 117 130 124 113 107  98  93  0.268305   1093/1100    NonOverlappingTemplate
105 107 116 100 119 116 113 105 102 117  0.914966   1088/1100    NonOverlappingTemplate
118  96 109  78 106 110 119 117 125 122  0.059665   1087/1100    NonOverlappingTemplate
115 107  93 112 109 107 125 117 112 103  0.736273   1088/1100    NonOverlappingTemplate
114 106 108 110 118 102 124 121 100  97  0.656043   1091/1100    NonOverlappingTemplate
103 109 116 123  93 108 115  97 106 130  0.309507   1092/1100    NonOverlappingTemplate
106 116  95 145  95 121  97 107 116 102  0.022550   1092/1100    NonOverlappingTemplate
117 104 122 102 109 105 112 111 102 116  0.920722   1086/1100    NonOverlappingTemplate
103 110  99 107  99 125 124  98 113 122  0.414117   1087/1100    NonOverlappingTemplate
104 132 100 100 104 104 107  99 133 117  0.135861   1091/1100    NonOverlappingTemplate
121 117 108 122 103 100 103 113 110 103  0.814889   1088/1100    NonOverlappingTemplate
124 117 117 107  87 123 114 116  92 103  0.164259   1085/1100    NonOverlappingTemplate
105 130 114 117 112  85 103 119 115 100  0.187027   1089/1100    NonOverlappingTemplate
104 107  96 103 120  96 121 121 111 121  0.471495   1091/1100    NonOverlappingTemplate
115 117 111 117  91 110 121 106 118  94  0.478488   1090/1100    NonOverlappingTemplate
 97 127 104 117 117 101 113 111 107 106  0.695575   1085/1100    NonOverlappingTemplate
111 103 111 113 103 121  99 132 111  96  0.402801   1089/1100    NonOverlappingTemplate
125 126 117 132 106  87 110  99  90 108  0.025661   1085/1100    NonOverlappingTemplate
103 111 103 111 114  88 116 123 116 115  0.547022   1089/1100    NonOverlappingTemplate
118 117 128 100 108 102 100  93 117 117  0.356405   1090/1100    NonOverlappingTemplate
 92 113 100 105 114 115 114 111 120 116  0.747175   1090/1100    NonOverlappingTemplate
119  95 118 123 106 117 112 104 113  93  0.478488   1082/1100    NonOverlappingTemplate
103 122  97 112 112 106 133  89 110 116  0.178871   1087/1100    NonOverlappingTemplate
104 110 127  91 110 128 119 100 110 101  0.239042   1091/1100    NonOverlappingTemplate
101 114 117  96  89 124 130 109  96 124  0.064638   1090/1100    NonOverlappingTemplate
124  86 103 119 104 126 111 114 105 108  0.257477   1086/1100    NonOverlappingTemplate
128 104 103 107 110 115 111 109  99 114  0.808247   1081/1100    NonOverlappingTemplate
115 115 105  94 114 102 112 117 110 116  0.871998   1087/1100    NonOverlappingTemplate
121 118 101 109  86 108 107 127 115 108  0.298810   1091/1100    NonOverlappingTemplate
127  99 126 105 115 104 100 106 115 103  0.478488   1082/1100    NonOverlappingTemplate
111  89  97 104 127 129 136 102 102 103  0.020934   1086/1100    NonOverlappingTemplate
123 121  98 118  99 116 113 111  95 106  0.510513   1095/1100    NonOverlappingTemplate
100 107 125  97 111 104 116 117 113 110  0.763322   1088/1100    NonOverlappingTemplate
123 102 120 112 106 116  91  93 103 134  0.087499   1092/1100    NonOverlappingTemplate
115 109 108 123 111 129  97 106 111  91  0.344630   1088/1100    NonOverlappingTemplate
 92  91  90 125 131 109 115 125 115 107  0.029706   1094/1100    NonOverlappingTemplate
137 112 109  99 117 112  98 103 116  97  0.220580   1080/1100    NonOverlappingTemplate
118  95 115 103 117 114 119 115 107  97  0.691831   1082/1100    NonOverlappingTemplate
109 146 125 103 102  94 112 107  99 103  0.026458   1094/1100    NonOverlappingTemplate
131 112 114 106 123 101  94 117 101 101  0.285811   1086/1100    NonOverlappingTemplate
101 105  99 105 117 124 139 122  93  95  0.033523   1090/1100    NonOverlappingTemplate
104 109 120 110 107 105 110 102 112 121  0.952494   1089/1100    NonOverlappingTemplate
102 104 108 109 112 116 107 109 131 102  0.739918   1088/1100    NonOverlappingTemplate
120 110 110 109 120  93 112 105 109 112  0.854407   1086/1100    NonOverlappingTemplate
107 113  96 118 104 118 101 123 108 112  0.761541   1095/1100    NonOverlappingTemplate
110 110 108 105 114 115 112 108 111 107  0.999777   1089/1100    NonOverlappingTemplate
 97  95 132 104 110 108 109 110 128 107  0.250442   1089/1100    NonOverlappingTemplate
110  92 122  84 119 125 122 113 127  86  0.007594   1091/1100    NonOverlappingTemplate
114 109  94 112 103 106 110 130 107 115  0.631440   1084/1100    NonOverlappingTemplate
 93 115 106 122 133 110 119 105  81 116  0.034546   1090/1100    NonOverlappingTemplate
115 118 113  92 118 117 120 102  92 113  0.402801   1090/1100    NonOverlappingTemplate
106 113 109  95 112 118 109 117 111 110  0.948119   1089/1100    NonOverlappingTemplate
117 117 103  95 116 107 110 100 123 112  0.712343   1090/1100    OverlappingTemplate
118 103 111 100 122  99 131 114 103  99  0.346088   1082/1100    Universal
100 117 114 116  92 101 112 125 106 117  0.515932   1086/1100    ApproximateEntropy
 69  57  80  65  67  69  60  63  70  68  0.790162    662/668     RandomExcursions
 57  59  78  62  61  81  65  75  68  62  0.373012    663/668     RandomExcursions
 70  60  77  55  59  81  60  78  84  44  0.005025    660/668     RandomExcursions
 61  69  61  70  72  69  68  72  65  61  0.971069    661/668     RandomExcursions
 72  62  62  62  74  59  62  73  75  67  0.815439    663/668     RandomExcursions
 63  64  54  58  65  73  64  76  75  76  0.492021    659/668     RandomExcursions
 69  73  65  73  62  68  61  76  70  51  0.586773    659/668     RandomExcursions
 60  53  64  65  62  69  71  78  83  63  0.301460    661/668     RandomExcursions
 67  61  61  67  68  53  84  62  64  81  0.211606    665/668     RandomExcursionsVariant
 66  69  68  62  68  53  63  65  70  84  0.497956    666/668     RandomExcursionsVariant
 63  84  56  66  67  60  59  69  77  67  0.362890    663/668     RandomExcursionsVariant
 69  65  76  62  71  48  60  64  75  78  0.261449    663/668     RandomExcursionsVariant
 71  65  64  79  51  65  63  68  71  71  0.596176    663/668     RandomExcursionsVariant
 64  73  70  66  61  57  72  65  73  67  0.913396    661/668     RandomExcursionsVariant
 63  67  82  67  57  66  67  68  63  68  0.784407    662/668     RandomExcursionsVariant
 69  61  85  68  70  62  69  61  61  62  0.568055    662/668     RandomExcursionsVariant
 67  56  71  64  81  72  60  63  70  64  0.646584    659/668     RandomExcursionsVariant
 66  64  64  56  67  71  68  78  66  68  0.888137    659/668     RandomExcursionsVariant
 60  67  73  49  65  56  78  77  74  69  0.195163    660/668     RandomExcursionsVariant
 57  65  67  61  74  62  74  72  70  66  0.867209    661/668     RandomExcursionsVariant
 52  62  65  88  69  74  70  51  64  73  0.064393    662/668     RandomExcursionsVariant
 56  56  86  73  77  69  69  64  69  49  0.056873    662/668     RandomExcursionsVariant
 53  76  68  75  69  71  63  51  64  78  0.232760    665/668     RandomExcursionsVariant
 54  69  65  70  76  70  69  65  70  60  0.809915    663/668     RandomExcursionsVariant
 62  70  49  73  74  66  76  79  55  64  0.184275    664/668     RandomExcursionsVariant
 58  72  63  60  69  67  69  63  70  77  0.859884    664/668     RandomExcursionsVariant
110  93 117 120 117  99 122 106  94 122  0.302791   1089/1100    Serial
111 110 102  98 121 110 122 116  98 112  0.741737   1088/1100    Serial
101 115 105 107 123 116 113 118  98 104  0.794732   1089/1100    LinearComplexity


- - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - -
The minimum pass rate for each statistical test with the exception of the
random excursion (variant) test is approximately = 1079 for a
sample size = 1100 binary sequences.

The minimum pass rate for the random excursion (variant) test
is approximately = 653 for a sample size = 668 binary sequences.

For further guidelines construct a probability table using the MAPLE program
provided in the addendum section of the documentation.
- - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - -


==> Tex file/urandom_aes_report.txt <==
------------------------------------------------------------------------------
RESULTS FOR THE UNIFORMITY OF P-VALUES AND THE PROPORTION OF PASSING SEQUENCES
------------------------------------------------------------------------------
   generator is <urandom_aes256.bin>
------------------------------------------------------------------------------
 C1  C2  C3  C4  C5  C6  C7  C8  C9 C10  P-VALUE  PROPORTION  STATISTICAL TEST
------------------------------------------------------------------------------
103 104 110 102 118 127 114 121 101 100  0.589905   1088/1100    Frequency
 96 107 127 105 124 109 109 107 111 105  0.654152   1091/1100    BlockFrequency
100 112 107 107 108 112 120  96 115 123  0.775688   1086/1100    CumulativeSums
103 105 120 108 116  93 111 108 119 117  0.759756   1090/1100    CumulativeSums
119 111 102 113 107 110 107 117 112 102  0.976988   1092/1100    Runs
127 109 113  91 100 106 121 100 118 115  0.360887   1084/1100    LongestRun
 95 111 115 101  97  98 112 132 123 116  0.204241   1092/1100    Rank
117 100 126 114  96 106 114  99 130  98  0.216402   1089/1100    FFT
106 101 105 115  96  92 118 121 122 124  0.287092   1091/1100    NonOverlappingTemplate
 99 111 108 118 108  99 118  98 133 108  0.383827   1093/1100    NonOverlappingTemplate
108 108 105 103  95 118  97 132 114 120  0.321857   1091/1100    NonOverlappingTemplate
106 133 106 106 103 132 109 108  92 105  0.149112   1084/1100    NonOverlappingTemplate
101 115 106 127 105 117 115 100 103 111  0.739918   1091/1100    NonOverlappingTemplate
104  98 113 104 112 125 118  99 103 124  0.530486   1092/1100    NonOverlappingTemplate
 98 111 112 110 121  99 117 114 113 105  0.879035   1093/1100    NonOverlappingTemplate
 95 124 110 132 106 112 103 114 102 102  0.337401   1090/1100    NonOverlappingTemplate
112 127 110 108 120 119  91 111  98 104  0.412490   1089/1100    NonOverlappingTemplate
 86  98 107 112 119 119 137 114  98 110  0.062463   1090/1100    NonOverlappingTemplate
108 112 105  98 129 110  96 117 129  96  0.203252   1094/1100    NonOverlappingTemplate
114  99 111  90  96 109 135 121 117 108  0.124279   1085/1100    NonOverlappingTemplate
105  97 106 113 111 115 112 112 114 115  0.975872   1088/1100    NonOverlappingTemplate
108 116 109 109 106 123 110 112 106 101  0.965011   1091/1100    NonOverlappingTemplate
107 125  98 117 104 105 105 115 119 105  0.754383   1084/1100    NonOverlappingTemplate
 99 104  93 124 108  97 115 130 122 108  0.180658   1092/1100    NonOverlappingTemplate
107 103 117 100 108  96 134  99 116 120  0.257477   1088/1100    NonOverlappingTemplate
121 109  95 116  96 117 100 120 113 113  0.565570   1086/1100    NonOverlappingTemplate
105  96 121 122  88 120 105 110 120 113  0.279466   1093/1100    NonOverlappingTemplate
111 117 117  95 108  99 111 132 117  93  0.239042   1082/1100    NonOverlappingTemplate
103 106 112 126 107  98 125 109 100 114  0.589905   1089/1100    NonOverlappingTemplate
107 112 102 117 110 110 107 108 130  97  0.695575   1084/1100    NonOverlappingTemplate
120 103 113 108 113 113 125  98 107 100  0.741737   1086/1100    NonOverlappingTemplate
121  95 116 121 135  98 104 116 116  78  0.009352   1087/1100    NonOverlappingTemplate
123 120 112 108 111  99 105 114 106 102  0.857405   1088/1100    NonOverlappingTemplate
109 102 109 103 140 104  93 123 108 109  0.130985   1087/1100    NonOverlappingTemplate
109 100 132 104 113 107 102 113 118 102  0.571166   1090/1100    NonOverlappingTemplate
116 107 112 140 118  90 100  96 121 100  0.040829   1093/1100    NonOverlappingTemplate
117 107 106 105 102 100 115 117 108 123  0.864786   1085/1100    NonOverlappingTemplate
106  99  98 114 122 122 102 115 103 119  0.604973   1088/1100    NonOverlappingTemplate
105 123 109 119  99  99 113 108 127  98  0.459373   1087/1100    NonOverlappingTemplate
113 103 108  98 107 116 118 118 115 104  0.911413   1091/1100    NonOverlappingTemplate
103 108 107 122 105  97 109  98 130 121  0.376082   1080/1100    NonOverlappingTemplate
109  97 122  96 109 106 120 133  92 116  0.130301   1089/1100    NonOverlappingTemplate
125 104  97 101 113 117 112 117 106 108  0.756177   1093/1100    NonOverlappingTemplate
100 122 125 113  95 100  93 131 111 110  0.124279   1091/1100    NonOverlappingTemplate
 95 110  97 109 133 130  99 112 118  97  0.083249   1083/1100    NonOverlappingTemplate
108 106 116 114 113 116 119 113  95 100  0.848333   1091/1100    NonOverlappingTemplate
116 110 107 105 109 103 119 109 111 111  0.993564   1090/1100    NonOverlappingTemplate
108 101 116 110 116 121 112  95 109 112  0.863323   1088/1100    NonOverlappingTemplate
108 121 105 125 107 104 103 119 111  97  0.684327   1091/1100    NonOverlappingTemplate
105 120 115 100  94 119 119 108 116 104  0.661713   1094/1100    NonOverlappingTemplate
113 111 100 112 105 111 110 110 118 110  0.993564   1082/1100    NonOverlappingTemplate
105 104 125 105 100 135  90 106 111 119  0.124279   1086/1100    NonOverlappingTemplate
112 104 106 110 108 111 105 113 113 118  0.996939   1092/1100    NonOverlappingTemplate
106 107 117 111 102 114  91 118 111 123  0.656043   1091/1100    NonOverlappingTemplate
107 126 102 105 113 109 111 119  93 115  0.646584   1084/1100    NonOverlappingTemplate
113 110  96  98 122 106 111 106 124 114  0.667378   1087/1100    NonOverlappingTemplate
119 107 116 115 112  86 118 105 110 112  0.586147   1087/1100    NonOverlappingTemplate
107  87 119 122 109 108 122 117 109 100  0.379168   1080/1100    NonOverlappingTemplate
112  99 106 117 116 103 106 108 111 122  0.911413   1087/1100    NonOverlappingTemplate
104 101 129 118 111  98  92 119 114 114  0.333113   1086/1100    NonOverlappingTemplate
114  91  99 110 105 108 120 124  99 130  0.201287   1088/1100    NonOverlappingTemplate
123 110 112 108 111 110 102 122 108  94  0.752586   1090/1100    NonOverlappingTemplate
124 111 117 109 106 111 121 105 112  84  0.357895   1088/1100    NonOverlappingTemplate
106 113 109 126 106 119 114  97 108 102  0.765099   1093/1100    NonOverlappingTemplate
117 105  98 106 109 101 122  99 127 116  0.510513   1090/1100    NonOverlappingTemplate
112 113 121 115 108 109  97 114 101 110  0.917293   1088/1100    NonOverlappingTemplate
118 123 127 123  93 109 106 111 102  88  0.120398   1086/1100    NonOverlappingTemplate
114 110  94  98 110 124 124 120 106 100  0.409245   1089/1100    NonOverlappingTemplate
114 111 130 122  98 117 101  98 112  97  0.313587   1085/1100    NonOverlappingTemplate
122 109  86 112 117 118  96 115 100 125  0.182459   1091/1100    NonOverlappingTemplate
 94 113 116  98 111 115 130 110 107 106  0.519557   1093/1100    NonOverlappingTemplate
106 120 106 110 113  96 119 113  99 118  0.782671   1088/1100    NonOverlappingTemplate
121  93 105 109 137 115  93 114  99 114  0.095530   1080/1100    NonOverlappingTemplate
117 110 112 112 105 119 102  98 124 101  0.750785   1086/1100    NonOverlappingTemplate
116 118 117  84 112 109 120 101 102 121  0.284534   1089/1100    NonOverlappingTemplate
127 110 106  93 119 114 115 125 101  90  0.165925   1086/1100    NonOverlappingTemplate
101 102 122 132 111 107 112  99 117  97  0.331691   1092/1100    NonOverlappingTemplate
127 112 116 119  92 108 110 111 112  93  0.402801   1083/1100    NonOverlappingTemplate
 97 111 115  98 119 117 119  98 113 113  0.691831   1089/1100    NonOverlappingTemplate
118 108 108  79 109 103 112 116 111 136  0.059665   1090/1100    NonOverlappingTemplate
103 116 115 110 107 122 109 123 102  93  0.621978   1096/1100    NonOverlappingTemplate
130 106 129 131 125  97 105 102  90  85  0.003222   1093/1100    NonOverlappingTemplate
115  97 113 118 112 106  99 103 116 121  0.780932   1086/1100    NonOverlappingTemplate
107 107  98 103 122 125  99 123 109 107  0.534146   1085/1100    NonOverlappingTemplate
125 128 117 106  86 103 120  88 116 111  0.050159   1087/1100    NonOverlappingTemplate
108 117  88 100 131 125 109 105 119  98  0.117869   1084/1100    NonOverlappingTemplate
103  92 109 124 123 119 114 107  93 116  0.301460   1092/1100    NonOverlappingTemplate
119 114  95 106 105 118 108  89 112 134  0.153763   1082/1100    NonOverlappingTemplate
 94 133 105 121 104 104 114 110 108 107  0.402801   1091/1100    NonOverlappingTemplate
119 116 114 104 108 102 106 107 127  97  0.684327   1090/1100    NonOverlappingTemplate
106 119 113 121  86 110 108 119 111 107  0.517744   1091/1100    NonOverlappingTemplate
120 123 102 106 123  93 128 100  91 114  0.101972   1091/1100    NonOverlappingTemplate
101 106 107 111 114 113 107 130 105 106  0.808247   1092/1100    NonOverlappingTemplate
108 122 113  98 115  95 125 100 114 110  0.523191   1088/1100    NonOverlappingTemplate
103 123 125 103 124 124  93  99 112  94  0.117869   1086/1100    NonOverlappingTemplate
 98 124  96 115 103 121 108 111 112 112  0.661713   1093/1100    NonOverlappingTemplate
111 102 106 115  98 108 108 112 119 121  0.896474   1093/1100    NonOverlappingTemplate
124 109 102 128  89 121 102 127 102  96  0.066882   1090/1100    NonOverlappingTemplate
120 107  97 126  98 110 108  99 110 125  0.406016   1086/1100    NonOverlappingTemplate
106 113 113 112 103 104 137  98 117  97  0.273225   1089/1100    NonOverlappingTemplate
100 114 103 134 100  89 115 112 105 128  0.088469   1086/1100    NonOverlappingTemplate
109 106 114 126 108 112 131  95 115  84  0.087499   1089/1100    NonOverlappingTemplate
104 103 120 121 103 106 100 110 120 113  0.809915   1092/1100    NonOverlappingTemplate
104 134 100 107 117 111 116 103  94 114  0.330274   1086/1100    NonOverlappingTemplate
107 117  93 100 109 107 124 123 121  99  0.377624   1090/1100    NonOverlappingTemplate
107 115 103 114  99 111 123 106 116 106  0.900316   1088/1100    NonOverlappingTemplate
114 110 116  98 120 101 114  96 123 108  0.644691   1091/1100    NonOverlappingTemplate
123 124 100  90 111 110 100 119 121 102  0.262249   1087/1100    NonOverlappingTemplate
104 106 125 108 109 104 109 115 115 105  0.936723   1092/1100    NonOverlappingTemplate
122 105 120  93 106 113 112  99 112 118  0.631440   1091/1100    NonOverlappingTemplate
105 107 108 112 132 110 144  99  98  85  0.005393   1084/1100    NonOverlappingTemplate
108 118 109 105  95 110 107 100 130 118  0.523191   1086/1100    NonOverlappingTemplate
116 113  99 101 116 132 113 103  97 110  0.433924   1095/1100    NonOverlappingTemplate
 96 104 103 115 114 129 116  89 127 107  0.151423   1093/1100    NonOverlappingTemplate
109 104 102 104 110 114 110 129 101 117  0.754383   1091/1100    NonOverlappingTemplate
104 120 124  85 106 114 117 110 117 103  0.324646   1088/1100    NonOverlappingTemplate
 99 105  94 100 115 125 120 110 119 113  0.478488   1089/1100    NonOverlappingTemplate
136 120 104 105 104  97 110 117 105 102  0.294867   1083/1100    NonOverlappingTemplate
111 107 109 111 118 103 111 106 113 111  0.997932   1090/1100    NonOverlappingTemplate
110 104 105 114  99 111 115 100 128 114  0.736273   1086/1100    NonOverlappingTemplate
111  99 109 122 113 107 109 113  99 118  0.885892   1093/1100    NonOverlappingTemplate
105 110 108 122 108 108 141 101 108  89  0.086538   1091/1100    NonOverlappingTemplate
111 115 104 118 116 125  97  93 120 101  0.407629   1089/1100    NonOverlappingTemplate
101 123 105 110 115 106  98 119 111 112  0.837467   1094/1100    NonOverlappingTemplate
 89 120 107 114 102 118 104 126 116 104  0.382270   1093/1100    NonOverlappingTemplate
101 117 120  98 112  96 111 115 114 116  0.747175   1090/1100    NonOverlappingTemplate
119 115 108 101 101 108 120 106 109 113  0.932645   1089/1100    NonOverlappingTemplate
108  97 108  94 119 120 130 103 116 105  0.333113   1086/1100    NonOverlappingTemplate
111 123 100 126 112 102 117 108  87 114  0.287092   1091/1100    NonOverlappingTemplate
103 112 109 122 101 109  92 133 109 110  0.326047   1088/1100    NonOverlappingTemplate
123 115 103  99 115 108 117  89 120 111  0.442324   1088/1100    NonOverlappingTemplate
108 101 121 112 109 107 105 103 105 129  0.721592   1091/1100    NonOverlappingTemplate
113 110 113 112 109 113 125 108 109  88  0.659823   1087/1100    NonOverlappingTemplate
104  86 100 106 107 136 120 102 115 124  0.060009   1087/1100    NonOverlappingTemplate
115 103 118 120 113 108 109 105 101 108  0.951637   1086/1100    NonOverlappingTemplate
129 103 106 109 107 103 113 108 124  98  0.573034   1090/1100    NonOverlappingTemplate
114 112 106 106 107 101  96 115 119 124  0.757969   1088/1100    NonOverlappingTemplate
109 106 108 116 116 112 109 103 105 116  0.993078   1089/1100    NonOverlappingTemplate
101 133 103 103 100 131 108 105  98 118  0.140891   1087/1100    NonOverlappingTemplate
112 108 104 121 119 112  97 120 100 107  0.768644   1094/1100    NonOverlappingTemplate
112 102  99 102  99 129 126 132  98 101  0.079183   1089/1100    NonOverlappingTemplate
119 121 114  79 123 104 112 124 102 102  0.076572   1086/1100    NonOverlappingTemplate
107 100 110 119 120 104 104 124  99 113  0.714197   1085/1100    NonOverlappingTemplate
115 120 105 108 109 129  89 111 103 111  0.422308   1082/1100    NonOverlappingTemplate
107 112 126 129  96 102  93 109 107 119  0.240163   1090/1100    NonOverlappingTemplate
120 105 119  92 115 107 111 105 114 112  0.784407   1087/1100    NonOverlappingTemplate
108 134 113  99  96 115 107 105 120 103  0.340280   1092/1100    NonOverlappingTemplate
110 113  92 122 106 109 121 105  96 126  0.356405   1088/1100    NonOverlappingTemplate
112 111 108 105 125  89 105 104 114 127  0.376082   1094/1100    NonOverlappingTemplate
107 106 108 122 101 104 121 118  96 117  0.684327   1091/1100    NonOverlappingTemplate
105 102 105 115  96  92 117 122 122 124  0.287092   1091/1100    NonOverlappingTemplate
107 107  97 102 110 122 107 103 126 119  0.618196   1088/1100    NonOverlappingTemplate
107 114 109 108 101 100 129 127 120  85  0.108208   1089/1100    NonOverlappingTemplate
 99 112 126 117 133 110 105 108 101  89  0.132363   1087/1100    NonOverlappingTemplate
 88  95 111 132 120 101 124 127  92 110  0.018832   1090/1100    NonOverlappingTemplate
109  96  96 113  97 113 109 139 127 101  0.061050   1090/1100    NonOverlappingTemplate
110 107  99 103 117 118 110 114 110 112  0.970431   1088/1100    OverlappingTemplate
115  92 102 102  92 138 119 110 110 120  0.065751   1089/1100    Universal
102 110 112 105 105  99 134 100 128 105  0.243553   1088/1100    ApproximateEntropy
 63  66  65  72  71  63  63  70  74  67  0.986472    666/674     RandomExcursions
 64  76  64  60  73  70  64  65  67  71  0.950562    668/674     RandomExcursions
 58  66  79  59  77  62  69  70  69  65  0.688249    669/674     RandomExcursions
 54  62  68  63  68  74  57  80  77  71  0.380255    664/674     RandomExcursions
 70  56  64  64  55  61  70  76  84  74  0.256771    673/674     RandomExcursions
 70  62  75  50  77  68  76  68  52  76  0.159258    667/674     RandomExcursions
 71  64  63  69  69  75  72  78  64  49  0.452565    665/674     RandomExcursions
 67  64  62  85  66  82  64  66  56  62  0.272652    667/674     RandomExcursions
 62  62  56  68  73  67  80  71  71  64  0.715800    666/674     RandomExcursionsVariant
 61  64  66  68  70  65  70  65  71  74  0.990488    667/674     RandomExcursionsVariant
 65  69  60  66  66  63  63  77  73  72  0.926415    671/674     RandomExcursionsVariant
 64  69  68  58  56  61  84  62  83  69  0.195425    669/674     RandomExcursionsVariant
 63  69  64  57  67  69  75  63  74  73  0.879553    666/674     RandomExcursionsVariant
 64  64  61  70  69  68  74  64  67  73  0.983010    667/674     RandomExcursionsVariant
 62  70  54  77  70  64  74  65  70  68  0.766476    665/674     RandomExcursionsVariant
 64  61  76  60  61  70  66  73  69  74  0.865548    669/674     RandomExcursionsVariant
 60  62  66  72  70  74  73  68  58  71  0.886296    671/674     RandomExcursionsVariant
 66  63  59  72  67  64  72  75  61  75  0.872636    664/674     RandomExcursionsVariant
 77  63  54  61  76  69  69  73  70  62  0.620031    662/674     RandomExcursionsVariant
 64  89  54  84  68  56  69  67  61  62  0.048950    663/674     RandomExcursionsVariant
 70  68  65  83  75  71  61  51  57  73  0.236080    667/674     RandomExcursionsVariant
 60  75  64  80  73  74  68  62  68  50  0.324563    667/674     RandomExcursionsVariant
 60  70  75  69  79  56  77  66  61  61  0.492640    669/674     RandomExcursionsVariant
 61  68  60  71  78  67  68  69  73  59  0.843319    667/674     RandomExcursionsVariant
 64  60  60  69  76  76  71  66  70  62  0.848379    665/674     RandomExcursionsVariant
 57  75  49  70  79  72  72  59  75  66  0.200179    667/674     RandomExcursionsVariant
113 120 110 112  92 109 101 121 108 114  0.739918   1088/1100    Serial
111 116  98 108 107 112 126  93 116 113  0.620087   1085/1100    Serial
 94  99 121  98 114 121  90 126 116 121  0.106475   1090/1100    LinearComplexity


- - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - -
The minimum pass rate for each statistical test with the exception of the
random excursion (variant) test is approximately = 1079 for a
sample size = 1100 binary sequences.

The minimum pass rate for the random excursion (variant) test
is approximately = 659 for a sample size = 674 binary sequences.

For further guidelines construct a probability table using the MAPLE program
provided in the addendum section of the documentation.
- - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - -


==> Tex file/urandom_des_report.txt <==
------------------------------------------------------------------------------
RESULTS FOR THE UNIFORMITY OF P-VALUES AND THE PROPORTION OF PASSING SEQUENCES
------------------------------------------------------------------------------
   generator is <urandom_des.bin>
------------------------------------------------------------------------------
 C1  C2  C3  C4  C5  C6  C7  C8  C9 C10  P-VALUE  PROPORTION  STATISTICAL TEST
------------------------------------------------------------------------------
 99 106 113 102 111 118 119 109  98 125  0.678686   1094/1100    Frequency
107 127 104 114  97  97 112 124 125  93  0.174466   1089/1100    BlockFrequency
105 103 129  99 130 102 113 110 103 106  0.354919   1094/1100    CumulativeSums
102 125  98 103 113 109 112 111 106 121  0.763322   1093/1100    CumulativeSums
123 110 124 114 102  87 100 113 120 107  0.287092   1089/1100    Runs
 94 114 115 106  97 111 102 116 125 120  0.508712   1092/1100    LongestRun
 88 113 105 137 111  98 122  98 123 105  0.048150   1091/1100    Rank
110 120 118 110 108 102 113 102 107 110  0.969783   1088/1100    FFT
105 114 105 117  98 107 121 119 109 105  0.874834   1087/1100    NonOverlappingTemplate
105 119 107 112 114 112 114 101 124  92  0.650368   1089/1100    NonOverlappingTemplate
 95 118  96 111 112 114 120 115 108 111  0.761541   1091/1100    NonOverlappingTemplate
 96 110 114 102 101 122 109 126 109 111  0.646584   1093/1100    NonOverlappingTemplate
119 112 117 102 124 111 116 111  87 101  0.394829   1088/1100    NonOverlappingTemplate
118 101 125 111 122 112 102 102  99 108  0.635226   1094/1100    NonOverlappingTemplate
 88 102 115 105 140 118 117 115  94 106  0.043573   1092/1100    NonOverlappingTemplate
102 107 121 115  98 102 137  92 114 112  0.135861   1093/1100    NonOverlappingTemplate
119 108 128 120 125 104  88 103 105 100  0.163431   1086/1100    NonOverlappingTemplate
123 117 129 114 116 101  94  93 104 109  0.226965   1087/1100    NonOverlappingTemplate
 87 110  99 130 119 107 120 114 102 112  0.211267   1092/1100    NonOverlappingTemplate
109 105 108 101 115 113 116 115 104 114  0.984755   1089/1100    NonOverlappingTemplate
104 104 107 114 113 115 114 112 121  96  0.893874   1091/1100    NonOverlappingTemplate
115 112 107 103 104 108  90 111 115 135  0.296177   1089/1100    NonOverlappingTemplate
102 129 110 115 117 122 108  98  91 108  0.310863   1080/1100    NonOverlappingTemplate
119 114 116 117 106 122 103  95  93 115  0.489065   1092/1100    NonOverlappingTemplate
106 121 101 123  99 115 116 115  96 108  0.614415   1091/1100    NonOverlappingTemplate
100 119  99 116 102  95 121 129 117 102  0.268305   1089/1100    NonOverlappingTemplate
113  97 124  79 105 120 118 112 123 109  0.079626   1085/1100    NonOverlappingTemplate
 99 101 112  85 100 113 124 136 109 121  0.040347   1090/1100    NonOverlappingTemplate
118 102 109 112 126 108 103 115 104 103  0.832720   1090/1100    NonOverlappingTemplate
114 108 119 106 102 113 100 108 129 101  0.669264   1089/1100    NonOverlappingTemplate
116 102 123 116  86 126  96 107 106 122  0.135155   1087/1100    NonOverlappingTemplate
114  98 107  99 127 117  99 120 122  97  0.306808   1090/1100    NonOverlappingTemplate
118 117 100 116 108 106 105 123 112  95  0.710487   1083/1100    NonOverlappingTemplate
114 108 107 122 126  96 111 106  94 116  0.485528   1089/1100    NonOverlappingTemplate
107  93 105  96 107 127 128 115 111 111  0.302791   1091/1100    NonOverlappingTemplate
137 102 113 119 108  99 104 104 114 100  0.284534   1087/1100    NonOverlappingTemplate
112 111 121 107 104 115 100 102 122 106  0.857405   1087/1100    NonOverlappingTemplate
 94 122 101 118 119 109  97 122 113 105  0.450808   1087/1100    NonOverlappingTemplate
123 113 113 107 130 104 110 102  98 100  0.480244   1089/1100    NonOverlappingTemplate
113  93 123  92 114 108 105 120 116 116  0.422308   1088/1100    NonOverlappingTemplate
126 133 113  91  98 101  96 112 109 121  0.078743   1090/1100    NonOverlappingTemplate
114 112 111 109 100 117 104  99 123 111  0.873420   1095/1100    NonOverlappingTemplate
115 109  95 121 112  98 117 109 112 112  0.811578   1088/1100    NonOverlappingTemplate
108  98 103 111 133 119  98 102 110 118  0.365404   1093/1100    NonOverlappingTemplate
109  94 111 112 121 113  94 112 129 105  0.398007   1087/1100    NonOverlappingTemplate
 96 108 119 130 121 106 105  98 105 112  0.415748   1090/1100    NonOverlappingTemplate
110 101  99 106 134 105 126 116  99 104  0.241289   1084/1100    NonOverlappingTemplate
106  99 119 114 130  93 112 115  96 116  0.292259   1091/1100    NonOverlappingTemplate
108 115 104 112 102 117 119 107 120  96  0.819817   1092/1100    NonOverlappingTemplate
111 107 129 111 114 125 103 107 106  87  0.271989   1085/1100    NonOverlappingTemplate
114 119 114 110 116 103  89 120 106 109  0.650368   1088/1100    NonOverlappingTemplate
 95 116 113 124 106 103 119 120 104 100  0.563708   1091/1100    NonOverlappingTemplate
109 132 124  90 105 118 108 125  91  98  0.044090   1090/1100    NonOverlappingTemplate
109 108 109 101 102 116 118 125 101 111  0.827923   1089/1100    NonOverlappingTemplate
108 122 110 133 105  98  99 115 100 110  0.356405   1085/1100    NonOverlappingTemplate
 89 125  90 120 104 115 115 121 104 117  0.151423   1091/1100    NonOverlappingTemplate
113  99 100 118 110 114 110  86 127 123  0.201287   1086/1100    NonOverlappingTemplate
120 105  95 100 115 104 117 127 106 111  0.547022   1088/1100    NonOverlappingTemplate
105 101 113 112  97 124 112 118 114 104  0.789589   1091/1100    NonOverlappingTemplate
117 103 127 101 109 124 102  89 115 113  0.279466   1087/1100    NonOverlappingTemplate
133 111 122 112  90 110 110  96 111 105  0.223755   1088/1100    NonOverlappingTemplate
114 114 110  94 104  98 116 109 121 120  0.678686   1091/1100    NonOverlappingTemplate
129  85 101  98 114 112 109 101 117 134  0.039871   1084/1100    NonOverlappingTemplate
125 108  99 116 114 109 110  98 101 120  0.676803   1075/1100 *  NonOverlappingTemplate
101 113 107 120 126 125 108  91 119  90  0.126925   1091/1100    NonOverlappingTemplate
124 124 108 107 105 105  98 100 108 121  0.586147   1091/1100    NonOverlappingTemplate
108  96  95 126 106 124 117  96 107 125  0.187951   1092/1100    NonOverlappingTemplate
114 105 106 111 109 110 123 109 122  91  0.671151   1094/1100    NonOverlappingTemplate
 93  98  93 111 132 106 112 115 123 117  0.146831   1092/1100    NonOverlappingTemplate
106 123 106 106 112  89 113 115 115 115  0.659823   1092/1100    NonOverlappingTemplate
126 108 120 118  98  86 103 108 114 119  0.226965   1093/1100    NonOverlappingTemplate
115 111 115  82 116 119 122  94 118 108  0.166763   1094/1100    NonOverlappingTemplate
123 100 105 114 126 115 110  94  97 116  0.386951   1083/1100    NonOverlappingTemplate
 93 108 101 120 122 111 110 122 103 110  0.597432   1087/1100    NonOverlappingTemplate
111 106  93 108 104 117 101 123 118 119  0.618196   1090/1100    NonOverlappingTemplate
 96 105 105 102 123 110 117 104 124 114  0.631440   1091/1100    NonOverlappingTemplate
105 107 103 116 107 109 134  95 105 119  0.399601   1092/1100    NonOverlappingTemplate
 97 125 108 124 100 107 107 124  85 123  0.078743   1084/1100    NonOverlappingTemplate
123 114 117 105  90 103 115 117 108 108  0.618196   1087/1100    NonOverlappingTemplate
107 118 110  96 108 108  97 124 116 116  0.689957   1087/1100    NonOverlappingTemplate
 89 114 108 103 119 114 103 127 109 114  0.461095   1095/1100    NonOverlappingTemplate
104 119 107 108 113  97 122 116 102 112  0.829528   1089/1100    NonOverlappingTemplate
106  99 108  93 116 152 103 110  98 115  0.008106   1086/1100    NonOverlappingTemplate
120 103 101 109  95 119 112 109 118 114  0.773933   1087/1100    NonOverlappingTemplate
127 117 105 104 119 115 108 100 103 102  0.682447   1084/1100    NonOverlappingTemplate
113 102 109 100 122  87 116 127 110 114  0.289667   1083/1100    NonOverlappingTemplate
101 101 120 100 108 116 119 109 116 110  0.857405   1091/1100    NonOverlappingTemplate
101 117 100  99 110 130 115 116 109 103  0.550717   1091/1100    NonOverlappingTemplate
113  97 127 123  98 114 120 104  99 105  0.366918   1086/1100    NonOverlappingTemplate
 96 122  99 103 136  98 128 101 116 101  0.051341   1096/1100    NonOverlappingTemplate
104  93 119 136 112 124 111 102 118  81  0.015209   1092/1100    NonOverlappingTemplate
123 114 105  88 111 115 114 132  97 101  0.146831   1087/1100    NonOverlappingTemplate
114 111  99 118 109 116 103 112 124  94  0.661713   1085/1100    NonOverlappingTemplate
107 102 101 111 115  99 117 123 103 122  0.691831   1086/1100    NonOverlappingTemplate
106 115 104 109 101 106 125 101 122 111  0.770410   1089/1100    NonOverlappingTemplate
108 105 122 109 106 106 117  96 112 119  0.845259   1096/1100    NonOverlappingTemplate
108 118 128 107 113 109 112 100 106  99  0.747175   1085/1100    NonOverlappingTemplate
124  99 103 123 106 114 104 120 114  93  0.422308   1090/1100    NonOverlappingTemplate
102 105  93 119  90 142 100 121 115 113  0.021728   1093/1100    NonOverlappingTemplate
109 128 107 108 116 113 114  99 105 101  0.770410   1083/1100    NonOverlappingTemplate
100 114 115  99 107 123 100 108 111 123  0.689957   1090/1100    NonOverlappingTemplate
116 116 100 109 100 111 109 112 105 122  0.906561   1092/1100    NonOverlappingTemplate
101  91 104 121 123 111 106 117 130  96  0.162606   1092/1100    NonOverlappingTemplate
129 112  87 106 107 101 121 111 110 116  0.309507   1087/1100    NonOverlappingTemplate
 76 125 117 117 114 110 117 111 109 104  0.109377   1094/1100    NonOverlappingTemplate
121 107 112 115 111 109 104 116 107  98  0.940662   1085/1100    NonOverlappingTemplate
111 101 108 116 110 119 109 113 120  93  0.791308   1093/1100    NonOverlappingTemplate
 92 113 120 105 120 108  86 111 116 129  0.123625   1097/1100    NonOverlappingTemplate
125 114 112 110 100 110  91 107 111 120  0.593666   1089/1100    NonOverlappingTemplate
109 111 119 112 115 103 104 104 103 120  0.942579   1087/1100    NonOverlappingTemplate
103  97 111 131 100  93 118 105 127 115  0.153763   1089/1100    NonOverlappingTemplate
124 112 101 117 100 105 114 105 127  95  0.420663   1088/1100    NonOverlappingTemplate
102  87 118 119 125  92 119 109 103 126  0.085115   1092/1100    NonOverlappingTemplate
 99 116 110 108 115 101 115 109 119 108  0.944461   1090/1100    NonOverlappingTemplate
113 117 104 108 106  97 112 112 119 112  0.945389   1089/1100    NonOverlappingTemplate
 99 117 110 117 119 103 111 120  93 111  0.665490   1092/1100    NonOverlappingTemplate
124 113 109 109  95 108  96 146  93 107  0.016508   1091/1100    NonOverlappingTemplate
121 104 109  99 121  95 124 109 106 112  0.569299   1090/1100    NonOverlappingTemplate
107  92 103 133 110 114  95 126 105 115  0.151423   1091/1100    NonOverlappingTemplate
102 106 111 120 112 109 122 100 107 111  0.911413   1091/1100    NonOverlappingTemplate
117 111 113 111 131 102 103 104 113  95  0.530486   1085/1100    NonOverlappingTemplate
 98  94 100 141  92  99 133 113 115 115  0.006975   1092/1100    NonOverlappingTemplate
109 100  94 102  99 120 114 117 114 131  0.305465   1090/1100    NonOverlappingTemplate
 95 111  97 120 130 103 103 109 122 110  0.323249   1090/1100    NonOverlappingTemplate
109 117 111 117 119 101 101 108 110 107  0.954182   1090/1100    NonOverlappingTemplate
112 107 120 112 121 116 108 105 102  97  0.845259   1095/1100    NonOverlappingTemplate
101 107  91 127 106 113 111 116 115 113  0.574903   1090/1100    NonOverlappingTemplate
117 110  99 101 115 122 128 116  99  93  0.288378   1088/1100    NonOverlappingTemplate
104 107 110 128 134 100 112  92  98 115  0.121680   1090/1100    NonOverlappingTemplate
112  98 110 110 120 101 106 115 104 124  0.791308   1083/1100    NonOverlappingTemplate
114 116 109 120 112  96 108 100 116 109  0.876242   1094/1100    NonOverlappingTemplate
110 101 107 100 123 100 118 118 123 100  0.556275   1086/1100    NonOverlappingTemplate
104  94  95 122 114 119 106 106 116 124  0.410866   1090/1100    NonOverlappingTemplate
 99 119  97 107 110 117  99 116 117 119  0.688081   1093/1100    NonOverlappingTemplate
 99 143  92 119 103 121 114 106  98 105  0.034546   1088/1100    NonOverlappingTemplate
127 108 118 109  97 103 103 119 109 107  0.688081   1079/1100    NonOverlappingTemplate
116 104 126  96 100 129 100  94 117 118  0.152980   1089/1100    NonOverlappingTemplate
108 115 100 113 107  97 120 122 115 103  0.763322   1096/1100    NonOverlappingTemplate
107 113 103 106 123 105 106 116 118 103  0.910212   1086/1100    NonOverlappingTemplate
129 104 104 114 120  98 116  99 122  94  0.251604   1081/1100    NonOverlappingTemplate
118  91 127 114 121 107  90  99 109 124  0.110556   1090/1100    NonOverlappingTemplate
110 103 111 109 113 107 121 106 106 114  0.988608   1087/1100    NonOverlappingTemplate
 99 122 114  92 109 128 125 104 114  93  0.137282   1093/1100    NonOverlappingTemplate
113 116 121 111 126  99 104 103  98 109  0.633333   1086/1100    NonOverlappingTemplate
129 103 104 116  91 121 103 121 115  97  0.209240   1083/1100    NonOverlappingTemplate
114 105 120 105 104 107 111 125 104 105  0.873420   1092/1100    NonOverlappingTemplate
111 102 104 122 100  94 118 113 128 108  0.427266   1087/1100    NonOverlappingTemplate
102 124 114 121 104 104 118 107  91 115  0.490838   1091/1100    NonOverlappingTemplate
125 113 102 112 107 134 100  87 104 116  0.107628   1089/1100    NonOverlappingTemplate
108 103 113 101 102 107 116 115 123 112  0.905328   1089/1100    NonOverlappingTemplate
105 114 106 116  98 108 122 117 109 105  0.899043   1087/1100    NonOverlappingTemplate
101  85 107 108 122 127 123 103 105 119  0.144579   1093/1100    NonOverlappingTemplate
 97 105 123 128 113  97 106  98 108 125  0.249284   1088/1100    NonOverlappingTemplate
116 112 114 108 109 110 104 120 100 107  0.972321   1085/1100    NonOverlappingTemplate
119 133 101  80 114 106 120 115 107 105  0.062821   1083/1100    NonOverlappingTemplate
 99 110 100 103 103 103 126 109 112 135  0.249284   1092/1100    NonOverlappingTemplate
126 108 103 105 115 100  99 124 113 107  0.614415   1090/1100    OverlappingTemplate
123 101 104 122 124 110 110 119  98  89  0.228043   1089/1100    Universal
 91 120 137 114 112 119 114 110  95  88  0.031561   1088/1100    ApproximateEntropy
 67  75  82  61  64  64  63  70  76  74  0.710594    689/696     RandomExcursions
 58  76  65  71  56  87  77  72  62  72  0.224991    688/696     RandomExcursions
 64  74  69  84  67  65  63  67  71  72  0.830502    689/696     RandomExcursions
 67  77  65  66  66  63  73  75  68  76  0.942289    689/696     RandomExcursions
 67  72  74  60  68  53  71  77  69  85  0.338880    690/696     RandomExcursions
 58  66  80  73  74  66  78  66  79  56  0.386815    684/696     RandomExcursions
 69  64  69  68  61  74  82  54  78  77  0.394347    690/696     RandomExcursions
 75  66  64  62  69  71  71  67  69  82  0.887066    690/696     RandomExcursions
 60  70  71  80  64  74  68  70  66  73  0.903617    688/696     RandomExcursionsVariant
 63  63  79  69  76  72  70  63  69  72  0.911413    687/696     RandomExcursionsVariant
 59  78  71  68  80  68  75  53  78  66  0.350485    688/696     RandomExcursionsVariant
 63  76  82  69  70  58  69  74  62  73  0.662753    688/696     RandomExcursionsVariant
 80  58  72  79  76  58  75  55  83  60  0.092946    688/696     RandomExcursionsVariant
 73  72  80  71  70  67  58  75  62  68  0.812324    689/696     RandomExcursionsVariant
 70  76  83  56  68  60  62  79  72  70  0.391827    690/696     RandomExcursionsVariant
 73  75  67  67  69  68  75  68  56  78  0.830502    692/696     RandomExcursionsVariant
 63  97  76  61  60  63  89  59  60  68  0.004886    691/696     RandomExcursionsVariant
 72  72  63  60  64  89  67  64  70  75  0.430612    684/696     RandomExcursionsVariant
 71  76  55  70  72  70  75  60  68  79  0.644664    689/696     RandomExcursionsVariant
 68  61  59  73  75  65  74  68  84  69  0.635610    688/696     RandomExcursionsVariant
 67  66  49  67  66  74  76  78  79  74  0.332041    688/696     RandomExcursionsVariant
 69  60  77  55  59  71  64 102  78  61  0.003327    688/696     RandomExcursionsVariant
 66  65  63  69  85  63  74  60  78  73  0.528315    686/696     RandomExcursionsVariant
 74  59  74  64  54  69  74  83  71  74  0.399416    689/696     RandomExcursionsVariant
 68  71  61  62  65  58  82  72  72  85  0.341181    688/696     RandomExcursionsVariant
 69  58  77  59  59  73  77  69  82  73  0.399416    688/696     RandomExcursionsVariant
118 108 101 106 118 105 123  98 110 113  0.813236   1091/1100    Serial
112 108 112 102 101  95 119 124 128  99  0.347549   1094/1100    Serial
116 119 110 116  99 105 115  95 107 118  0.773933   1083/1100    LinearComplexity


- - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - -
The minimum pass rate for each statistical test with the exception of the
random excursion (variant) test is approximately = 1079 for a
sample size = 1100 binary sequences.

The minimum pass rate for the random excursion (variant) test
is approximately = 681 for a sample size = 696 binary sequences.

For further guidelines construct a probability table using the MAPLE program
provided in the addendum section of the documentation.
- - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - -


==> Tex file/urandom_nist.txt <==
------------------------------------------------------------------------------
RESULTS FOR THE UNIFORMITY OF P-VALUES AND THE PROPORTION OF PASSING SEQUENCES
------------------------------------------------------------------------------
   generator is <urandom.bin>
------------------------------------------------------------------------------
 C1  C2  C3  C4  C5  C6  C7  C8  C9 C10  P-VALUE  PROPORTION  STATISTICAL TEST
------------------------------------------------------------------------------
111  98 116 110 115 111  93 104 120 122  0.631440   1094/1100    Frequency
124 129 114 122 102  92 107  97  98 115  0.153763   1092/1100    BlockFrequency
 95 110 132 119 124 106 107 103  94 110  0.215367   1091/1100    CumulativeSums
107 105 101 131 110 101 118 110 117 100  0.561847   1091/1100    CumulativeSums
104 110 101 107 103 107 109 127 114 118  0.831127   1090/1100    Runs
 89 142 106 101 122 106 110 100 123 101  0.026621   1090/1100    LongestRun
115 127 115 102 108  96 116 112 104 105  0.699313   1091/1100    Rank
136 116 113  96 119 121 103  99  99  98  0.117869   1085/1100    FFT
107 101 113 118 107 103 117 131  89 114  0.302791   1085/1100    NonOverlappingTemplate
 94 107 124  98 104 107 128 111 125 102  0.243553   1092/1100    NonOverlappingTemplate
124  97 110  97 116 116 109 120  95 116  0.455937   1088/1100    NonOverlappingTemplate
112 118 121 113 105 102  99 100 118 112  0.813236   1088/1100    NonOverlappingTemplate
 98 131 112 125 116 104 102 122  81 109  0.040108   1089/1100    NonOverlappingTemplate
117 100 108 110 108  90 112 123 120 112  0.576774   1090/1100    NonOverlappingTemplate
113 116 115 119 124 120  96 102  96  99  0.409245   1085/1100    NonOverlappingTemplate
122  95 106 115 102 110 110 125 104 111  0.669264   1093/1100    NonOverlappingTemplate
 92 105 117 109 108 110 112  95 132 120  0.271989   1085/1100    NonOverlappingTemplate
106 109 110 110 105 121  99 128 106 106  0.757969   1091/1100    NonOverlappingTemplate
110 107 110  85 111 109 104 118 125 121  0.363894   1081/1100    NonOverlappingTemplate
112 116 118 109 105 118  95 111 106 110  0.913790   1081/1100    NonOverlappingTemplate
100 124 109 113 118 129 115 104  79 109  0.068029   1093/1100    NonOverlappingTemplate
115 112 104 117 103  95 132 120 100 102  0.324646   1081/1100    NonOverlappingTemplate
116 114 109 114 106 100 101 123 117 100  0.806575   1081/1100    NonOverlappingTemplate
100 111 104 108 103 124 102 111 113 124  0.743552   1089/1100    NonOverlappingTemplate
117  98 112 112 104 125 114  96  94 128  0.249284   1084/1100    NonOverlappingTemplate
117 117 108 119 100 108 111 112  99 109  0.926269   1083/1100    NonOverlappingTemplate
124 100 112 127  85 112 105 118 120  97  0.111150   1084/1100    NonOverlappingTemplate
113 109 113 106 120 108 127 110  98  96  0.639012   1091/1100    NonOverlappingTemplate
110 107 114 106 107 107  91 144 107 107  0.105903   1084/1100    NonOverlappingTemplate
123 124 113  98 111  92  97 113 100 129  0.142356   1088/1100    NonOverlappingTemplate
103 114 114 106  98 111 109 110 127 108  0.845259   1091/1100    NonOverlappingTemplate
122 108  97  92 118  99 103 104 135 122  0.083712   1089/1100    NonOverlappingTemplate
 99 106 116 121 106 120 125  93 105 109  0.471495   1094/1100    NonOverlappingTemplate
113 109 116 106  96 114 109 116 106 115  0.955835   1094/1100    NonOverlappingTemplate
119  90 105 109  91 125 124 105 101 131  0.053782   1084/1100    NonOverlappingTemplate
110 119 109 108 109 125 103 105  98 114  0.837467   1092/1100    NonOverlappingTemplate
118 112 134 113 108  99 109 113  85 109  0.169299   1087/1100    NonOverlappingTemplate
103 111  83 101 129 120 120 113 115 105  0.143094   1091/1100    NonOverlappingTemplate
103 102 125 106 107 120 121  88 115 113  0.349015   1091/1100    NonOverlappingTemplate
 94 116 106  95 139 129 102 109 115  95  0.028469   1090/1100    NonOverlappingTemplate
106 114 104  93  99 113 105 131 117 118  0.376082   1094/1100    NonOverlappingTemplate
105  98 104  98 127 105 122 127 110 104  0.327452   1088/1100    NonOverlappingTemplate
111 129  93 112 112 100 110 115 116 102  0.530486   1090/1100    NonOverlappingTemplate
116 107 107 122 118 116 110 112  87 105  0.556275   1083/1100    NonOverlappingTemplate
 89 121 101 123 117 112 114 106 113 104  0.478488   1093/1100    NonOverlappingTemplate
131 114 105 120  83 100 114 103 104 126  0.065378   1084/1100    NonOverlappingTemplate
119  93 108 100 115 108 108 116 126 107  0.601201   1085/1100    NonOverlappingTemplate
115 115 112 109 103  93 119  99 106 129  0.452514   1087/1100    NonOverlappingTemplate
102 104 102 125 113 100 121 107 117 109  0.723436   1089/1100    NonOverlappingTemplate
121 105 112 103 112 110 105 115 108 109  0.984755   1087/1100    NonOverlappingTemplate
110 112 107 107 111 107  99 126 116 105  0.892563   1085/1100    NonOverlappingTemplate
110 107  96 112 103 123  94 115 123 117  0.492614   1084/1100    NonOverlappingTemplate
 89 104 117 107 107 120 105 124 111 116  0.514124   1093/1100    NonOverlappingTemplate
 97 123 114 121 105  98  94 122 121 105  0.288378   1093/1100    NonOverlappingTemplate
102 107 122 121 120 107 110 101 114  96  0.665490   1093/1100    NonOverlappingTemplate
124 108 108 114 103  85 113 107 130 108  0.215367   1087/1100    NonOverlappingTemplate
113 123 123 108  99 132  92 106  93 111  0.108208   1086/1100    NonOverlappingTemplate
108 113 103 102 110 111 118 109  97 129  0.682447   1085/1100    NonOverlappingTemplate
132 105 103 123 115 103  95 108 101 115  0.324646   1078/1100 *  NonOverlappingTemplate
107 103 102 116 112 111 118 110 110 111  0.990265   1089/1100    NonOverlappingTemplate
102 114 111 114  99 110 106 109 126 109  0.877642   1090/1100    NonOverlappingTemplate
124 102 112 117 124 101 101 103 114 102  0.608748   1088/1100    NonOverlappingTemplate
107 106 118 100 106 111 117 117 117 101  0.914966   1083/1100    NonOverlappingTemplate
 98 106 115 128 101  94 118 122 117 101  0.292259   1091/1100    NonOverlappingTemplate
106 109  97  95 115 103 116 118 123 118  0.591785   1089/1100    NonOverlappingTemplate
109 102 123 131 100 117  98  98 110 112  0.338839   1086/1100    NonOverlappingTemplate
116  99 114 107 100 117 119 127  97 104  0.510513   1083/1100    NonOverlappingTemplate
 88 117 114 117 135  96  97 104 116 116  0.080071   1090/1100    NonOverlappingTemplate
102 133 114 115  95 110 113 112  94 112  0.327452   1088/1100    NonOverlappingTemplate
113 116 104 107 120 100 108 111 126  95  0.631440   1084/1100    NonOverlappingTemplate
115 112 102 129 113 113 105 111 109  91  0.552568   1093/1100    NonOverlappingTemplate
 98 105 106 105 107 106 123 117 117 116  0.843712   1083/1100    NonOverlappingTemplate
111  93 110 107 110 108 117 112 109 123  0.852898   1095/1100    NonOverlappingTemplate
113 128 105 109 100 124  97 109 115 100  0.471495   1092/1100    NonOverlappingTemplate
133 114 118 106  85 105 107 109 104 119  0.174466   1088/1100    NonOverlappingTemplate
113 100 119  97 114 113 104 116 127  97  0.503322   1092/1100    NonOverlappingTemplate
121 101  95 105 107 106 120 104 116 125  0.539652   1088/1100    NonOverlappingTemplate
128  98 110  92 131 108 109 110 117  97  0.152199   1086/1100    NonOverlappingTemplate
115  94  95 125 110 103 107 123 108 120  0.379168   1088/1100    NonOverlappingTemplate
104 100 108 111  90 117 140 113 116 101  0.099784   1092/1100    NonOverlappingTemplate
108 110 113 104 113 116  92 115 123 106  0.768644   1089/1100    NonOverlappingTemplate
112 108 116 102 131 103 111  98 112 107  0.650368   1089/1100    NonOverlappingTemplate
 91 121 104  98 116 102 126 123 108 111  0.287092   1088/1100    NonOverlappingTemplate
 91 108 106 112 127 117 113 109 109 108  0.667378   1089/1100    NonOverlappingTemplate
123 100 113 118 129 104 102 103 120  88  0.160154   1089/1100    NonOverlappingTemplate
104 111 128 110  99  98 111 113 115 111  0.738097   1089/1100    NonOverlappingTemplate
 99 124 109 104 120 112 112 108 110 102  0.849861   1088/1100    NonOverlappingTemplate
113 113  99 106 111 105 110 111 116 116  0.985585   1090/1100    NonOverlappingTemplate
121 104 109 103 103  99 120 119 109 113  0.819817   1090/1100    NonOverlappingTemplate
102 125 109 111 126 110 108  95 110 104  0.597432   1086/1100    NonOverlappingTemplate
111 109 103 119 117 104 104  84 120 129  0.179762   1084/1100    NonOverlappingTemplate
128 104 108 109 102 128  95 112 109 105  0.422308   1087/1100    NonOverlappingTemplate
140 114 101 117  95 116 115 122  88  92  0.013742   1078/1100 *  NonOverlappingTemplate
111 120  96  97 106 120 118 100 117 115  0.589905   1085/1100    NonOverlappingTemplate
116  94 101 109 109 133 108 113 110 107  0.492614   1085/1100    NonOverlappingTemplate
115 113 105 107 113 114 113 102 106 112  0.995467   1087/1100    NonOverlappingTemplate
 95 118 103 111 102  97 132 109 121 112  0.293561   1085/1100    NonOverlappingTemplate
108 133 116 111 105 109 101 107 114  96  0.517744   1088/1100    NonOverlappingTemplate
116 118 105 118 104  96 111 116 107 109  0.893874   1081/1100    NonOverlappingTemplate
 97 106 123 101 118 122 108 116 107 102  0.650368   1091/1100    NonOverlappingTemplate
110  99 103  96  98 118 136 102 102 136  0.028124   1086/1100    NonOverlappingTemplate
 99 138 128 113 115 118  86 104 106  93  0.015598   1088/1100    NonOverlappingTemplate
105 120 113 102 116 106 106  95 104 133  0.383827   1094/1100    NonOverlappingTemplate
107 112 111 110 113 118  97 128  89 115  0.391667   1093/1100    NonOverlappingTemplate
108 106 102 119 117 107 105 101 109 126  0.804897   1092/1100    NonOverlappingTemplate
 90 114 102 108 105 115 117 112 117 120  0.669264   1093/1100    NonOverlappingTemplate
112 114 118 119 111  96 106 114 103 107  0.904087   1092/1100    NonOverlappingTemplate
107 123 113 109 100 111 106 112 119 100  0.879035   1091/1100    NonOverlappingTemplate
113 123 102 116 125  86 111 102 100 122  0.180658   1092/1100    NonOverlappingTemplate
114 109 109  94 119 111 117  96 119 112  0.716049   1085/1100    NonOverlappingTemplate
111 102 130 109 119 114 102 104  99 110  0.623870   1093/1100    NonOverlappingTemplate
111 119 116  99 103 101 127 111  96 117  0.512317   1088/1100    NonOverlappingTemplate
107  96 108 112 111  96 129 124 109 108  0.452514   1087/1100    NonOverlappingTemplate
108 115 106 110  97 107 112 117 102 126  0.796438   1086/1100    NonOverlappingTemplate
122 123 109 123 103 100 107 108 108  97  0.591785   1086/1100    NonOverlappingTemplate
112 119 112 103  96  95 112 111 128 112  0.523191   1084/1100    NonOverlappingTemplate
106 108 121 114  98 110 117 106 115 105  0.925177   1087/1100    NonOverlappingTemplate
107 103 119 117 113 113  93 111 127  97  0.468016   1093/1100    NonOverlappingTemplate
 90 127  96 130 130 137 103 105  94  88  0.000567   1094/1100    NonOverlappingTemplate
126 111 117 120  98  88 103 106 131 100  0.093464   1092/1100    NonOverlappingTemplate
121  87 124 104 118 115 107 114 102 108  0.377624   1085/1100    NonOverlappingTemplate
124 107 118 106 102 102 117 104 117 103  0.796438   1093/1100    NonOverlappingTemplate
105 106 105 127 111 106 101 114 113 112  0.884535   1088/1100    NonOverlappingTemplate
107 118 104 108 105 106 116 118 109 109  0.985174   1092/1100    NonOverlappingTemplate
 91 111 119  99 112 117 113 123 112 103  0.563708   1088/1100    NonOverlappingTemplate
120  97 115 117 119  84 112 124  97 115  0.137998   1084/1100    NonOverlappingTemplate
115 117 102  93 114 116 131 116  89 107  0.172730   1084/1100    NonOverlappingTemplate
101  86 121 127 121 101 113 105 112 113  0.215367   1087/1100    NonOverlappingTemplate
121 105 129  82 110 110 118 117  99 109  0.126925   1087/1100    NonOverlappingTemplate
 98 129 102 130 111 116 106 108  90 110  0.164259   1092/1100    NonOverlappingTemplate
103 128 108 124 109 100 108 100 112 108  0.621978   1092/1100    NonOverlappingTemplate
115 105  90 102 119 114 117 107 124 107  0.539652   1089/1100    NonOverlappingTemplate
110 100 105 106 108 116 117 113 106 119  0.962093   1089/1100    NonOverlappingTemplate
114 113 110  96 102 109 120 119 105 112  0.874834   1089/1100    NonOverlappingTemplate
113 109  98 109 109 117 107 109 124 105  0.913790   1091/1100    NonOverlappingTemplate
117 110 112 103 118 107 100 109 112 112  0.978602   1091/1100    NonOverlappingTemplate
124  99 113 100 114  92 116 120 104 118  0.427266   1089/1100    NonOverlappingTemplate
104 100 114 125  98 116 110 114  96 123  0.482003   1091/1100    NonOverlappingTemplate
 97 122  88 101 136 120 114 104 111 107  0.075719   1088/1100    NonOverlappingTemplate
 90 118 104 123 111 109 108 114 114 109  0.695575   1090/1100    NonOverlappingTemplate
102 101 102 109  97 116 122 113 118 120  0.673036   1085/1100    NonOverlappingTemplate
123 106 119 108 100 103 111 104 123 103  0.727116   1090/1100    NonOverlappingTemplate
 94 105 103 122 125 119  98 132 105  97  0.103641   1085/1100    NonOverlappingTemplate
122 104 110 129  85 105 109 106 124 106  0.166763   1088/1100    NonOverlappingTemplate
 97 114 123 115  89  95 114 120 131 102  0.087017   1091/1100    NonOverlappingTemplate
108  98  95 110  94 106 136 119 119 115  0.133056   1085/1100    NonOverlappingTemplate
123 112 100  99  99 103 111 132 113 108  0.379168   1083/1100    NonOverlappingTemplate
111 114 114 112 111 106  98 116 106 112  0.985585   1088/1100    NonOverlappingTemplate
121 119 107 117 119 101  94 109 107 106  0.699313   1091/1100    NonOverlappingTemplate
108 109 105 102 121 132 105 104 107 107  0.629548   1093/1100    NonOverlappingTemplate
107 101 113 118 109 101 117 130  90 114  0.343176   1085/1100    NonOverlappingTemplate
108 102 103 120 112 108 106 115 114 112  0.978072   1095/1100    NonOverlappingTemplate
 99 108 128 115 125  90 105 102 110 118  0.250442   1092/1100    NonOverlappingTemplate
101 108 112 114 120 105 116 121  99 104  0.839037   1089/1100    NonOverlappingTemplate
101 118 116 121 104  96 120 106 106 112  0.730786   1085/1100    NonOverlappingTemplate
106 102 116 104  99  95 133 105 121 119  0.249284   1090/1100    NonOverlappingTemplate
106 114 116 102 132  91  93 106 121 119  0.141622   1092/1100    OverlappingTemplate
121 120 116 110 107 109 111 105 108  93  0.804897   1083/1100    Universal
114 109 117  94 125 104 104 100 103 130  0.302791   1083/1100    ApproximateEntropy
 59  65  63  63  74  64  67  81  66  70  0.795064    662/672     RandomExcursions
 65  74  68  68  58  70  68  58  77  66  0.843319    669/672     RandomExcursions
 64  62  51  69  71  67  74  77  70  67  0.638673    666/672     RandomExcursions
 63  66  74  71  59  61  71  73  62  72  0.895004    666/672     RandomExcursions
 68  68  73  72  66  52  79  63  69  62  0.623136    667/672     RandomExcursions
 60  80  83  64  53  58  69  71  61  73  0.175863    663/672     RandomExcursions
 70  66  57  74  70  69  73  60  62  71  0.879553    664/672     RandomExcursions
 73  42  74  65  78  68  59  71  65  77  0.084967    666/672     RandomExcursions
 61  78  79  54  75  59  69  65  61  71  0.365179    666/672     RandomExcursionsVariant
 64  91  73  63  66  72  57  62  58  66  0.163283    665/672     RandomExcursionsVariant
 67  73  78  77  67  71  58  55  61  65  0.531141    664/672     RandomExcursionsVariant
 67  66  90  63  68  78  56  66  64  54  0.107265    661/672     RandomExcursionsVariant
 69  75  65  84  68  63  55  66  64  63  0.516203    663/672     RandomExcursionsVariant
 67  76  72  63  68  64  55  72  66  69  0.870292    662/672     RandomExcursionsVariant
 67  61  61  70  88  62  62  68  64  69  0.461018    661/672     RandomExcursionsVariant
 59  70  76  62  69  64  60  73  65  74  0.840765    665/672     RandomExcursionsVariant
 60  64  60  77  72  77  77  48  69  68  0.218405    664/672     RandomExcursionsVariant
 67  67  64  80  61  68  73  56  75  61  0.632457    664/672     RandomExcursionsVariant
 65  68  73  57  78  54  68  60  74  75  0.449765    666/672     RandomExcursionsVariant
 74  64  64  63  70  72  72  67  69  57  0.931666    666/672     RandomExcursionsVariant
 72  72  56  80  67  77  54  58  78  58  0.148929    667/672     RandomExcursionsVariant
 65  65  77  64  70  64  77  64  63  63  0.903379    667/672     RandomExcursionsVariant
 70  64  68  74  64  64  62  63  71  72  0.980682    666/672     RandomExcursionsVariant
 70  60  73  64  72  64  63  64  81  61  0.751807    662/672     RandomExcursionsVariant
 66  65  68  83  64  60  67  62  62  75  0.691327    663/672     RandomExcursionsVariant
 72  63  72  74  55  78  57  71  58  72  0.438653    666/672     RandomExcursionsVariant
116 108 124 111 106 125  97 115  86 112  0.250442   1089/1100    Serial
135 120 108  93 114 111 121  96  96 106  0.114773   1088/1100    Serial
107 111 109 125 123 107 101 106 107 104  0.829528   1085/1100    LinearComplexity


- - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - -
The minimum pass rate for each statistical test with the exception of the
random excursion (variant) test is approximately = 1079 for a
sample size = 1100 binary sequences.

The minimum pass rate for the random excursion (variant) test
is approximately = 657 for a sample size = 672 binary sequences.

For further guidelines construct a probability table using the MAPLE program
provided in the addendum section of the documentation.
- - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - -


==> randcpp_aes_report.txt <==
------------------------------------------------------------------------------
RESULTS FOR THE UNIFORMITY OF P-VALUES AND THE PROPORTION OF PASSING SEQUENCES
------------------------------------------------------------------------------
   generator is <randcpp_aes256.bin>
------------------------------------------------------------------------------
 C1  C2  C3  C4  C5  C6  C7  C8  C9 C10  P-VALUE  PROPORTION  STATISTICAL TEST
------------------------------------------------------------------------------
111 129 104 106 104 120 113  77 126 110  0.044090   1087/1100    Frequency
107 108 105 114 107 103 108 107 114 127  0.917293   1093/1100    BlockFrequency
115 125 117 106 101 111 103 107  96 119  0.673036   1087/1100    CumulativeSums
123  96 115 108  87 120 113 124 101 113  0.214336   1090/1100    CumulativeSums
131 121 127 113  97 120  88 111  83 109  0.011347   1086/1100    Runs
 90 100 112 115 131 120 100 111 106 115  0.274465   1092/1100    LongestRun
108 121 109  89 111 103 113 143 110  93  0.032725   1090/1100    Rank
132 128 137 111  77  95 111 124  96  89  0.000109   1085/1100    FFT
113 117 109 120  92 104 107 111 114 113  0.831127   1090/1100    NonOverlappingTemplate
110 107 109 109  99 123 106 101 120 116  0.846799   1088/1100    NonOverlappingTemplate
112 110 100 117 106 130 120  96 101 108  0.471495   1090/1100    NonOverlappingTemplate
100 113 119 104 104 104 119 119 105 113  0.876242   1092/1100    NonOverlappingTemplate
111 125 113 102 101  98 110 108 122 110  0.728952   1089/1100    NonOverlappingTemplate
104  99 121 120 110  96 114 111 122 103  0.623870   1086/1100    NonOverlappingTemplate
125 110  95 106 105 104 135 122  96 102  0.117244   1090/1100    NonOverlappingTemplate
127 102 104  93 123 114 104 119 114 100  0.353437   1091/1100    NonOverlappingTemplate
106  96 115 134 118 114 104 103 107 103  0.399601   1090/1100    NonOverlappingTemplate
126 111 123 114  94 111  93 101 108 119  0.312223   1086/1100    NonOverlappingTemplate
107 110 103 121  92 104 111 124 126 102  0.383827   1092/1100    NonOverlappingTemplate
117 117 117 130 104 103 108  95 105 104  0.496173   1091/1100    NonOverlappingTemplate
113 111 128 100 115 111 105 108  98 111  0.763322   1088/1100    NonOverlappingTemplate
100 108 122  94 124 122 109 111 110 100  0.474986   1089/1100    NonOverlappingTemplate
100 106  95 102 108 127 125 109 116 112  0.459373   1091/1100    NonOverlappingTemplate
 92 115 113 109 115 110 102 118 121 105  0.741737   1094/1100    NonOverlappingTemplate
116 114 118 105 116 110 117  88 102 114  0.618196   1084/1100    NonOverlappingTemplate
119  95 105 139 113 109 106  96 108 110  0.176217   1091/1100    NonOverlappingTemplate
115 111 107 109 111 119 101 100 112 115  0.965011   1083/1100    NonOverlappingTemplate
124 121 114 120 103  92 108 111  98 109  0.466281   1081/1100    NonOverlappingTemplate
110 107 111 133 115 105  97 105 110 107  0.616305   1092/1100    NonOverlappingTemplate
 99 126  99 110 104 117 111 104 121 109  0.663602   1089/1100    NonOverlappingTemplate
121 111 115  99 103 135 110 100 104 102  0.320468   1090/1100    NonOverlappingTemplate
113 120  98 110 130 107  99 108  99 116  0.476736   1086/1100    NonOverlappingTemplate
120 113 111 121 109 113  89 113  97 114  0.537815   1088/1100    NonOverlappingTemplate
111 100 101 111 102 115 114 108 123 115  0.881800   1089/1100    NonOverlappingTemplate
114 127 113  92 120 125  98  96  97 118  0.123625   1087/1100    NonOverlappingTemplate
103 115  99 101 105 127 104 117 114 115  0.688081   1089/1100    NonOverlappingTemplate
117 108 108  95 115 116 104 118 100 119  0.772173   1088/1100    NonOverlappingTemplate
 99 121  97 105 107 103 116  95 127 130  0.156931   1093/1100    NonOverlappingTemplate
106 102 106 107 101 105 126 117 114 116  0.819817   1089/1100    NonOverlappingTemplate
121 102 102  99 119  94 111 118 112 122  0.497956   1089/1100    NonOverlappingTemplate
 96 102 101 119 118 107 134 114 103 106  0.313587   1089/1100    NonOverlappingTemplate
119 119  86 119 101 116 110 108 132  90  0.055682   1089/1100    NonOverlappingTemplate
114 118 107 111 110 105 116 119  95 105  0.884535   1098/1100    NonOverlappingTemplate
125 111 118 111 102  99 117 125  99  93  0.308156   1093/1100    NonOverlappingTemplate
 92 110 115 109 105 119  99 101 121 129  0.321857   1096/1100    NonOverlappingTemplate
100  88  98 135 121 113 110 113 103 119  0.098169   1087/1100    NonOverlappingTemplate
110 118 107 116 105 115  98 120 108 103  0.901581   1087/1100    NonOverlappingTemplate
116 104 119 114 105  95 124 114 114  95  0.541492   1085/1100    NonOverlappingTemplate
103 121 116 101 120 105  98 118 101 117  0.656043   1084/1100    NonOverlappingTemplate
117  95 116 120 115 110 119 107  89 112  0.454224   1087/1100    NonOverlappingTemplate
 99 105 120 107 122 107 115 104 107 114  0.876242   1094/1100    NonOverlappingTemplate
126  92 112 106 115 112 101 113 122 101  0.476736   1085/1100    NonOverlappingTemplate
 99  93 105 121 125 110 118 119 106 104  0.447405   1091/1100    NonOverlappingTemplate
103 115  94 103 110 121 124 121  93 116  0.320468   1091/1100    NonOverlappingTemplate
114 100 108 102 117 122 109 108 101 119  0.839037   1086/1100    NonOverlappingTemplate
105 127 112 107 117  97  88  98 124 125  0.105903   1093/1100    NonOverlappingTemplate
107  92 100 116 124 106 119 115 105 116  0.563708   1091/1100    NonOverlappingTemplate
121  92 107 108 111 107 116 104 121 113  0.730786   1087/1100    NonOverlappingTemplate
103 130 108 104 101 128 117 114  95 100  0.232394   1092/1100    NonOverlappingTemplate
106  99  95 125 116 111  96 119 115 118  0.437274   1093/1100    NonOverlappingTemplate
107 124 100 117 108  94 115 132 108  95  0.197402   1088/1100    NonOverlappingTemplate
108 108 109  98 113 110 113 119 113 109  0.983895   1090/1100    NonOverlappingTemplate
128 106  98 106 117 109 101 102 125 108  0.494392   1088/1100    NonOverlappingTemplate
111 102 100 104 106 112 104 109 125 127  0.635226   1090/1100    NonOverlappingTemplate
 96 115 104 107 110 117 126 108 106 111  0.799836   1095/1100    NonOverlappingTemplate
115 106 109 105  95 120 102 129 107 112  0.580520   1085/1100    NonOverlappingTemplate
116 107  90 104 125 101 112 112 122 111  0.480244   1090/1100    NonOverlappingTemplate
127  91 111 112 117 112  99 115 101 115  0.462821   1086/1100    NonOverlappingTemplate
128 119 104 109 116 104 122 102  96 100  0.414117   1091/1100    NonOverlappingTemplate
133  86 105 124  99 125  99 102 119 108  0.039400   1092/1100    NonOverlappingTemplate
104 116 128 128 117  99 112  97 108  91  0.163431   1088/1100    NonOverlappingTemplate
113 103 119 104 110 116 104 101 114 116  0.943524   1091/1100    NonOverlappingTemplate
121  97 105 113 126 125 109 104  99 101  0.393246   1092/1100    NonOverlappingTemplate
110 118 113 107 128 103 117  95 115  94  0.420663   1090/1100    NonOverlappingTemplate
118 109 107 101 112  95 107 118 109 124  0.745365   1092/1100    NonOverlappingTemplate
111 115 116 109 114 105 105 114  85 126  0.407629   1090/1100    NonOverlappingTemplate
115 128 115  96 122 118  89 120  98  99  0.108791   1090/1100    NonOverlappingTemplate
105 112 106 119  86 108 119 107 118 120  0.462821   1091/1100    NonOverlappingTemplate
 99 113  98 104 108 107 110 124 115 122  0.714197   1094/1100    NonOverlappingTemplate
112 106 109 122 104 116 118 101 114  98  0.840601   1090/1100    NonOverlappingTemplate
110  96 103 107 129 134  99 109  99 114  0.154550   1088/1100    NonOverlappingTemplate
104 108 109 117 125 109 110 105 107 106  0.949896   1088/1100    NonOverlappingTemplate
114 125 114 109 107  99 108  97 123 104  0.640906   1093/1100    NonOverlappingTemplate
113 106 124  95 119 101 115 120 101 106  0.580520   1087/1100    NonOverlappingTemplate
105 105 124 115 109 103  88 108 118 125  0.351959   1094/1100    NonOverlappingTemplate
107 105 133 116 108 118 106  98 101 108  0.505116   1095/1100    NonOverlappingTemplate
110 132 108 115 116 110 103  93 115  98  0.383827   1089/1100    NonOverlappingTemplate
111 117 114 105  97 107 106 123 105 115  0.869134   1088/1100    NonOverlappingTemplate
114 120 102 113 107 102  92 112 115 123  0.623870   1090/1100    NonOverlappingTemplate
 91 106  98 124 104 108 120 132 112 105  0.188880   1090/1100    NonOverlappingTemplate
107 115 108 108 127 100  93 114 118 110  0.608748   1085/1100    NonOverlappingTemplate
114 100 105 111 114 109 123 107 106 111  0.955013   1091/1100    NonOverlappingTemplate
105 111 113  97 128 116 107  98 117 108  0.637119   1087/1100    NonOverlappingTemplate
113 115 115 125  92 102 127 105 102 104  0.360887   1092/1100    NonOverlappingTemplate
 95 113 117 112 107 115 131 104 103 103  0.519557   1091/1100    NonOverlappingTemplate
109 105 104 104  96  96 127 121 116 122  0.365404   1084/1100    NonOverlappingTemplate
113 132  87 106 118 121 103  98 111 111  0.167605   1090/1100    NonOverlappingTemplate
 97 114 115 106 116 107 109 112 105 119  0.942579   1094/1100    NonOverlappingTemplate
108 115 116 109 122 103 119 114 100  94  0.691831   1091/1100    NonOverlappingTemplate
116 111  92 106 122 123  97 109 102 122  0.374545   1086/1100    NonOverlappingTemplate
120  96 118 106 113 104 103 106 127 107  0.623870   1090/1100    NonOverlappingTemplate
127 109 106 108 115 109  99 103 107 117  0.823075   1090/1100    NonOverlappingTemplate
105 120 100 112 109 106 116 104 109 119  0.933677   1090/1100    NonOverlappingTemplate
122 117  93 121 100 107 114  96 116 114  0.449105   1082/1100    NonOverlappingTemplate
107 103  96 123 108 122 109 115 118  99  0.625762   1092/1100    NonOverlappingTemplate
124 106 108 110 112 107 119 100 111 103  0.899043   1090/1100    NonOverlappingTemplate
112 112 108 114  92 117 118 110 111 106  0.884535   1087/1100    NonOverlappingTemplate
106 107 117 118 105 103 112 111 107 114  0.987896   1092/1100    NonOverlappingTemplate
100 116 102 106 109 122  99  97 124 125  0.371483   1092/1100    NonOverlappingTemplate
 98 102 116 114 107 120 108 110 111 114  0.938710   1091/1100    NonOverlappingTemplate
102 102 114 119  97 141 113 104 102 106  0.143094   1088/1100    NonOverlappingTemplate
108 106 139 118  89 108 107 106 102 117  0.133056   1087/1100    NonOverlappingTemplate
113 102 110 110 105 105 115 111 122 107  0.973538   1085/1100    NonOverlappingTemplate
102 110 112  98 116 107 114 110 104 127  0.794732   1090/1100    NonOverlappingTemplate
 84 119 119 110  90 103 131 143 103  98  0.001218   1091/1100    NonOverlappingTemplate
115 110 120 105 111 115 105 115 112  92  0.831127   1089/1100    NonOverlappingTemplate
103 101 121  97 118 110 112 126 113  99  0.539652   1090/1100    NonOverlappingTemplate
119 116 114  93 103 114 121 129 105  86  0.112949   1084/1100    NonOverlappingTemplate
111  95 103 117 107 124 119 115 101 108  0.684327   1085/1100    NonOverlappingTemplate
126 104 103 102  98 106 113 129 109 110  0.483764   1090/1100    NonOverlappingTemplate
 85 111 123  93 112 110 121 120 133  92  0.020168   1093/1100    NonOverlappingTemplate
118 108  97 125 116  95 123 119  80 119  0.038017   1084/1100    NonOverlappingTemplate
118 105 119 119  99 127  96 101 112 104  0.447405   1082/1100    NonOverlappingTemplate
110 119 115 102 102 108 104 118 105 117  0.927353   1092/1100    NonOverlappingTemplate
111 108 104 114  94 121 116 117 115 100  0.754383   1088/1100    NonOverlappingTemplate
106 111 106 127 102 110 106 104 129  99  0.497956   1093/1100    NonOverlappingTemplate
116 108 105 108 109 118  97 120 113 106  0.918445   1088/1100    NonOverlappingTemplate
104 120 115 121 107 114 108  88 113 110  0.604973   1088/1100    NonOverlappingTemplate
108 103 100 107 107 119  96 118 119 123  0.644691   1086/1100    NonOverlappingTemplate
123 115 106 124  89  96 102 109 121 115  0.249284   1089/1100    NonOverlappingTemplate
103 106 104 124 106  97 115 105 116 124  0.642798   1090/1100    NonOverlappingTemplate
108 110 129 108  99  94 119 107  96 130  0.161785   1095/1100    NonOverlappingTemplate
 91  97 114  98 124 114 114 113 110 125  0.313587   1096/1100    NonOverlappingTemplate
118 109  98 121 106 103 103 119 107 116  0.818179   1087/1100    NonOverlappingTemplate
113 124 103  97 109 106 110 119 101 118  0.734447   1091/1100    NonOverlappingTemplate
 98  90 119 114 110 112 103 107 123 124  0.374545   1090/1100    NonOverlappingTemplate
108 128 122 103 108 105 112 108 105 101  0.736273   1083/1100    NonOverlappingTemplate
107 102 142 101 108 113 105 117 103 102  0.185189   1090/1100    NonOverlappingTemplate
119 110 109 114 118 109 103 108  90 120  0.688081   1088/1100    NonOverlappingTemplate
105 113  93 130 110 108 115 103 112 111  0.603086   1089/1100    NonOverlappingTemplate
107 115 120 111 102 102 111 127 104 101  0.730786   1093/1100    NonOverlappingTemplate
 93 124 121 106 110 116 110 114 108  98  0.588026   1091/1100    NonOverlappingTemplate
108 113 124  94 109 107 123 108 111 103  0.704907   1094/1100    NonOverlappingTemplate
111  96 112 113 116 100  92 116 119 125  0.419021   1089/1100    NonOverlappingTemplate
109 122 114 102  98 110 102 118 108 117  0.834308   1082/1100    NonOverlappingTemplate
101 112 124 114 105 104 118 122 100 100  0.640906   1093/1100    NonOverlappingTemplate
113 107 123  88 122 117 106 116 103 105  0.437274   1082/1100    NonOverlappingTemplate
104 112 128  93 122  92  93 118 128 110  0.060009   1086/1100    NonOverlappingTemplate
 95 107 107 114 132 114 116 116  96 103  0.368435   1094/1100    NonOverlappingTemplate
106 101 112 113 100 109 110 102 134 113  0.552568   1091/1100    NonOverlappingTemplate
113 118 107 121  92 104 107 111 114 113  0.794732   1090/1100    NonOverlappingTemplate
103  90 126 111 111  99 109 120 120 111  0.404407   1091/1100    NonOverlappingTemplate
123 108 102 105  90 111 103 109 122 127  0.317703   1090/1100    NonOverlappingTemplate
101 103  98 110 138 106 134 106  85 119  0.010370   1091/1100    NonOverlappingTemplate
104 102  98 108 117  96 107 120 123 125  0.432254   1091/1100    NonOverlappingTemplate
100 123 113 109  96 117 112 103 124 103  0.588026   1085/1100    NonOverlappingTemplate
113 108 122 102 104 102 104 101 114 130  0.558130   1090/1100    OverlappingTemplate
109 128 111 105 109 107 107  95 116 113  0.757969   1086/1100    Universal
107 108 121  98 121  93 121 125  91 115  0.166763   1088/1100    ApproximateEntropy
 64  59  63  59  74  69  74  58  54  75  0.501447    641/649     RandomExcursions
 61  60  70  66  66  77  64  53  63  69  0.738353    638/649     RandomExcursions
 65  75  68  64  67  60  60  65  65  60  0.961117    645/649     RandomExcursions
 74  60  70  83  63  69  55  64  57  54  0.212430    642/649     RandomExcursions
 72  62  68  82  63  71  63  63  55  50  0.242013    639/649     RandomExcursions
 67  54  61  74  69  58  63  69  68  66  0.827445    635/649     RandomExcursions
 66  60  64  58  51  61  69  70  63  87  0.167618    637/649     RandomExcursions
 68  49  67  65  56  62  59  76  87  60  0.064002    640/649     RandomExcursions
 57  65  64  75  59  62  68  73  59  67  0.819075    640/649     RandomExcursionsVariant
 60  67  69  61  66  69  66  69  61  61  0.989617    642/649     RandomExcursionsVariant
 52  83  59  69  66  57  64  74  62  63  0.266193    644/649     RandomExcursionsVariant
 61  63  75  67  67  71  56  56  63  70  0.772256    641/649     RandomExcursionsVariant
 60  66  67  78  60  63  79  56  51  69  0.253886    641/649     RandomExcursionsVariant
 53  75  71  64  57  73  61  69  62  64  0.619230    643/649     RandomExcursionsVariant
 61  71  70  63  51  52  78  67  70  66  0.334293    637/649     RandomExcursionsVariant
 73  54  67  64  66  57  63  59  74  72  0.661506    642/649     RandomExcursionsVariant
 70  83  67  53  58  54  55  71  61  77  0.086322    643/649     RandomExcursionsVariant
 61  58  75  63  89  62  56  76  55  54  0.029641    642/649     RandomExcursionsVariant
 58  54  60  68  82  68  65  64  65  65  0.535722    641/649     RandomExcursionsVariant
 57  64  65  61  64  51  77  73  72  65  0.486163    643/649     RandomExcursionsVariant
 58  68  56  68  65  52  72  61  69  80  0.361989    642/649     RandomExcursionsVariant
 67  55  66  59  49  66  88  65  63  71  0.084696    642/649     RandomExcursionsVariant
 63  64  59  63  62  71  64  74  67  62  0.963672    644/649     RandomExcursionsVariant
 67  67  57  70  77  50  64  67  60  70  0.507615    642/649     RandomExcursionsVariant
 65  73  60  69  69  55  70  50  66  72  0.507615    641/649     RandomExcursionsVariant
 71  64  62  77  57  54  72  66  59  67  0.596519    639/649     RandomExcursionsVariant
 98 107 119 110 113 105 112 135  92 109  0.268305   1089/1100    Serial
 97 107 123  99 112 125 105 102 135  95  0.094492   1092/1100    Serial
116 111 107 105 115 124  93 104 105 120  0.663602   1083/1100    LinearComplexity


- - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - -
The minimum pass rate for each statistical test with the exception of the
random excursion (variant) test is approximately = 1079 for a
sample size = 1100 binary sequences.

The minimum pass rate for the random excursion (variant) test
is approximately = 634 for a sample size = 649 binary sequences.

For further guidelines construct a probability table using the MAPLE program
provided in the addendum section of the documentation.
- - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - -


==> randcpp_des_report.txt <==
------------------------------------------------------------------------------
RESULTS FOR THE UNIFORMITY OF P-VALUES AND THE PROPORTION OF PASSING SEQUENCES
------------------------------------------------------------------------------
   generator is <randcpp_des.bin>
------------------------------------------------------------------------------
 C1  C2  C3  C4  C5  C6  C7  C8  C9 C10  P-VALUE  PROPORTION  STATISTICAL TEST
------------------------------------------------------------------------------
106 100 117 100 111 123 100 116 124 103  0.593666   1088/1100    Frequency
108 129 100 127  89 109 118 110 108 102  0.209240   1094/1100    BlockFrequency
105 105  90 122 106 112 111 118 100 131  0.269529   1090/1100    CumulativeSums
 98 116 104 111 109 102 124  94 120 122  0.447405   1085/1100    CumulativeSums
116 126 117  92  89 121 117 103 113 106  0.198367   1081/1100    Runs
100  99 119  94 123 113 116 105 118 113  0.543333   1090/1100    LongestRun
143 125 113 118 101 109  99  98  88 106  0.016098   1085/1100    Rank
125 117  87 115 106 101 113 108 115 113  0.452514   1089/1100    FFT
122 111  87 104 110 101 115 101 127 122  0.208233   1090/1100    NonOverlappingTemplate
118 108 110 109 105 110 111 120 102 107  0.982546   1089/1100    NonOverlappingTemplate
115 128  97 116 102 112 106 107 102 115  0.669264   1091/1100    NonOverlappingTemplate
131 123 107  96 100 102  98 109 112 122  0.239042   1085/1100    NonOverlappingTemplate
 95 109 106 100 100 122  96 128 135 109  0.072391   1089/1100    NonOverlappingTemplate
110 108 110 117 105 114 106 115 106 109  0.997932   1085/1100    NonOverlappingTemplate
118 119 115 107 111 110  97 114 119  90  0.565570   1093/1100    NonOverlappingTemplate
116 106 114 113 100 106 126 109 108 102  0.858895   1085/1100    NonOverlappingTemplate
109 129 119 124 115 102 105  91 102 104  0.273225   1090/1100    NonOverlappingTemplate
 94 119  95  98 119 113 142 115 106  99  0.034963   1091/1100    NonOverlappingTemplate
103 107 118 105 121 105 105 106 130 100  0.576774   1094/1100    NonOverlappingTemplate
109 108  95 107 113 128 111 118  99 112  0.644691   1087/1100    NonOverlappingTemplate
121  96 126  98 113 109 118 108 106 105  0.574903   1082/1100    NonOverlappingTemplate
127  95 102 131 101  94 110 102 125 113  0.089942   1094/1100    NonOverlappingTemplate
125 120 106 108  98 102 113 110  98 120  0.603086   1088/1100    NonOverlappingTemplate
 97 114 113 106 125 118 107 111 113  96  0.689957   1086/1100    NonOverlappingTemplate
119 115 104 119  98 102 100 132 121  90  0.123625   1088/1100    NonOverlappingTemplate
105 106 116  98 122 116 113 115 117  92  0.601201   1093/1100    NonOverlappingTemplate
 89 109 117 121 106 121 100 117 114 106  0.489065   1089/1100    NonOverlappingTemplate
122 106 111 113 107 120  97 113 122  89  0.394829   1089/1100    NonOverlappingTemplate
 99 116  96  89 108  93 118 112 123 146  0.004598   1082/1100    NonOverlappingTemplate
106 110 105 125 106 111 106 111 106 114  0.963570   1093/1100    NonOverlappingTemplate
116 101 100 112 119 118 113 110 112  99  0.871998   1091/1100    NonOverlappingTemplate
107 113 123  98 133 110  98  88 106 124  0.079183   1088/1100    NonOverlappingTemplate
115 110 123 107 108  96 117  87 116 121  0.323249   1086/1100    NonOverlappingTemplate
107  96 107 106 118 108 114 120 112 112  0.921849   1091/1100    NonOverlappingTemplate
 99 114 118 115  97 103 109 126  97 122  0.417383   1092/1100    NonOverlappingTemplate
106 109 113 110 125  99 121 122 103  92  0.420663   1087/1100    NonOverlappingTemplate
121  98  98 131  93 116 114 121 103 105  0.181557   1090/1100    NonOverlappingTemplate
100 105 102 124 122 118 115 113  95 106  0.545176   1088/1100    NonOverlappingTemplate
108 112 114 113 109  98 123  99 110 114  0.883171   1081/1100    NonOverlappingTemplate
113  98  97 111 106 109 117 118 122 109  0.794732   1087/1100    NonOverlappingTemplate
107 114 103 117 124 108 103 101 108 115  0.884535   1085/1100    NonOverlappingTemplate
103 110 126  96 131 112 116  88 117 101  0.105333   1090/1100    NonOverlappingTemplate
 86 128 117 113 112 101 109 103 113 118  0.304126   1091/1100    NonOverlappingTemplate
125 102 141  93 120 112  99 115 102  91  0.017143   1089/1100    NonOverlappingTemplate
131 104 127 108  86  97 128 103 126  90  0.005917   1088/1100    NonOverlappingTemplate
103 110 133 106 104 100 109 110 112 113  0.661713   1092/1100    NonOverlappingTemplate
119 104 106 101 117 107  95 119 113 119  0.732618   1085/1100    NonOverlappingTemplate
113 116 106 113 117  97 107 109 106 116  0.956648   1085/1100    NonOverlappingTemplate
116 115  89 110 111 111 131 112 103 102  0.379168   1089/1100    NonOverlappingTemplate
108  88 103 109 115 108 118 105 137 109  0.181557   1092/1100    NonOverlappingTemplate
106 116 105  99 101 131 127  86 118 111  0.090936   1088/1100    NonOverlappingTemplate
137  95 107 112 117 116 123  99 100  94  0.079626   1090/1100    NonOverlappingTemplate
107 108 108 113 133 109  93 122  98 109  0.326047   1088/1100    NonOverlappingTemplate
126 110 116 111 113 102 116  97 111  98  0.688081   1088/1100    NonOverlappingTemplate
 99 111 130  92 107 109 114 123 114 101  0.323249   1087/1100    NonOverlappingTemplate
115 120 118 116  95 104 123 104 101 104  0.601201   1093/1100    NonOverlappingTemplate
107 114 113  86 107 100 117 113 109 134  0.196440   1091/1100    NonOverlappingTemplate
102 103 134 103 118 110  94 116  96 124  0.140891   1092/1100    NonOverlappingTemplate
101 131 105 115 120  85 123 104 108 108  0.132363   1085/1100    NonOverlappingTemplate
115 120 100 107 112 106 107 111 112 110  0.982546   1092/1100    NonOverlappingTemplate
 93 119 121 101  93 130 106 105 123 109  0.146077   1088/1100    NonOverlappingTemplate
 90 112 109 128 116 123  95 112 104 111  0.281992   1088/1100    NonOverlappingTemplate
104 107  95 118 119 107 103 133 111 103  0.386951   1089/1100    NonOverlappingTemplate
 94  91 120 118  97 108 109 113 134 116  0.111150   1094/1100    NonOverlappingTemplate
126 115 108 102 129  96 108  98 126  92  0.095010   1084/1100    NonOverlappingTemplate
127 111 109 120  97  83 117 112 125  99  0.081874   1087/1100    NonOverlappingTemplate
104 119 104 113 111 111 110  94 126 108  0.721592   1092/1100    NonOverlappingTemplate
107 117 106 103 118 104 119 102 112 112  0.945389   1090/1100    NonOverlappingTemplate
116 103 113 103 104 112 116 103 114 116  0.967790   1092/1100    NonOverlappingTemplate
105 118 114 115 114 103 114 105 110 102  0.974134   1090/1100    NonOverlappingTemplate
 90 124 113 107 110 109 115 102 117 113  0.644691   1093/1100    NonOverlappingTemplate
108 114 121 103 126 105 101 106  95 121  0.503322   1093/1100    NonOverlappingTemplate
111 115 104 122 113 102  96 111 109 117  0.852898   1091/1100    NonOverlappingTemplate
 99  97 111 123 119 113 102  88 130 118  0.115387   1089/1100    NonOverlappingTemplate
113 115  99 114 107  98 121 108 109 116  0.881800   1092/1100    NonOverlappingTemplate
113  98 105  98 110 130 100 108 109 129  0.289667   1087/1100    NonOverlappingTemplate
116  98 115 102 110 112 107 117 114 109  0.957452   1083/1100    NonOverlappingTemplate
100  93 112 115  90 112 118 115 127 118  0.243553   1083/1100    NonOverlappingTemplate
 96  94 127 111 105 131 124 112 103  97  0.097106   1095/1100    NonOverlappingTemplate
116 112 118 101 104 116 105 110 107 111  0.976434   1086/1100    NonOverlappingTemplate
113 122  96 120 105 121 107 105  97 114  0.595549   1089/1100    NonOverlappingTemplate
116 120  95 113 111 103 120  96 113 113  0.671151   1084/1100    NonOverlappingTemplate
104 105 118  86 126 105 115 118 102 121  0.248130   1089/1100    NonOverlappingTemplate
108 103 123 125 100 100 101 114 114 112  0.642798   1091/1100    NonOverlappingTemplate
102 100 144  96  91 117 123  96 102 129  0.003333   1092/1100    NonOverlappingTemplate
103 130  98  97 114 114 112 121  98 113  0.371483   1090/1100    NonOverlappingTemplate
 98 100 108 112 106 123 122 111  93 127  0.308156   1086/1100    NonOverlappingTemplate
124 107 122 105 111 109 108 103 101 110  0.864786   1093/1100    NonOverlappingTemplate
112 107 113 108 102  94 130 104 121 109  0.512317   1093/1100    NonOverlappingTemplate
 99 125  97 120  98 109 127 100 118 107  0.268305   1092/1100    NonOverlappingTemplate
112 107 104 100 136 127 102  99  98 115  0.147588   1087/1100    NonOverlappingTemplate
127 108 105 120 116 103 107 107  95 112  0.656043   1087/1100    NonOverlappingTemplate
112 120 109 110 102 121 105  88 132 101  0.191687   1092/1100    NonOverlappingTemplate
104 119 115 108 107 120  99 115 102 111  0.895178   1087/1100    NonOverlappingTemplate
108  99 100 118 107 112 120 105 113 118  0.871998   1087/1100    NonOverlappingTemplate
103 105 112 101 108 120 101 119 122 109  0.818179   1087/1100    NonOverlappingTemplate
 99 105 119 114  93  91 108 128 117 126  0.126925   1091/1100    NonOverlappingTemplate
115 106 115 109 106 107 114  90 115 123  0.701179   1084/1100    NonOverlappingTemplate
 96 117 118 102 117 118 101 116 115 100  0.676803   1089/1100    NonOverlappingTemplate
119 124  98 118 108 119  93 103 109 109  0.506913   1085/1100    NonOverlappingTemplate
109 124 106 120 114  98 104  96  96 133  0.162606   1092/1100    NonOverlappingTemplate
108 105  96 113 106 120 124 104 120 104  0.686204   1091/1100    NonOverlappingTemplate
107  94 111 103 126 111 111 127 107 103  0.497956   1090/1100    NonOverlappingTemplate
115 107 126 119  98 114 114 101  89 117  0.337401   1087/1100    NonOverlappingTemplate
104 104 101  97  99 103 112 134 135 111  0.079626   1089/1100    NonOverlappingTemplate
106 141 128  97 114 104 102 114  97  97  0.039635   1093/1100    NonOverlappingTemplate
120 104 101 132 109  92  96 112 123 111  0.177098   1087/1100    NonOverlappingTemplate
121 131 120 109 100 102 101  95 106 115  0.298810   1082/1100    NonOverlappingTemplate
117 107 103 102 101 110 104 130 112 114  0.695575   1091/1100    NonOverlappingTemplate
 97 106 119 109 113 123 104  88 127 114  0.240163   1091/1100    NonOverlappingTemplate
118 103 101 102 100 105 120 122 116 113  0.728952   1088/1100    NonOverlappingTemplate
106 110 118  93 115 126  92 114 111 115  0.415748   1083/1100    NonOverlappingTemplate
120 119 118 118 101 123  91  99 110 101  0.334538   1090/1100    NonOverlappingTemplate
108 111 118 109 109 107 123 117  93 105  0.782671   1090/1100    NonOverlappingTemplate
111 104 100 112 115 109 115 122  95 117  0.784407   1092/1100    NonOverlappingTemplate
120 114  85 123  95 104 113 103 131 112  0.085115   1084/1100    NonOverlappingTemplate
 99 114 101 131 109 101 115  96 104 130  0.176217   1095/1100    NonOverlappingTemplate
111 130 118  89  96 103 123 104 108 118  0.165090   1082/1100    NonOverlappingTemplate
107 105 142  98 119  96 111 104 102 116  0.099784   1088/1100    NonOverlappingTemplate
129 100 106 120 108 100 105 111 113 108  0.684327   1093/1100    NonOverlappingTemplate
117 104 100 107 105 112 128  99 108 120  0.635226   1088/1100    NonOverlappingTemplate
109 105 112  97 118 103 112 139 103 102  0.240163   1090/1100    NonOverlappingTemplate
 97 103 108 109 115 109 117 128 104 110  0.741737   1094/1100    NonOverlappingTemplate
108 119 110 108 121 105 116 110 110  93  0.826313   1096/1100    NonOverlappingTemplate
 90 120 109 116 104 111 139 100 102 109  0.109965   1094/1100    NonOverlappingTemplate
117 108 107  99 106 108 111 111 121 112  0.964295   1089/1100    NonOverlappingTemplate
122 112 104 113 126 105  96 109 116  97  0.537815   1090/1100    NonOverlappingTemplate
116  83 113 133 105 113 110 120  88 119  0.032923   1088/1100    NonOverlappingTemplate
101  98 108  94 125 132  93 111 119 119  0.091940   1090/1100    NonOverlappingTemplate
102  98 114 133 106 125  87 106 119 110  0.098705   1088/1100    NonOverlappingTemplate
101 106 113 127 108 105 104 109 134  93  0.210252   1086/1100    NonOverlappingTemplate
 97  95 102 111 117 114  99 115 137 113  0.171867   1086/1100    NonOverlappingTemplate
131 103  99 101 109 104 124 113 106 110  0.471495   1086/1100    NonOverlappingTemplate
106 120 111 101 116 101 113 125  97 110  0.686204   1091/1100    NonOverlappingTemplate
110 103  93 133 121  97 101 118 118 106  0.183365   1088/1100    NonOverlappingTemplate
101 110 112 107 124 111 100 122 114  99  0.728952   1086/1100    NonOverlappingTemplate
104 116 108  94 107 124  96 126 105 120  0.340280   1089/1100    NonOverlappingTemplate
127 103 110 105 111 100 105 110 116 113  0.846799   1087/1100    NonOverlappingTemplate
107 119  91 105 109 111 129 124  96 109  0.262249   1090/1100    NonOverlappingTemplate
112 116 137 107 108 105  95 105 113 102  0.328861   1085/1100    NonOverlappingTemplate
116 114 108  92 105 111 113 130 117  94  0.335968   1085/1100    NonOverlappingTemplate
101 120 100 110  99 139 118 113 105  95  0.114162   1091/1100    NonOverlappingTemplate
 99 108 113 110 114 127 117  98 110 104  0.732618   1089/1100    NonOverlappingTemplate
119 104  97 109 106 121 112 108 115 109  0.900316   1085/1100    NonOverlappingTemplate
118  98 119 120  93 125  99 115 109 104  0.360887   1081/1100    NonOverlappingTemplate
126 113 115 108 115 106 106  98 102 111  0.826313   1089/1100    NonOverlappingTemplate
110 115 115 100 114 114  91 119 108 114  0.754383   1093/1100    NonOverlappingTemplate
124 108 106  99  97 109 108 113 133 103  0.351959   1089/1100    NonOverlappingTemplate
 89  91 115 129 108 103 122 109 121 113  0.130301   1090/1100    NonOverlappingTemplate
106 117 114 108 103 114 100 110 111 117  0.974134   1088/1100    NonOverlappingTemplate
122 111  87 104 110 101 115 100 128 122  0.182459   1090/1100    NonOverlappingTemplate
 96 123  99 119 119  99 105 102 126 112  0.337401   1089/1100    NonOverlappingTemplate
101 110 100 116 115  97 107 123 123 108  0.644691   1093/1100    NonOverlappingTemplate
122 115 135 101 119  87  99 104 110 108  0.091940   1088/1100    NonOverlappingTemplate
113 122  92  95 117 103 101 131 112 114  0.202268   1093/1100    NonOverlappingTemplate
 98  99 108 107 125 111 127 108 112 105  0.584270   1094/1100    NonOverlappingTemplate
117 107 127  92  97 121 116  98 112 113  0.312223   1080/1100    OverlappingTemplate
112 114 104 111 110 114 106 106 112 111  0.999438   1083/1100    Universal
102 111 114 118 116 104 100 124  97 114  0.704907   1090/1100    ApproximateEntropy
 92  68  63  76  83  56  61  59  60  66  0.033833    670/684     RandomExcursions
 76  71  66  76  66  69  67  52  72  69  0.722135    675/684     RandomExcursions
 70  71  65  70  69  72  70  71  60  66  0.993961    672/684     RandomExcursions
 57  68  79  76  69  61  59  71  72  72  0.634057    679/684     RandomExcursions
 63  74  76  71  88  53  54  66  59  80  0.042645    679/684     RandomExcursions
 80  60  61  65  63  66  82  71  61  75  0.456492    675/684     RandomExcursions
 56  66  68  89  61  64  68  73  69  70  0.345744    676/684     RandomExcursions
 71  73  60  64  78  63  74  79  56  66  0.534146    678/684     RandomExcursions
 62  70  81  73  72  70  67  79  61  49  0.239338    680/684     RandomExcursionsVariant
 64  67  81  79  55  83  77  54  66  58  0.068747    678/684     RandomExcursionsVariant
 66  78  69  73  66  64  65  80  61  62  0.768956    677/684     RandomExcursionsVariant
 76  65  71  76  68  59  69  59  71  70  0.856746    675/684     RandomExcursionsVariant
 71  73  73  63  70  74  64  64  63  69  0.975755    679/684     RandomExcursionsVariant
 64  84  68  79  70  68  61  69  68  53  0.360093    679/684     RandomExcursionsVariant
 71  69  74  67  78  77  55  59  65  69  0.618752    679/684     RandomExcursionsVariant
 68  59  71  84  72  63  70  68  60  69  0.667711    678/684     RandomExcursionsVariant
 59  70  74  77  72  77  62  50  70  73  0.341045    677/684     RandomExcursionsVariant
 68  80  64  67  70  60  62  71  75  67  0.854318    679/684     RandomExcursionsVariant
 69  77  73  65  52  60  79  73  67  69  0.476118    679/684     RandomExcursionsVariant
 61  72  91  56  73  58  71  66  69  67  0.166640    675/684     RandomExcursionsVariant
 68  70  85  58  82  61  61  72  61  66  0.267731    678/684     RandomExcursionsVariant
 73  73  73  68  64  68  64  62  73  66  0.980082    675/684     RandomExcursionsVariant
 70  76  73  63  62  70  65  70  72  63  0.959447    678/684     RandomExcursionsVariant
 69  79  51  71  68  66  75  56  69  80  0.261860    677/684     RandomExcursionsVariant
 73  71  59  65  51  75  69  68  74  79  0.426486    677/684     RandomExcursionsVariant
 75  56  71  74  65  61  59  85  72  66  0.343389    676/684     RandomExcursionsVariant
 92 111 105 101 103 114 106 113 139 116  0.176217   1088/1100    Serial
103 103 110  97 112 103 119 106 124 123  0.625762   1087/1100    Serial
103 120 101 107 110 106 114  97 125 117  0.689957   1091/1100    LinearComplexity


- - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - -
The minimum pass rate for each statistical test with the exception of the
random excursion (variant) test is approximately = 1079 for a
sample size = 1100 binary sequences.

The minimum pass rate for the random excursion (variant) test
is approximately = 669 for a sample size = 684 binary sequences.

For further guidelines construct a probability table using the MAPLE program
provided in the addendum section of the documentation.
- - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - -


==> random_8192_32_report.txt <==
------------------------------------------------------------------------------
RESULTS FOR THE UNIFORMITY OF P-VALUES AND THE PROPORTION OF PASSING SEQUENCES
------------------------------------------------------------------------------
   generator is <random_8192_32.bin>
------------------------------------------------------------------------------
 C1  C2  C3  C4  C5  C6  C7  C8  C9 C10  P-VALUE  PROPORTION  STATISTICAL TEST
------------------------------------------------------------------------------
100 114 124 113  98 119  95 103 127 107  0.337401   1092/1100    Frequency
109 115 104 119  94 115 112 117 103 112  0.849861   1089/1100    BlockFrequency
102 118 106 133 112  96  84 116 110 123  0.068029   1096/1100    CumulativeSums
 96 109 130 111 115 113  97 114  95 120  0.320468   1092/1100    CumulativeSums
121 137  92 114 115 106 107 113 106  89  0.077868   1087/1100    Runs
 94 111 132 113 124  98 108  97 125  98  0.095530   1093/1100    LongestRun
112 108 116 126 113  87 116 118  97 107  0.338839   1090/1100    Rank
118 123 119  90 117 107 109 100  89 128  0.093976   1094/1100    FFT
 99 116 105 108 114 117 123 114 104 100  0.816537   1089/1100    NonOverlappingTemplate
119 104 101 107 111  95  97 115 125 126  0.344630   1096/1100    NonOverlappingTemplate
 89 110 106 111 111 121 122 111 104 115  0.621978   1094/1100    NonOverlappingTemplate
115 107 106 115 116 103 118 107 114  99  0.948119   1090/1100    NonOverlappingTemplate
 89 113 122 110 103 100 128 135 109  91  0.028124   1090/1100    NonOverlappingTemplate
 92 110 112 111 132 111 100 104  93 135  0.049577   1095/1100    NonOverlappingTemplate
115 114 113 114  98 103 114 120 107 102  0.906561   1085/1100    NonOverlappingTemplate
119 104 123  99 126 116 108 110  91 104  0.350485   1086/1100    NonOverlappingTemplate
137 113 110 113 100  93 115 104 114 101  0.226965   1084/1100    NonOverlappingTemplate
121  97 122 101 118  98 102 124 108 109  0.438954   1092/1100    NonOverlappingTemplate
106 117 113 114 107 116 112 108 118  89  0.750785   1092/1100    NonOverlappingTemplate
107  95 121 117 115 111 113 107 106 108  0.893874   1088/1100    NonOverlappingTemplate
115 113 121  97 109 114 110 111 104 106  0.936723   1087/1100    NonOverlappingTemplate
102 106 105 131 109 112 128 105  93 109  0.288378   1090/1100    NonOverlappingTemplate
 97 112 128  93 129  99 120 103 116 103  0.135155   1090/1100    NonOverlappingTemplate
123  96 121 109 123 103  97 109 109 110  0.537815   1081/1100    NonOverlappingTemplate
124 107 116 117  94  97 123 128  95  99  0.117869   1083/1100    NonOverlappingTemplate
108 118 102  95 105 111 120  88 124 129  0.127594   1094/1100    NonOverlappingTemplate
131  87 119 110 109 120 106 107  99 112  0.222692   1080/1100    NonOverlappingTemplate
107 110 116 110 109 100 114 117 118  99  0.935716   1092/1100    NonOverlappingTemplate
110 108  90  98 108 112 119 110 124 121  0.468016   1086/1100    NonOverlappingTemplate
116 125 103 110 115 108 105 115 112  91  0.652260   1089/1100    NonOverlappingTemplate
109 108 124 119 114  78 108 116 103 121  0.124936   1081/1100    NonOverlappingTemplate
 99 113  92 139 111 118 103 116 104 105  0.133753   1091/1100    NonOverlappingTemplate
125 100 112 102 108 120 109 123  95 106  0.508712   1094/1100    NonOverlappingTemplate
127 122 112  96  96 115 117 106  99 110  0.396416   1087/1100    NonOverlappingTemplate
123  99 107  92 115 115 126 108 112 103  0.440638   1088/1100    NonOverlappingTemplate
105 108 115 120 127 102 110  94 107 112  0.631440   1083/1100    NonOverlappingTemplate
120 123 101 115 109 113 103 109 101 106  0.848333   1090/1100    NonOverlappingTemplate
116 103 125  98 117 111 102 124 106  98  0.494392   1090/1100    NonOverlappingTemplate
109 106 127 125 107  87 104 115 118 102  0.246980   1091/1100    NonOverlappingTemplate
111 101 117 108  97 118 101 124 109 114  0.738097   1087/1100    NonOverlappingTemplate
122 107 103 105 113 109 113 105 110 113  0.979636   1089/1100    NonOverlappingTemplate
122 128 119  96 120  91 100  91 113 120  0.063906   1092/1100    NonOverlappingTemplate
107 109 100 123 106 121 111  98 107 118  0.763322   1089/1100    NonOverlappingTemplate
 99 112 103 106 112 110 115  92 138 113  0.205233   1088/1100    NonOverlappingTemplate
107 113 114 102 116 110 106 125 104 103  0.899043   1089/1100    NonOverlappingTemplate
124 104 116 117 100  99 117 105 103 115  0.716049   1079/1100    NonOverlappingTemplate
120 107 102 113 117 112  94 116 108 111  0.848333   1088/1100    NonOverlappingTemplate
 98  98 107 117 114 110 104 116 120 116  0.818179   1090/1100    NonOverlappingTemplate
113 106 106 109 113 106  95 126 111 115  0.814889   1089/1100    NonOverlappingTemplate
 99 119 106  87 105 119 128 120 111 106  0.226965   1088/1100    NonOverlappingTemplate
118 125 107 104 109 109 114 108 107  99  0.881800   1091/1100    NonOverlappingTemplate
 94 118 118 126 125 106 117  91  96 109  0.140163   1083/1100    NonOverlappingTemplate
107 136 108  98 108 110 118  97 108 110  0.369957   1087/1100    NonOverlappingTemplate
103 112 105 114 104 119 117 123 114  89  0.528659   1089/1100    NonOverlappingTemplate
114 115 107 102 103 106 118  93 120 122  0.631440   1089/1100    NonOverlappingTemplate
117 115 118 102 105 113  85 106 112 127  0.301460   1089/1100    NonOverlappingTemplate
138 109 118  99  92 115 111 103 103 112  0.165925   1085/1100    NonOverlappingTemplate
107 109 117 124  97 108 104 115 111 108  0.876242   1089/1100    NonOverlappingTemplate
 96 119 121  92  99 103 107 121 124 118  0.233492   1094/1100    NonOverlappingTemplate
114 103  99 134 106  88  95 117 117 127  0.048150   1090/1100    NonOverlappingTemplate
120 125 111 112 101 114 104 103 114  96  0.680567   1089/1100    NonOverlappingTemplate
126  90 118  99 123 116 108 102 114 104  0.304126   1090/1100    NonOverlappingTemplate
115 111 130  96 106 120 107  92 106 117  0.324646   1092/1100    NonOverlappingTemplate
113 119 114 106 105 111  99 108 112 113  0.978072   1085/1100    NonOverlappingTemplate
109 116 112 120 108 120  98  96  98 123  0.517744   1095/1100    NonOverlappingTemplate
113 116 107  99  86 103 116 114 139 107  0.078743   1092/1100    NonOverlappingTemplate
100 107 114 118 101 108 117 105 128 102  0.669264   1090/1100    NonOverlappingTemplate
102  91 129 103 121 118 110 106 114 106  0.374545   1084/1100    NonOverlappingTemplate
105 110  99 111 116 115 115 106 104 119  0.949896   1088/1100    NonOverlappingTemplate
117 123 126  81 120 122 103  87 122  99  0.009412   1095/1100    NonOverlappingTemplate
108  96 107 104 110 119 109 117 107 123  0.831127   1091/1100    NonOverlappingTemplate
117 102 114 113 104  95 106 124 100 125  0.483764   1088/1100    NonOverlappingTemplate
112 123  96 112 114 119  93 122 101 108  0.438954   1090/1100    NonOverlappingTemplate
115 105 110 133 125  99 112  98  91 112  0.159343   1089/1100    NonOverlappingTemplate
100 121 112 107 101 103 127  98 119 112  0.532315   1089/1100    NonOverlappingTemplate
109 113 104 112 118 112 101 120 112  99  0.920722   1086/1100    NonOverlappingTemplate
127 104 113 115  99 113 109 101 108 111  0.813236   1083/1100    NonOverlappingTemplate
120 121 102 138  88  98 106 115 103 109  0.061753   1092/1100    NonOverlappingTemplate
107 107 105 102 124 125 105 111 115  99  0.703044   1084/1100    NonOverlappingTemplate
 97 117 121 134 110 108  93  88 123 109  0.049867   1089/1100    NonOverlappingTemplate
123 112  91 112 123 114 105 101 109 110  0.580520   1094/1100    NonOverlappingTemplate
103 106  95  96 116 114 118 114 124 114  0.580520   1086/1100    NonOverlappingTemplate
104 108 117  92 104 106 120 123 120 106  0.561847   1090/1100    NonOverlappingTemplate
137 105 111 103 106 112 107 105 104 110  0.521373   1079/1100    NonOverlappingTemplate
 93  97 113 101 123 128 110 118 113 104  0.314955   1090/1100    NonOverlappingTemplate
110 102 107  91 107 120 120 127 102 114  0.419021   1094/1100    NonOverlappingTemplate
118 110  97 109 118 123 106 108  96 115  0.695575   1089/1100    NonOverlappingTemplate
105 104 106 113 126 118 105 100 105 118  0.775688   1090/1100    NonOverlappingTemplate
 90 117 110 117 128 100  96 103 119 120  0.199337   1093/1100    NonOverlappingTemplate
113 103 112 114 110 115  97 120  91 125  0.464549   1092/1100    NonOverlappingTemplate
108 118 115 123 102 100 108 119 113  94  0.631440   1089/1100    NonOverlappingTemplate
130 103 111 110  99 109 115 121  84 118  0.151423   1085/1100    NonOverlappingTemplate
125 106 117 107 106 105  99 111  99 125  0.601201   1085/1100    NonOverlappingTemplate
118 128 108 102 101 111 100  97 122 113  0.462821   1080/1100    NonOverlappingTemplate
113  92 102 120 118 110 119 121  98 107  0.501531   1085/1100    NonOverlappingTemplate
127 106 116 116  99 103 122  91 117 103  0.314955   1083/1100    NonOverlappingTemplate
 91 115 114 119 115 109 112 107 101 117  0.747175   1089/1100    NonOverlappingTemplate
109 111  82 120 103 134 108  94 121 118  0.037791   1090/1100    NonOverlappingTemplate
 92 129 111 115  81 121 108 116 115 112  0.070378   1093/1100    NonOverlappingTemplate
121 115 106 100 109 108  91 112 114 124  0.567434   1091/1100    NonOverlappingTemplate
100 125 122  99 121 111 115  86 100 121  0.124279   1086/1100    NonOverlappingTemplate
118 128 103 115 119  95 112 104 113  93  0.346088   1087/1100    NonOverlappingTemplate
124 123 100 116 112 104  95 109 119  98  0.435598   1084/1100    NonOverlappingTemplate
115  96 128 123 111 119 101  98 104 105  0.363894   1085/1100    NonOverlappingTemplate
 93 123 101 137  99 110 102 120 113 102  0.097106   1092/1100    NonOverlappingTemplate
101 106 116  96 118 100 107 122 130 104  0.363894   1091/1100    NonOverlappingTemplate
108 104 124  99 103 110 109 103 126 114  0.676803   1087/1100    NonOverlappingTemplate
106 112 120 106 113 105 105 116 118  99  0.925177   1091/1100    NonOverlappingTemplate
112  97 112 120 103 113 107 115 108 113  0.942579   1087/1100    NonOverlappingTemplate
 98 101 113 121 128 103 106  93 107 130  0.157732   1089/1100    NonOverlappingTemplate
128 119 111 100 107  99 122  96 103 115  0.388519   1084/1100    NonOverlappingTemplate
116  90 101 124 131  91 122  96 123 106  0.029347   1087/1100    NonOverlappingTemplate
112 110 118 119  95  96 113 122 105 110  0.657933   1089/1100    NonOverlappingTemplate
109 125 107 112 101 108 114 100  97 127  0.517744   1093/1100    NonOverlappingTemplate
 93 121 114 109 116 106 105 106 113 117  0.811578   1096/1100    NonOverlappingTemplate
102 108 116 105 128  89 125  97 103 127  0.097106   1087/1100    NonOverlappingTemplate
105  98 107 124 118 109 116 108 111 104  0.860378   1089/1100    NonOverlappingTemplate
103 111  99 106 124 123 104 107 122 101  0.588026   1086/1100    NonOverlappingTemplate
120 110 110 104 122 101 123 120 105  85  0.234594   1091/1100    NonOverlappingTemplate
102 112 104 121  98  98 109 119 127 110  0.530486   1090/1100    NonOverlappingTemplate
 94 105 116  95 112 148 112 105 101 112  0.024132   1095/1100    NonOverlappingTemplate
100 125 105 111 112 107 111 116 104 109  0.912605   1083/1100    NonOverlappingTemplate
132 108 111 121  87 103 115 125  98 100  0.083249   1083/1100    NonOverlappingTemplate
104 118 105 105 128 104 128 108  99 101  0.396416   1086/1100    NonOverlappingTemplate
114 109 107 131 106  94 116  98 110 115  0.476736   1081/1100    NonOverlappingTemplate
103 109 102 119 111 106 109 113 113 115  0.985174   1082/1100    NonOverlappingTemplate
 93 119 119  99 100 112 124 100 117 117  0.373012   1088/1100    NonOverlappingTemplate
103 101 126 114 104 108  99 114 114 117  0.754383   1091/1100    NonOverlappingTemplate
102 117 104 108 121  95 113 111 113 116  0.831127   1089/1100    NonOverlappingTemplate
 94 120 108 106 128 130  92 102 106 114  0.128941   1090/1100    NonOverlappingTemplate
107 117 109 103 108 116 118 114  93 115  0.840601   1091/1100    NonOverlappingTemplate
113 109 132 104  81 110 111 112 111 117  0.164259   1094/1100    NonOverlappingTemplate
117 108 116 115  98 118 104 105 109 110  0.941625   1087/1100    NonOverlappingTemplate
101 120 121 105 112 109 116  94 116 106  0.725277   1085/1100    NonOverlappingTemplate
108 109 112 114 113 123 108 102 109 102  0.962093   1087/1100    NonOverlappingTemplate
111 116  96 112 109 111 112 123 107 103  0.892563   1084/1100    NonOverlappingTemplate
102 120 110 102 113 107 103 130 101 112  0.627655   1089/1100    NonOverlappingTemplate
110 104 118  99 115 117 111  99 118 109  0.884535   1089/1100    NonOverlappingTemplate
123 122 108 107 109 114 122  95  94 106  0.442324   1079/1100    NonOverlappingTemplate
105 112  83 115 107 116 122 114 117 109  0.398007   1092/1100    NonOverlappingTemplate
124 116 123 100 105 105 113  99 121  94  0.382270   1085/1100    NonOverlappingTemplate
125  98 107 112 101  99 117 113 122 106  0.606860   1088/1100    NonOverlappingTemplate
118 117 117  98 102 113 108 103  99 125  0.629548   1092/1100    NonOverlappingTemplate
119 120 109 109 118 116  95 111  92 111  0.576774   1080/1100    NonOverlappingTemplate
110 127 102 106 102 106 117 120  86 124  0.188880   1086/1100    NonOverlappingTemplate
105 113 119  96 112 100 111 127 108 109  0.693703   1089/1100    NonOverlappingTemplate
109 125 120 113 118 100  99  97 107 112  0.606860   1090/1100    NonOverlappingTemplate
117 106 105 104 108 103 119 112 106 120  0.943524   1092/1100    NonOverlappingTemplate
105 121 125  91 110 114 102  97 117 118  0.354919   1086/1100    NonOverlappingTemplate
117 105 117 100  99 110 113 119 112 108  0.910212   1084/1100    NonOverlappingTemplate
 99 117 104 108 114 117 123 114 104 100  0.796438   1089/1100    NonOverlappingTemplate
 96 118 123 101  92 112 132 111  89 126  0.031182   1087/1100    NonOverlappingTemplate
108  91 106 134 103 117 132 109 103  97  0.067262   1089/1100    NonOverlappingTemplate
114 107 112 118 107 101 106 113 112 110  0.992566   1093/1100    NonOverlappingTemplate
122 118 117  86  97 125 106 112 111 106  0.243553   1089/1100    NonOverlappingTemplate
113 108 101 131 105 109 103 124  91 115  0.287092   1090/1100    NonOverlappingTemplate
 98 116  99 114 111 114 107 105 107 129  0.667378   1093/1100    OverlappingTemplate
103 121 103 103 115 115 107 108 115 110  0.954182   1094/1100    Universal
115 136 108 107 108 100 109 117 104  96  0.350485   1090/1100    ApproximateEntropy
 48  59  56  70  67  65  72  82  87  65  0.033981    667/671     RandomExcursions
 71  63  54  67  72  72  59  71  56  86  0.205842    668/671     RandomExcursions
 63  75  60  60  69  76  57  76  65  70  0.655761    668/671     RandomExcursions
 53  65  58  75  71  70  59  81  67  72  0.368912    668/671     RandomExcursions
 57  71  71  55  61  64  70  62  78  82  0.314342    665/671     RandomExcursions
 72  57  77  51  59  78  70  63  77  67  0.224470    668/671     RandomExcursions
 69  63  53  60  74  68  70  75  74  65  0.680539    662/671     RandomExcursions
 81  63  60  73  68  55  75  67  65  64  0.559905    664/671     RandomExcursions
 62  58  60  69  70  57  75  72  67  81  0.508792    667/671     RandomExcursionsVariant
 66  63  54  65  62  67  65  70  71  88  0.332667    669/671     RandomExcursionsVariant
 66  56  58  55  74  73  73  69  64  83  0.275709    669/671     RandomExcursionsVariant
 58  60  65  58  64  78  73  73  64  78  0.517689    670/671     RandomExcursionsVariant
 55  58  72  64  70  63  63  79  71  76  0.526643    666/671     RandomExcursionsVariant
 61  59  67  68  65  62  69  79  75  66  0.823778    668/671     RandomExcursionsVariant
 62  60  62  62  63  77  83  67  59  76  0.386647    665/671     RandomExcursionsVariant
 67  54  53  70  71  71  77  58  73  77  0.290304    667/671     RandomExcursionsVariant
 59  63  48  61  63  77  70  90  73  67  0.042560    668/671     RandomExcursionsVariant
 62  59  57  56  65  79  76  63  77  77  0.257742    665/671     RandomExcursionsVariant
 59  55  56  68  66  56  76  80  81  74  0.117626    662/671     RandomExcursionsVariant
 51  54  53  69  75  59  92  84  75  59  0.001515    667/671     RandomExcursionsVariant
 48  62  62  57  75  67  66  91  76  67  0.030776    667/671     RandomExcursionsVariant
 47  63  72  66  58  57  73  76  86  73  0.049185    667/671     RandomExcursionsVariant
 58  62  64  48  68  56  58  87  87  83  0.002125    669/671     RandomExcursionsVariant
 57  68  67  51  57  76  72  78  71  74  0.263632    669/671     RandomExcursionsVariant
 52  77  62  76  59  69  74  61  71  70  0.429049    669/671     RandomExcursionsVariant
 66  63  65  66  63  76  75  58  65  74  0.857071    669/671     RandomExcursionsVariant
106  99 125 109 108 107 104 107 119 116  0.843712   1088/1100    Serial
101 107  98 122 134  95 117 111 108 107  0.256294   1092/1100    Serial
115 129 114  97 129  87 106 105 127  91  0.020805   1089/1100    LinearComplexity


- - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - -
The minimum pass rate for each statistical test with the exception of the
random excursion (variant) test is approximately = 1079 for a
sample size = 1100 binary sequences.

The minimum pass rate for the random excursion (variant) test
is approximately = 656 for a sample size = 671 binary sequences.

For further guidelines construct a probability table using the MAPLE program
provided in the addendum section of the documentation.
- - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - -


==> random_aes_report.txt <==
------------------------------------------------------------------------------
RESULTS FOR THE UNIFORMITY OF P-VALUES AND THE PROPORTION OF PASSING SEQUENCES
------------------------------------------------------------------------------
   generator is <random_aes256.bin>
------------------------------------------------------------------------------
 C1  C2  C3  C4  C5  C6  C7  C8  C9 C10  P-VALUE  PROPORTION  STATISTICAL TEST
------------------------------------------------------------------------------
113 105 113 137 100 105 120 105  95 107  0.248130   1082/1100    Frequency
 92 117 110 122 119  97 101 118 125  99  0.246980   1092/1100    BlockFrequency
109 111 121 115 119 117 109  96 110  93  0.642798   1083/1100    CumulativeSums
109 123 120 120 122 101 116 103  82 104  0.135861   1084/1100    CumulativeSums
105 102 123 128 114 101  96 115 105 111  0.492614   1087/1100    Runs
 98 119 125 117 120 111 100 107 103 100  0.554420   1094/1100    LongestRun
 94 108  98 112 118 118 111 122 109 110  0.719747   1091/1100    Rank
101 108 112 120 122 101 120  83 118 115  0.207229   1090/1100    FFT
126 119  93 126 121  95 107 100 108 105  0.190747   1091/1100    NonOverlappingTemplate
105  96 110  93 124 126 118 107 117 104  0.335968   1087/1100    NonOverlappingTemplate
101 106 105 101 110 110 123 108 117 119  0.867692   1091/1100    NonOverlappingTemplate
106 130  92 122 129  90 104 112 104 111  0.074456   1094/1100    NonOverlappingTemplate
 96 113 111 118  97 104 117 118 112 114  0.786139   1087/1100    NonOverlappingTemplate
105 102  92 100 123 123 131 107 106 111  0.214336   1084/1100    NonOverlappingTemplate
 88 111 118 128 124 110 104  90 116 111  0.121680   1088/1100    NonOverlappingTemplate
120 107 121 110 107 123 113 121 101  77  0.077434   1091/1100    NonOverlappingTemplate
116 116 108 110 117 113 110  99 112  99  0.943524   1093/1100    NonOverlappingTemplate
105 120  97 107 121 106 120 107 119  98  0.633333   1089/1100    NonOverlappingTemplate
 98 111  99 118  98 126 100 121 114 115  0.435598   1090/1100    NonOverlappingTemplate
117 102 104 117 103 104 112 101 127 113  0.734447   1092/1100    NonOverlappingTemplate
118 124 131 112 123 105  98  90 104  95  0.078304   1090/1100    NonOverlappingTemplate
101 123 120 120  95 110 107 104 102 118  0.563708   1092/1100    NonOverlappingTemplate
104 112 112 104 115 110 118 119  98 108  0.934701   1088/1100    NonOverlappingTemplate
110 100 101 100 118 116 104 127 117 107  0.642798   1089/1100    NonOverlappingTemplate
 99 115 120 119 119 100 119 109  95 105  0.571166   1090/1100    NonOverlappingTemplate
 95  97 115 118  99 105 126 115 111 119  0.435598   1090/1100    NonOverlappingTemplate
116 100 115 115 103 105 116 116 109 105  0.953342   1089/1100    NonOverlappingTemplate
124 127 102  94 114 108 113 119 106  93  0.269529   1090/1100    NonOverlappingTemplate
104 100 115 117  97 113 107 109 116 122  0.811578   1094/1100    NonOverlappingTemplate
115 123 108 102 103  96 121 110 112 110  0.765099   1094/1100    NonOverlappingTemplate
100 106 107 104 102 118 119 118 113 113  0.904087   1091/1100    NonOverlappingTemplate
113 119 112 110 118 116 106 107  99 100  0.911413   1086/1100    NonOverlappingTemplate
120 103 104 131 108  96 106 119 105 108  0.469754   1084/1100    NonOverlappingTemplate
102  98  93 102 133 117 121 112 112 110  0.241289   1083/1100    NonOverlappingTemplate
 95 112  97 122 118 106 109 111 120 110  0.680567   1087/1100    NonOverlappingTemplate
107 114 115  94 119 105 106 127 103 110  0.640906   1090/1100    NonOverlappingTemplate
102 116 108 115  96 106 127 120 108 102  0.610636   1084/1100    NonOverlappingTemplate
111  92 113 102 131 107 118 123  99 104  0.258664   1089/1100    NonOverlappingTemplate
122 107 103 114 103 108 116 101 111 115  0.926269   1087/1100    NonOverlappingTemplate
110 101 124 117  98 111 115 117 102 105  0.763322   1085/1100    NonOverlappingTemplate
116 115 108 101  96 140 100 109 102 113  0.168450   1089/1100    NonOverlappingTemplate
101  94 101 113 124 105 130 110 113 109  0.382270   1086/1100    NonOverlappingTemplate
103 106  98 108 101 125 105 125 119 110  0.561847   1091/1100    NonOverlappingTemplate
106 115 113 104 107 123 101 125  96 110  0.640906   1085/1100    NonOverlappingTemplate
103 105 120 104 108 111 118 108 119 104  0.933677   1095/1100    NonOverlappingTemplate
112 106 129  94 110 111 117 120 112  89  0.262249   1083/1100    NonOverlappingTemplate
115 106  94 101 115 115 138 109 104 103  0.224821   1085/1100    NonOverlappingTemplate
 95 113 123 115 109 119 115 105  94 112  0.589905   1093/1100    NonOverlappingTemplate
102 108 102 113 118  99 126 110 113 109  0.799836   1091/1100    NonOverlappingTemplate
 97 110 118 108 112 118 118 100 102 117  0.808247   1089/1100    NonOverlappingTemplate
121 110 108  99 117 128 103  97 111 106  0.558130   1088/1100    NonOverlappingTemplate
115 120 112 106  98 101 110 107 111 120  0.885892   1093/1100    NonOverlappingTemplate
119 103  91 115 108 119  97 115 120 113  0.512317   1088/1100    NonOverlappingTemplate
123  92 116 107  99 110 119 119 105 110  0.565570   1088/1100    NonOverlappingTemplate
139  88 122 119 103  96  96 108 112 117  0.028642   1087/1100    NonOverlappingTemplate
123 100 104  96 100 111 111 125 114 116  0.534146   1089/1100    NonOverlappingTemplate
117  99 126 109 110 117  99  90 112 121  0.334538   1087/1100    NonOverlappingTemplate
121  97 118 108 121 105  95 122  97 116  0.366918   1082/1100    NonOverlappingTemplate
113 110 112 112 118 115  99 102 107 112  0.972934   1086/1100    NonOverlappingTemplate
 97 105 111 114  97 114 112 122 116 112  0.806575   1093/1100    NonOverlappingTemplate
119 102  94  95 120 112 120 113 109 116  0.537815   1084/1100    NonOverlappingTemplate
106  93  94 105 112 114 119 118 106 133  0.225891   1090/1100    NonOverlappingTemplate
104 122 121 106  97 101 107 118 117 107  0.704907   1087/1100    NonOverlappingTemplate
100 113 121 110 128  93 103 114  95 123  0.222692   1092/1100    NonOverlappingTemplate
102  91 110 132 123 105  99 111 111 116  0.244691   1093/1100    NonOverlappingTemplate
105 105 100 109 121 105  97 114 124 120  0.629548   1085/1100    NonOverlappingTemplate
108  97 104 117 109 118 109 115 119 104  0.895178   1089/1100    NonOverlappingTemplate
106 109 117 117 101 102 122  95 101 130  0.343176   1089/1100    NonOverlappingTemplate
 99  95 101 114  94 122 108 126 113 128  0.160154   1088/1100    NonOverlappingTemplate
103 106 112 110 113  96 124 116 107 113  0.854407   1091/1100    NonOverlappingTemplate
105 110 121 120 117  91 114 106 118  98  0.519557   1091/1100    NonOverlappingTemplate
111 106  89 118 109 104 113  96 123 131  0.187027   1091/1100    NonOverlappingTemplate
 92 107 124 110 113 102 118 110  98 126  0.376082   1088/1100    NonOverlappingTemplate
118 111 100 109 110 128 104 108 114  98  0.712343   1091/1100    NonOverlappingTemplate
114 107 109 107 117 114 132  96 118  86  0.166763   1092/1100    NonOverlappingTemplate
 89  96 127 117 110 107 108 131 108 107  0.157732   1092/1100    NonOverlappingTemplate
101 106 118 103 119 117 116 115  99 106  0.843712   1090/1100    NonOverlappingTemplate
107 127 109  95 107 101 106 111 126 111  0.526834   1089/1100    NonOverlappingTemplate
106  94 102 122 113  97 124 126 100 116  0.253941   1087/1100    NonOverlappingTemplate
 95  94 116 115 107 107 131 122 105 108  0.298810   1091/1100    NonOverlappingTemplate
 99 118 113 107  98 111 120 128 111  95  0.430588   1090/1100    NonOverlappingTemplate
107 109  95 121 116 110  94 113 125 110  0.532315   1088/1100    NonOverlappingTemplate
111 110 120  99  95 104 107 122 111 121  0.648476   1092/1100    NonOverlappingTemplate
115 109 112 115 115 114 106  95 112 107  0.956648   1089/1100    NonOverlappingTemplate
 73 114 111 110 115 123 130 106 107 111  0.032528   1088/1100    NonOverlappingTemplate
108 109 117  98 111 114 126 127  95  95  0.275709   1087/1100    NonOverlappingTemplate
 96 118 123 106 102 106 114 100 112 123  0.595549   1090/1100    NonOverlappingTemplate
123  95 103 107 125 107 104 117 101 118  0.501531   1089/1100    NonOverlappingTemplate
106 102  99 120 121  99 108 107 124 114  0.639012   1088/1100    NonOverlappingTemplate
 91 114 120 107  96 116 121 107 109 119  0.489065   1091/1100    NonOverlappingTemplate
110 120 126 121 100 110  93  90 105 125  0.130301   1085/1100    NonOverlappingTemplate
118 122 111 105 104 129  99 109 102 101  0.517744   1086/1100    NonOverlappingTemplate
123 106 128 115 110 109  82 120  96 111  0.099784   1089/1100    NonOverlappingTemplate
127 129 112  93 107  86 111 108 108 119  0.099243   1083/1100    NonOverlappingTemplate
117 118 113 112 101 131  96 102 113  97  0.360887   1091/1100    NonOverlappingTemplate
 97 120 119 101 113 116 113 103 110 108  0.843712   1090/1100    NonOverlappingTemplate
101  91  98 123 112 125 104 107 133 106  0.111747   1090/1100    NonOverlappingTemplate
119 123 112 105 107 102 123  96 119  94  0.385387   1090/1100    NonOverlappingTemplate
105 110 114 105  98 105 123 109 124 107  0.784407   1093/1100    NonOverlappingTemplate
 92 115 117  96 113 108 106 113 112 128  0.462821   1093/1100    NonOverlappingTemplate
103 128  97 117  99  93 108 126 122 107  0.169299   1083/1100    NonOverlappingTemplate
 97 112 100 105 119 101 114 120 117 115  0.748981   1088/1100    NonOverlappingTemplate
 87 103  96 115 125 104 108 130 108 124  0.087499   1092/1100    NonOverlappingTemplate
111 114 110 101 122 105 114 111 108 104  0.966418   1093/1100    NonOverlappingTemplate
116 101 107 113  93 122 127  99 105 117  0.386951   1088/1100    NonOverlappingTemplate
124 109 115 120 108 101 115  83 116 109  0.283261   1089/1100    NonOverlappingTemplate
105 109 120  89 109 129 107 110 112 110  0.478488   1090/1100    NonOverlappingTemplate
113 104 107 110 100 108 114 106 117 121  0.952494   1089/1100    NonOverlappingTemplate
117 111 117 103  98 108 113 113 110 110  0.969783   1089/1100    NonOverlappingTemplate
 97 118 115 128  97 108 101 109 123 104  0.394829   1087/1100    NonOverlappingTemplate
 96 122  97 121 110 112 114 123 111  94  0.368435   1095/1100    NonOverlappingTemplate
105 103 118 134  94 104 106 124 103 109  0.241289   1091/1100    NonOverlappingTemplate
122 111 118 108 118  97 115  98 121  92  0.380717   1092/1100    NonOverlappingTemplate
114 115 108 100 113 110 110  91 114 125  0.650368   1092/1100    NonOverlappingTemplate
119 104 110  99 111 123  92 100 119 123  0.363894   1090/1100    NonOverlappingTemplate
100 109 104 130 130 108 115 109 100  95  0.228043   1092/1100    NonOverlappingTemplate
118 106 101 115 119 107 111 113 106 104  0.961342   1087/1100    NonOverlappingTemplate
102 106 105 117 118 113 115 102 123  99  0.787866   1090/1100    NonOverlappingTemplate
104  97 122 126 112 109 120  94 115 101  0.371483   1092/1100    NonOverlappingTemplate
104  93 115 103 114  95 115 110 136 115  0.190747   1095/1100    NonOverlappingTemplate
118 108 122  96  96 110 104 101 118 127  0.369957   1085/1100    NonOverlappingTemplate
102 110 106 106 129 110 125  97 107 108  0.548869   1089/1100    NonOverlappingTemplate
118 105 126 101 107 130 122  87 102 102  0.094492   1094/1100    NonOverlappingTemplate
 88  99 107 114 137 107  93 124 107 124  0.027783   1089/1100    NonOverlappingTemplate
114 114 123 124 119 113 100 113  90  90  0.177098   1094/1100    NonOverlappingTemplate
133  93  96 114 119 103 122  96  99 125  0.052244   1083/1100    NonOverlappingTemplate
101 107  98 123 119  99 113 102 120 118  0.569299   1089/1100    NonOverlappingTemplate
119 101 114  91 110 110 103 112 126 114  0.548869   1091/1100    NonOverlappingTemplate
115 114 124  94 118 116 105 107 113  94  0.523191   1093/1100    NonOverlappingTemplate
106 114  98 109 105 121 118 107 116 106  0.906561   1087/1100    NonOverlappingTemplate
118  97 103 101 129 110 116 106 109 111  0.629548   1090/1100    NonOverlappingTemplate
 97 100 108 101  97 125 102 124 123 123  0.200310   1084/1100    NonOverlappingTemplate
115  91 111 118 108 125 109 120 108  95  0.420663   1082/1100    NonOverlappingTemplate
 94 102 103 110 118 116 107 122 115 113  0.743552   1086/1100    NonOverlappingTemplate
109 125 101 123 106 100 108 110 114 104  0.750785   1086/1100    NonOverlappingTemplate
127 118 119  94 102 113 100  99 103 125  0.246980   1092/1100    NonOverlappingTemplate
130 117 106  89  86 113 100 113 116 130  0.029706   1096/1100    NonOverlappingTemplate
110 122 102  95  97 108 116 125 110 115  0.523191   1088/1100    NonOverlappingTemplate
105 113 102  82 132 115 102 114 120 115  0.105333   1088/1100    NonOverlappingTemplate
107 124 109 113  98 123 112 105 113  96  0.644691   1088/1100    NonOverlappingTemplate
133 111 112  99  97 107  98 131 107 105  0.153763   1085/1100    NonOverlappingTemplate
121 109 116 102 114 108 109  98 106 117  0.904087   1089/1100    NonOverlappingTemplate
107 114 137 112 106 115  84 110 105 110  0.135861   1092/1100    NonOverlappingTemplate
112  98 104 112  95 118 122 114 117 108  0.712343   1088/1100    NonOverlappingTemplate
114  94 118 125  97 101 111 112 122 106  0.449105   1091/1100    NonOverlappingTemplate
118 110 116 115 121 102  98 111 115  94  0.669264   1089/1100    NonOverlappingTemplate
101  99  98 115 132 100 106 121 110 118  0.310863   1089/1100    NonOverlappingTemplate
101 105 111 107 112 122 116 115  97 114  0.864786   1092/1100    NonOverlappingTemplate
118 111 117 116 107 104 105 107 117  98  0.921849   1091/1100    NonOverlappingTemplate
113 111 103 102 114 104 126  97 113 117  0.741737   1086/1100    NonOverlappingTemplate
126 120  93 125 122  94 107 100 110 103  0.163431   1091/1100    NonOverlappingTemplate
114 100 103 112 119 108 117 118  90 119  0.563708   1088/1100    NonOverlappingTemplate
107 111 115 122 109  94 113 103 104 122  0.727116   1085/1100    NonOverlappingTemplate
 94 105  99  92 127 118 125  93 131 116  0.026784   1093/1100    NonOverlappingTemplate
107 100 111 110 106 121 115 109 108 113  0.978072   1088/1100    NonOverlappingTemplate
107 129 110 107 104 113 108 100 111 111  0.849861   1086/1100    NonOverlappingTemplate
104 112 114 102 116 119 102 100 117 114  0.895178   1092/1100    OverlappingTemplate
113 111 103 114 111 109 111 101 103 124  0.931604   1089/1100    Universal
118  99 107  91 114 111  96 121 123 120  0.309507   1084/1100    ApproximateEntropy
 64  43  62  65  76  65  76  74  48  86  0.004629    651/659     RandomExcursions
 66  65  82  68  69  64  60  62  51  72  0.423196    646/659     RandomExcursions
 74  68  60  81  58  62  56  65  65  70  0.511068    650/659     RandomExcursions
 67  66  62  68  60  74  61  72  60  69  0.934858    652/659     RandomExcursions
 68  68  63  68  64  74  53  67  71  63  0.865235    653/659     RandomExcursions
 65  75  70  61  73  61  58  65  63  68  0.886619    650/659     RandomExcursions
 58  55  75  56  58  77  74  86  62  58  0.049200    653/659     RandomExcursions
 80  72  60  66  63  53  63  72  55  75  0.290762    652/659     RandomExcursions
 61  70  74  62  63  71  79  50  70  59  0.346762    651/659     RandomExcursionsVariant
 56  78  59  77  58  81  56  65  64  65  0.183086    652/659     RandomExcursionsVariant
 59  78  59  70  60  80  62  67  54  70  0.320255    650/659     RandomExcursionsVariant
 58  75  62  69  60  70  64  71  76  54  0.560703    653/659     RandomExcursionsVariant
 62  70  67  58  58  74  70  70  64  66  0.902065    654/659     RandomExcursionsVariant
 59  78  68  51  72  78  65  50  65  73  0.118546    653/659     RandomExcursionsVariant
 53  70  70  58  74  63  78  55  66  72  0.354235    655/659     RandomExcursionsVariant
 61  65  66  57  63  66  64  73  80  64  0.759756    654/659     RandomExcursionsVariant
 62  73  63  63  62  54  78  56  70  78  0.344294    653/659     RandomExcursionsVariant
 77  59  63  69  71  62  69  61  66  62  0.882011    651/659     RandomExcursionsVariant
 78  66  55  70  66  63  66  54  67  74  0.554420    649/659     RandomExcursionsVariant
 79  56  61  63  72  54  64  70  64  76  0.395805    644/659     RandomExcursionsVariant
 77  54  64  53  70  72  56  64  78  71  0.221228    647/659     RandomExcursionsVariant
 74  62  53  73  73  64  53  81  62  64  0.219449    652/659     RandomExcursionsVariant
 77  62  63  77  60  70  61  56  63  70  0.601926    650/659     RandomExcursionsVariant
 75  66  71  79  56  72  58  57  72  53  0.223019    650/659     RandomExcursionsVariant
 69  78  76  67  53  64  62  66  77  47  0.110283    651/659     RandomExcursionsVariant
 66  89  64  55  68  56  59  67  68  67  0.180038    650/659     RandomExcursionsVariant
100 110 105 109  98 113 124 101 114 126  0.582395   1095/1100    Serial
 91 107 114 120 109 106 111  96 124 122  0.396416   1094/1100    Serial
112 100 104 135 103 116 121 104  99 106  0.319084   1089/1100    LinearComplexity


- - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - -
The minimum pass rate for each statistical test with the exception of the
random excursion (variant) test is approximately = 1079 for a
sample size = 1100 binary sequences.

The minimum pass rate for the random excursion (variant) test
is approximately = 644 for a sample size = 659 binary sequences.

For further guidelines construct a probability table using the MAPLE program
provided in the addendum section of the documentation.
- - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - -


==> random_des_report.txt <==
------------------------------------------------------------------------------
RESULTS FOR THE UNIFORMITY OF P-VALUES AND THE PROPORTION OF PASSING SEQUENCES
------------------------------------------------------------------------------
   generator is <random_des.bin>
------------------------------------------------------------------------------
 C1  C2  C3  C4  C5  C6  C7  C8  C9 C10  P-VALUE  PROPORTION  STATISTICAL TEST
------------------------------------------------------------------------------
 94 122 125  98 135  96 107 109  97 117  0.056654   1093/1100    Frequency
124 136 110 121  96  97 121 100 102  93  0.040587   1085/1100    BlockFrequency
 92 124 110 124 120 119 106 122  96  87  0.062821   1092/1100    CumulativeSums
 98 114 102 117 117 103 124 118 101 106  0.676803   1092/1100    CumulativeSums
127 105 109  94 127 129 118 102 103  86  0.035812   1084/1100    Runs
107 121 117 122  96 115  97 138 102  85  0.018714   1088/1100    LongestRun
109 106 112 100  98 126 115 128  95 111  0.353437   1092/1100    Rank
121 120 108  93 104 107 113 121 117  96  0.485528   1085/1100    FFT
 85 103 113 113 119 108 133 113  95 118  0.103082   1091/1100    NonOverlappingTemplate
120 113  97 113 116 110 104 107 121  99  0.784407   1089/1100    NonOverlappingTemplate
111 104 107 106  96 112 119 130 126  89  0.158536   1087/1100    NonOverlappingTemplate
131 115 108 104 122 110 100  96 112 102  0.417383   1088/1100    NonOverlappingTemplate
119  81 116 117 104 106 105 127 114 111  0.179762   1084/1100    NonOverlappingTemplate
118  93 120 112 107  97 129 108 101 115  0.346088   1094/1100    NonOverlappingTemplate
104 119 129 116 104 107 104 101 103 113  0.671151   1090/1100    NonOverlappingTemplate
110 114 118 102 106  84 110 127 116 113  0.301460   1088/1100    NonOverlappingTemplate
125 109 122  86 124 116 127  93 100  98  0.033122   1090/1100    NonOverlappingTemplate
106 105  98 107 109 135  92 117 128 103  0.114162   1086/1100    NonOverlappingTemplate
 97 109 106 106 114 110 104 117 115 122  0.891244   1086/1100    NonOverlappingTemplate
117 117 112 112 107 109 103 107 111 105  0.994027   1092/1100    NonOverlappingTemplate
101 106 103  94 137 124 117 109  98 111  0.128266   1092/1100    NonOverlappingTemplate
111 109 104 113 111 114 107 119 119  93  0.854407   1087/1100    NonOverlappingTemplate
103 108 116 103 110 123 110 110 121  96  0.772173   1084/1100    NonOverlappingTemplate
111 124  97 103 110 124 110 128  91 102  0.193577   1086/1100    NonOverlappingTemplate
115 125  88 120 106 109 118 117 104  98  0.319084   1086/1100    NonOverlappingTemplate
118  92 110  85 114 112 115 112 115 127  0.186106   1094/1100    NonOverlappingTemplate
110 103 106  96 128 120 106 112 110 109  0.697444   1092/1100    NonOverlappingTemplate
115  99 102 122 127 111 105 113 104 102  0.629548   1085/1100    NonOverlappingTemplate
117 123 115  97 107 108 111 115  98 109  0.796438   1088/1100    NonOverlappingTemplate
113 108 109 119  96 118 107 115  99 116  0.837467   1092/1100    NonOverlappingTemplate
102 111 119 114 111 112 114 105 102 110  0.981608   1090/1100    NonOverlappingTemplate
109  96 116 113 111 113 103 127 103 109  0.757969   1091/1100    NonOverlappingTemplate
107 112 110 115 103 109 108 109 107 120  0.993799   1088/1100    NonOverlappingTemplate
113 112 104 109 119 110  97 112 111 113  0.969783   1087/1100    NonOverlappingTemplate
127 116 104 103 127 117 108  95 101 102  0.334538   1087/1100    NonOverlappingTemplate
130 114 122 105 104  91 101 124 111  98  0.173596   1089/1100    NonOverlappingTemplate
104  97 117 103 117 120 102 116 117 107  0.784407   1082/1100    NonOverlappingTemplate
118  91 109 100 113 112 115 114 114 114  0.782671   1085/1100    NonOverlappingTemplate
108 116 108 117 112 103 123 119  94 100  0.654152   1094/1100    NonOverlappingTemplate
104 114 128 110 116 102 102 106 102 116  0.743552   1086/1100    NonOverlappingTemplate
116 103 101 126 113 103  95 133 109 101  0.215367   1084/1100    NonOverlappingTemplate
105  89 102 137 107 104 107 121 111 117  0.141622   1079/1100    NonOverlappingTemplate
 96 109 106 102 110 108 105 121 127 116  0.654152   1090/1100    NonOverlappingTemplate
 94  98 110 109 136 119 107 121  97 109  0.151423   1090/1100    NonOverlappingTemplate
116 133 108 100 110 103  92 108 107 123  0.267086   1087/1100    NonOverlappingTemplate
104 120  97 112 115 100  89 114 129 120  0.197402   1091/1100    NonOverlappingTemplate
108 134 136 116 100  96 110  98 101 101  0.045407   1096/1100    NonOverlappingTemplate
104 104 105 112 100 123 126 106 121  99  0.530486   1093/1100    NonOverlappingTemplate
111 118 124 109  97 101 104 117 104 115  0.741737   1090/1100    NonOverlappingTemplate
115 101 115 119 103 129 117 106  96  99  0.425610   1085/1100    NonOverlappingTemplate
102 114 126 105 115 106 109  99 116 108  0.823075   1092/1100    NonOverlappingTemplate
106 123 113 118 103  93 114 101 114 115  0.671151   1094/1100    NonOverlappingTemplate
128 104 111 111 108 101 117  96 101 123  0.478488   1091/1100    NonOverlappingTemplate
 96 128 107 117 102 123 117  98 108 104  0.393246   1092/1100    NonOverlappingTemplate
 90 128 101 108 119  94 108 114 125 113  0.175340   1090/1100    NonOverlappingTemplate
 87 108 116 117 112 111 104 110 115 120  0.623870   1087/1100    NonOverlappingTemplate
106 114 111 123 102 102  99 115 121 107  0.787866   1090/1100    NonOverlappingTemplate
114 112 114 112  96 123  95 125 106 103  0.497956   1092/1100    NonOverlappingTemplate
112 102  99  98 114 109 124 100 113 129  0.415748   1090/1100    NonOverlappingTemplate
130  94 102 116 113 107 108 105  95 130  0.163431   1084/1100    NonOverlappingTemplate
110 111 106 101 127 102 107 121  92 123  0.369957   1089/1100    NonOverlappingTemplate
 96 115  98 135 110 120 104 108 100 114  0.253941   1091/1100    NonOverlappingTemplate
112 100 112 135 103 104 113 111 116  94  0.335968   1091/1100    NonOverlappingTemplate
110 113 122 103 105 128 102 111 103 103  0.689957   1094/1100    NonOverlappingTemplate
106 127  92 101 114 111 110 114 109 116  0.627655   1093/1100    NonOverlappingTemplate
108 105 108 105 118 104 110 101 122 119  0.896474   1085/1100    NonOverlappingTemplate
114 108 107 109 124 120 114 105 112  87  0.515932   1084/1100    NonOverlappingTemplate
110  93 121 112  99 120 111 106 114 114  0.717899   1086/1100    NonOverlappingTemplate
110  97 126 101 103 125  97 117 101 123  0.252771   1092/1100    NonOverlappingTemplate
107 103 109 115 106 107  90 120 122 121  0.539652   1090/1100    NonOverlappingTemplate
109 113 112 100 108 106 114 113 111 114  0.996335   1091/1100    NonOverlappingTemplate
111 111 115 103 107  99 115 128 104 107  0.793022   1085/1100    NonOverlappingTemplate
101 122 102  87 120 111 109 107 117 124  0.298810   1090/1100    NonOverlappingTemplate
120 118 110 116 109 105  94 104 100 124  0.595549   1087/1100    NonOverlappingTemplate
112  90 104 105 106 113 136 123  97 114  0.128941   1087/1100    NonOverlappingTemplate
114 104 104 120 121 123 120  99 101  94  0.399601   1088/1100    NonOverlappingTemplate
108 114  99 109 115 101 116 105 112 121  0.914966   1092/1100    NonOverlappingTemplate
 99 108 115 118 108 113  94 110 113 122  0.761541   1088/1100    NonOverlappingTemplate
115 107 117 104 105 118  97 114 111 112  0.934701   1089/1100    NonOverlappingTemplate
111 113 113 118 117 100 113 103 106 106  0.967109   1087/1100    NonOverlappingTemplate
103 105 109 101 110 119 104 108 120 121  0.873420   1093/1100    NonOverlappingTemplate
108 100 111  95 127  81 124 125 123 106  0.027113   1088/1100    NonOverlappingTemplate
117  91 133 100  96 104 122 120 112 105  0.121038   1093/1100    NonOverlappingTemplate
105 126 104 108 112 109 119  97 110 110  0.813236   1094/1100    NonOverlappingTemplate
100 126 112  93 117  87 128  97 111 129  0.025818   1091/1100    NonOverlappingTemplate
127 115 114 105 114 122 101  97 102 103  0.535980   1087/1100    NonOverlappingTemplate
100  92 124 119 112 123 106 110 106 108  0.506913   1094/1100    NonOverlappingTemplate
132 106 103  89 106 108 114 129  98 115  0.117244   1082/1100    NonOverlappingTemplate
117  97 107 127 134 114 106  90 106 102  0.103082   1081/1100    NonOverlappingTemplate
107  96 103 104  93 108 126 141 108 114  0.056329   1083/1100    NonOverlappingTemplate
122 117 114  98 121 109  94 104 107 114  0.616305   1089/1100    NonOverlappingTemplate
116  99 124  97 103 138 101 114  98 110  0.105333   1093/1100    NonOverlappingTemplate
122  96 109 104 116  98 115 117 122 101  0.556275   1088/1100    NonOverlappingTemplate
103 113 113 120 116 112  95  92 116 120  0.523191   1091/1100    NonOverlappingTemplate
102 107 105 114 115 125 115 107 112  98  0.837467   1090/1100    NonOverlappingTemplate
123 101 111 123 107 100 106 105 103 121  0.665490   1087/1100    NonOverlappingTemplate
106 121 108 128 118  98  87 106 107 121  0.199337   1092/1100    NonOverlappingTemplate
126 127 113  88  93 109 117 101 110 116  0.137998   1082/1100    NonOverlappingTemplate
106 109 121 115  95 113 126 106 103 106  0.671151   1092/1100    NonOverlappingTemplate
122 120 105 106 110 102 108 112 115 100  0.884535   1092/1100    NonOverlappingTemplate
105 111 105 107 130 106 104 106 122 104  0.695575   1086/1100    NonOverlappingTemplate
 92 101 103 109 113 121 103 104 142 112  0.079626   1090/1100    NonOverlappingTemplate
109 114 115 105 103 112 125  95 120 102  0.671151   1086/1100    NonOverlappingTemplate
 99 101 122 110  96 102 113 113 108 136  0.221634   1092/1100    NonOverlappingTemplate
111 118 103  96 110 110 120 118 108 106  0.876242   1086/1100    NonOverlappingTemplate
114 115 127  88  97 122 130 111 100  96  0.055682   1091/1100    NonOverlappingTemplate
105 115  96  98 100 104 118 124 114 126  0.382270   1093/1100    NonOverlappingTemplate
107 116  99 121 103 118 112 104 117 103  0.843712   1090/1100    NonOverlappingTemplate
 98 104 105 109 114 119 113 101 120 117  0.840601   1094/1100    NonOverlappingTemplate
119 107 105 106 103 100 107 114 124 115  0.852898   1089/1100    NonOverlappingTemplate
 97  93 106 115 125 101 111 121 123 108  0.350485   1090/1100    NonOverlappingTemplate
110 106  79 104 113 114 141 110 120 103  0.021065   1091/1100    NonOverlappingTemplate
 89 110 107 125 131 121 100 110  97 110  0.133753   1090/1100    NonOverlappingTemplate
106 113 108 120  89 123 108 110 109 114  0.646584   1095/1100    NonOverlappingTemplate
 96 114 142 110  96 115 107 115 104 101  0.101972   1090/1100    NonOverlappingTemplate
108 116 115  98  99 130 103 122 111  98  0.374545   1088/1100    NonOverlappingTemplate
100  92 109 119 107 118 120 119 103 113  0.591785   1094/1100    NonOverlappingTemplate
116  86 103 121 100 103 116 124 112 119  0.252771   1086/1100    NonOverlappingTemplate
111 120 111 113 118 107 100 107 109 104  0.964295   1088/1100    NonOverlappingTemplate
101 108 116  94 103 117  99 141 109 112  0.115387   1093/1100    NonOverlappingTemplate
112 104 117 122 114 118 105  92 104 112  0.701179   1092/1100    NonOverlappingTemplate
117 102 118 100  91 105 106 127 117 117  0.376082   1084/1100    NonOverlappingTemplate
107 102 102 108 114 108 116 125 110 108  0.919588   1092/1100    NonOverlappingTemplate
109 104 112 102 113  91 111 115 111 132  0.440638   1085/1100    NonOverlappingTemplate
104 117 109 106 111 105 111 103 128 106  0.858895   1093/1100    NonOverlappingTemplate
112 102 115 131 126  99  96 102 103 114  0.259855   1090/1100    NonOverlappingTemplate
106  92 121 117 137 130  81 120  93 103  0.001674   1088/1100    NonOverlappingTemplate
113 110  86 108 121 123  86 107 120 126  0.056329   1088/1100    NonOverlappingTemplate
110 121 103 110 116 116 110  97 117 100  0.826313   1090/1100    NonOverlappingTemplate
100 103 111  98 108 118 123 112 118 109  0.793022   1085/1100    NonOverlappingTemplate
111 108 136 116 115 113  81 115 108  97  0.061400   1091/1100    NonOverlappingTemplate
111  89 108 135 120 104 109 117  97 110  0.164259   1085/1100    NonOverlappingTemplate
115 122 103 112  97 104 108 114 105 120  0.816537   1092/1100    NonOverlappingTemplate
113 119 123 102 115  90 110 113 105 110  0.625762   1088/1100    NonOverlappingTemplate
109 117  98 110 110  99 113 113 118 113  0.930554   1087/1100    NonOverlappingTemplate
108 114 103 105 117 107  99 127 105 115  0.782671   1091/1100    NonOverlappingTemplate
121 106 106 114 104 107 120 101 114 107  0.922967   1090/1100    NonOverlappingTemplate
116 132  99 102 100 126 112  94 113 106  0.200310   1088/1100    NonOverlappingTemplate
120 124 120 132 112 107  99  91  97  98  0.081874   1090/1100    NonOverlappingTemplate
104 100  96 111 110 104 112 122 118 123  0.656043   1087/1100    NonOverlappingTemplate
131 101 122  97 107 107 121 108 100 106  0.354919   1088/1100    NonOverlappingTemplate
121 105 124 112 110 106 119 101  96 106  0.669264   1088/1100    NonOverlappingTemplate
102 105 114 109 109  91 100 105 141 124  0.068804   1093/1100    NonOverlappingTemplate
103 117 114  96 108 117 104 122  98 121  0.601201   1093/1100    NonOverlappingTemplate
110 110  97 100 123 121  92 123 107 117  0.343176   1085/1100    NonOverlappingTemplate
118 101 111 115 105 118 116  88 105 123  0.450808   1086/1100    NonOverlappingTemplate
131  97 111 103 120  83 116 107 116 116  0.102526   1086/1100    NonOverlappingTemplate
121 114 108  92 120 107 114 119 100 105  0.612525   1083/1100    NonOverlappingTemplate
112 112 107 104 112 115 106 117 106 109  0.997214   1093/1100    NonOverlappingTemplate
109 132 100 112  96 103 100 109 128 111  0.245833   1094/1100    NonOverlappingTemplate
 85 103 113 113 119 108 133 113  95 118  0.103082   1091/1100    NonOverlappingTemplate
116 109 110 109 120 116 104 106 117  93  0.823075   1089/1100    NonOverlappingTemplate
103 106 107 106  95 119 118 122 123 101  0.558130   1088/1100    NonOverlappingTemplate
 98 105 111 124 105  96 122 131 101 107  0.244691   1086/1100    NonOverlappingTemplate
124  95 115 104 111 105 104 109 117 116  0.766873   1086/1100    NonOverlappingTemplate
125 120 113  98 101 106 119 107 106 105  0.697444   1091/1100    NonOverlappingTemplate
111 113 125 124  88 106 105 117 101 110  0.360887   1083/1100    OverlappingTemplate
136 118 111 114 111  87 107  91 121 104  0.057311   1092/1100    Universal
103 115 101 119 109 108 106 111 108 120  0.951637   1086/1100    ApproximateEntropy
 68  64  67  61  76  83  68  72  64  61  0.698104    677/684     RandomExcursions
 65  52  79  60  60  66  81  81  72  68  0.170755    677/684     RandomExcursions
 63  76  76  80  68  65  50  67  81  58  0.152245    678/684     RandomExcursions
 60  69  79  67  78  75  75  52  54  75  0.161280    679/684     RandomExcursions
 66  74  66  69  67  75  69  62  65  71  0.987778    674/684     RandomExcursions
 62  71  70  66  68  72  73  60  70  72  0.977550    676/684     RandomExcursions
 67  74  59  63  78  70  69  78  72  54  0.510619    678/684     RandomExcursions
 64  76  45  63  78  85  64  71  64  74  0.063287    683/684     RandomExcursions
 58  73  70  69  61  80  68  65  74  66  0.791510    680/684     RandomExcursionsVariant
 58  72  61  68  69  62  71  85  68  70  0.594330    682/684     RandomExcursionsVariant
 53  69  74  64  61  65  78  72  74  74  0.564036    681/684     RandomExcursionsVariant
 50  67  74  66  66  77  62  83  68  71  0.304992    681/684     RandomExcursionsVariant
 53  70  60  60  71  69  74  81  74  72  0.421147    683/684     RandomExcursionsVariant
 56  60  60  68  68  67  87  81  73  64  0.191078    683/684     RandomExcursionsVariant
 53  56  77  73  82  65  76  70  70  62  0.237530    682/684     RandomExcursionsVariant
 54  78  71  75  70  64  59  75  69  69  0.591287    680/684     RandomExcursionsVariant
 74  73  60  71  70  59  71  72  64  70  0.918984    679/684     RandomExcursionsVariant
 77  66  83  72  57  77  58  69  61  64  0.334077    679/684     RandomExcursionsVariant
 69  59  74  73  75  62  69  73  72  58  0.794280    676/684     RandomExcursionsVariant
 61  84  46  79  62  69  69  78  63  73  0.063873    677/684     RandomExcursionsVariant
 64  82  52  75  61  65  68  67  74  76  0.355268    679/684     RandomExcursionsVariant
 62  68  75  66  61  68  61  67  80  76  0.757442    677/684     RandomExcursionsVariant
 62  66  72  71  52  66  79  61  79  76  0.350485    677/684     RandomExcursionsVariant
 60  61  73  79  66  63  66  68  69  79  0.731056    678/684     RandomExcursionsVariant
 61  65  67  73  70  74  78  61  64  71  0.884495    681/684     RandomExcursionsVariant
 62  67  72  68  63  84  61  64  67  76  0.655487    682/684     RandomExcursionsVariant
114 101 100 103 129 112  96 106 111 128  0.316327   1085/1100    Serial
117 102 113 108 112 131  86 105  95 131  0.053471   1084/1100    Serial
120  99 110  96 125 110 104 108 112 116  0.682447   1084/1100    LinearComplexity


- - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - -
The minimum pass rate for each statistical test with the exception of the
random excursion (variant) test is approximately = 1079 for a
sample size = 1100 binary sequences.

The minimum pass rate for the random excursion (variant) test
is approximately = 669 for a sample size = 684 binary sequences.

For further guidelines construct a probability table using the MAPLE program
provided in the addendum section of the documentation.
- - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - -


==> random_report.txt <==
------------------------------------------------------------------------------
RESULTS FOR THE UNIFORMITY OF P-VALUES AND THE PROPORTION OF PASSING SEQUENCES
------------------------------------------------------------------------------
   generator is <random.bin>
------------------------------------------------------------------------------
 C1  C2  C3  C4  C5  C6  C7  C8  C9 C10  P-VALUE  PROPORTION  STATISTICAL TEST
------------------------------------------------------------------------------
 95 127 119 106 103 117  87 107 117 122  0.158536   1091/1100    Frequency
 95 124 114 104 120 100 110 100 122 111  0.499742   1094/1100    BlockFrequency
105 113 112 129 101 110  85 114 114 117  0.290961   1095/1100    CumulativeSums
 99 107 120 125 107 106 102 110 107 117  0.791308   1091/1100    CumulativeSums
120 111 110 101 118  92 106 120 112 110  0.712343   1087/1100    Runs
112  99 116 105 116 108 116 132  99  97  0.399601   1085/1100    LongestRun
121 112 119  96 136  98 107 101  99 111  0.160968   1093/1100    Rank
128 119 103 107 107  98  96 111 126 105  0.354919   1084/1100    FFT
104 107 120 110 108 102 108 104 114 123  0.912605   1081/1100    NonOverlappingTemplate
 93 104 100  89 116 111 121 115 139 112  0.045407   1092/1100    NonOverlappingTemplate
120  86 110 102 102 106 113 115 114 132  0.196440   1086/1100    NonOverlappingTemplate
112  94  95  96 114 112 109 123 127 118  0.267086   1091/1100    NonOverlappingTemplate
104 120 126 118 112 107  96 110 107 100  0.633333   1091/1100    NonOverlappingTemplate
112 104 110 117 111 110 115 103 118 100  0.965011   1091/1100    NonOverlappingTemplate
107 121 111  99 105 113 108 112 107 117  0.955835   1084/1100    NonOverlappingTemplate
103 109 120 109 112 108 101  99 128 111  0.716049   1089/1100    NonOverlappingTemplate
119 124 121  96 107 103 109 103 101 117  0.578646   1088/1100    NonOverlappingTemplate
115 113 106 118  96 109 124 116 106  97  0.676803   1088/1100    NonOverlappingTemplate
128 109 120 113 111 107 117  89  95 111  0.308156   1085/1100    NonOverlappingTemplate
119 105 100 104 115 105 126 104 116 106  0.761541   1086/1100    NonOverlappingTemplate
104  96 107 112 123 114 106 126 117  95  0.449105   1089/1100    NonOverlappingTemplate
118 109  95 106 110 115 119 107 123  98  0.671151   1086/1100    NonOverlappingTemplate
 92  90 118 117 107 114 110 109 114 129  0.257477   1089/1100    NonOverlappingTemplate
104  91 122 120 104 111 111 113 107 117  0.659823   1085/1100    NonOverlappingTemplate
113 128 116 106 105 108 107 107 105 105  0.884535   1091/1100    NonOverlappingTemplate
116 113  97 130 101 111  93 132 105 102  0.116622   1082/1100    NonOverlappingTemplate
114 120 110 113  88 113 117  94 114 117  0.438954   1086/1100    NonOverlappingTemplate
136 111 100  89 112 114 117 106 108 107  0.215367   1081/1100    NonOverlappingTemplate
 91 115  99 128 111 106 110 108 124 108  0.386951   1091/1100    NonOverlappingTemplate
121 105  99  92 119 119 120 105 115 105  0.490838   1093/1100    NonOverlappingTemplate
115 102 114 102 109 108 111 111 115 113  0.992825   1084/1100    NonOverlappingTemplate
 98 107 112 101 121 113 120 112 114 102  0.832720   1092/1100    NonOverlappingTemplate
108 112 115 108 103 103 105 103 136 107  0.521373   1092/1100    NonOverlappingTemplate
 94 101 110 120 121 115 115 102 130  92  0.177098   1090/1100    NonOverlappingTemplate
113 119 108 114 102 113 106 103 112 110  0.985988   1087/1100    NonOverlappingTemplate
102 128 128 123  87  83 119 104 116 110  0.013397   1093/1100    NonOverlappingTemplate
108 120 100 101 134 118 109 102  99 109  0.341726   1092/1100    NonOverlappingTemplate
 95  98 112 116 106  95 127 121 113 117  0.337401   1093/1100    NonOverlappingTemplate
128 113 113 115 108 111 101 101  91 119  0.449105   1090/1100    NonOverlappingTemplate
115 112 106 122 102 106 127 103 102 105  0.706769   1088/1100    NonOverlappingTemplate
 89 126 109 129 104 109 101 113 111 109  0.289667   1089/1100    NonOverlappingTemplate
114  96 124 109 110 116 106 115 108 102  0.831127   1089/1100    NonOverlappingTemplate
104 100 102 111 118 120 111 123 113  98  0.714197   1089/1100    NonOverlappingTemplate
110 115 115  89 103 125 113 117 113 100  0.487296   1091/1100    NonOverlappingTemplate
 93 112 112 108 109 121 116 110 111 108  0.896474   1084/1100    NonOverlappingTemplate
115  97 117  97 106 114 119  97 122 116  0.539652   1088/1100    NonOverlappingTemplate
 99 101 109 116 121 110 121 105 113 105  0.842160   1094/1100    NonOverlappingTemplate
104 113 109 109 120 106  96 123 104 116  0.793022   1089/1100    NonOverlappingTemplate
104 111  94 109 125 117  88  97 128 127  0.054095   1092/1100    NonOverlappingTemplate
117 117 114  93 110  87 120 130 109 103  0.142356   1089/1100    NonOverlappingTemplate
104  99 101 119 103 104 126 120 115 109  0.621978   1081/1100    NonOverlappingTemplate
107 110 107  99 102 103 115 124 115 118  0.824697   1084/1100    NonOverlappingTemplate
123 109 128  95 118 104 113 104 114  92  0.279466   1083/1100    NonOverlappingTemplate
101  99 128 112 108 116 115 120 103  98  0.526834   1092/1100    NonOverlappingTemplate
118 120  95  88 110 115 126 120  94 114  0.126925   1087/1100    NonOverlappingTemplate
 91 138 112 111  96 104 125 101 103 119  0.056654   1088/1100    NonOverlappingTemplate
101 102 121 102 118 116 116 119  98 107  0.703044   1090/1100    NonOverlappingTemplate
116 108  99 107 108 114 114 110 107 117  0.983453   1090/1100    NonOverlappingTemplate
114 117  98 108 105  97 116 135 100 110  0.302791   1090/1100    NonOverlappingTemplate
105 109 106 115 122  97 117 115 101 113  0.839037   1090/1100    NonOverlappingTemplate
118  99  98  96 114 118 109 122 130  96  0.200310   1086/1100    NonOverlappingTemplate
110 105 119 109 118 114  85 111 112 117  0.547022   1086/1100    NonOverlappingTemplate
104 115  97 107  86 122 125 122 116 106  0.184275   1085/1100    NonOverlappingTemplate
108  86 116 109 115 136 114 102 124  90  0.033725   1092/1100    NonOverlappingTemplate
112 124 106  84  98 104 120 105 123 124  0.115387   1090/1100    NonOverlappingTemplate
111 110 119  93 103 129  96 118 109 112  0.391667   1084/1100    NonOverlappingTemplate
 99 111 116  96 107 125 106 110 110 120  0.699313   1094/1100    NonOverlappingTemplate
107 108 110  99 105 114 117 119 122  99  0.818179   1089/1100    NonOverlappingTemplate
107 112 115 111 112 133 104  92  99 115  0.366918   1093/1100    NonOverlappingTemplate
127 117 107 119 118 117 108  90 103  94  0.251604   1085/1100    NonOverlappingTemplate
 96 104 106 129  99 124 108 109 119 106  0.406016   1089/1100    NonOverlappingTemplate
106 117 107 112 103 129 104 106 111 105  0.821449   1086/1100    NonOverlappingTemplate
 97 117 121  95 120 117 115 124 100  94  0.229125   1087/1100    NonOverlappingTemplate
129 100 107 113 103  98 108 124 109 109  0.539652   1086/1100    NonOverlappingTemplate
116  93 102 105 103 104 118 113 112 134  0.313587   1081/1100    NonOverlappingTemplate
116 113 118 106  87 118 120 106 120  96  0.328861   1091/1100    NonOverlappingTemplate
117 105 109 121 131 111 107 108  94  97  0.368435   1093/1100    NonOverlappingTemplate
103 112 107 123 130 104 100 125  98  98  0.234594   1086/1100    NonOverlappingTemplate
101  94 107 122 127 102 123 108 109 107  0.407629   1094/1100    NonOverlappingTemplate
119  97 105 115 133  96 124 101 113  97  0.143094   1090/1100    NonOverlappingTemplate
108 100 127 105 113 113 112  97 117 108  0.738097   1091/1100    NonOverlappingTemplate
101 102 106 102 124 107 128 128  82 120  0.037120   1091/1100    NonOverlappingTemplate
 96 129  90 109 107 110 126 115 105 113  0.233492   1088/1100    NonOverlappingTemplate
114 109 114 118 115 114 103 102  88 123  0.512317   1094/1100    NonOverlappingTemplate
120 114 101 121  97 120 107 103 110 107  0.745365   1091/1100    NonOverlappingTemplate
112 115 125 115  90 117 108 102 122  94  0.284534   1089/1100    NonOverlappingTemplate
128 122 103 100 115  99 105 112 114 102  0.541492   1087/1100    NonOverlappingTemplate
120 112 115  97 115 109  98 107 121 106  0.780932   1088/1100    NonOverlappingTemplate
 99 101 100 110 124 110 108 116 113 119  0.768644   1090/1100    NonOverlappingTemplate
118 108 101 113 111 109 106 102 130 102  0.699313   1090/1100    NonOverlappingTemplate
107 108 106 112 118 108 109 112 115 105  0.997709   1094/1100    NonOverlappingTemplate
100 103 124 118 118 113 107  95 113 109  0.678686   1094/1100    NonOverlappingTemplate
118 102  86 115 122 106 108 124 109 110  0.357895   1089/1100    NonOverlappingTemplate
106 114 105 102 109 115 116 111 104 118  0.978602   1090/1100    NonOverlappingTemplate
 94 109 121  97 112 118 107 123 110 109  0.614415   1091/1100    NonOverlappingTemplate
111 128  94  96  92  99 123 122 119 116  0.090438   1086/1100    NonOverlappingTemplate
 88 115 123 103 107 110 106 109 126 113  0.414117   1093/1100    NonOverlappingTemplate
114  99 101 118 119 105 108 105 111 120  0.858895   1093/1100    NonOverlappingTemplate
 88 118 107 110 106 120 109 117 124 101  0.428925   1090/1100    NonOverlappingTemplate
118 111 103 115 130 117 111  97  96 102  0.414117   1087/1100    NonOverlappingTemplate
128 111  95 110 105 108 105 118 106 114  0.703044   1079/1100    NonOverlappingTemplate
105 118 118 118 120 111 108 101 100 101  0.806575   1093/1100    NonOverlappingTemplate
125 102 105 109 100  98 112 122 115 112  0.669264   1091/1100    NonOverlappingTemplate
111 116 116 126 105  98 103 100 111 114  0.736273   1091/1100    NonOverlappingTemplate
111 101 110 109 107 120 123 105 111 103  0.913790   1085/1100    NonOverlappingTemplate
133 114 116 105 100 113  98 101 104 116  0.419021   1090/1100    NonOverlappingTemplate
112 110  99 105  96 115 114 105 125 119  0.686204   1085/1100    NonOverlappingTemplate
120 118 109 117 117  99 119 100  98 103  0.648476   1090/1100    NonOverlappingTemplate
115 102 113 110  96 112 111 110 121 110  0.922967   1093/1100    NonOverlappingTemplate
 99 112 114  87 115 115 105 108 129 116  0.317703   1091/1100    NonOverlappingTemplate
111 117 118  87 138 109 111  86 115 108  0.029887   1086/1100    NonOverlappingTemplate
 91 114 124  99 116 134 116 129  89  88  0.004477   1092/1100    NonOverlappingTemplate
107  97 117 119  95 130 116  90 110 119  0.154550   1089/1100    NonOverlappingTemplate
110 116 106 115 107 106 102 111 126 101  0.869134   1090/1100    NonOverlappingTemplate
109 118  97  88  99 119 119 119 105 127  0.177098   1088/1100    NonOverlappingTemplate
107 106 112 100 113 110 118 104 116 114  0.976988   1086/1100    NonOverlappingTemplate
109 102  99 112 122 128  93 103 123 109  0.304126   1083/1100    NonOverlappingTemplate
104 106 115 113 102 108 117 115 100 120  0.918445   1087/1100    NonOverlappingTemplate
123 121 111  90 106 123 106 107 108 105  0.489065   1094/1100    NonOverlappingTemplate
105 106 111 110 113 112 109 114 122  98  0.952494   1087/1100    NonOverlappingTemplate
109 113 113 104 116 101 139 106 114  85  0.086061   1083/1100    NonOverlappingTemplate
111 124  99  93  99 109 115 111 120 119  0.483764   1090/1100    NonOverlappingTemplate
101 119 100 105 111 112 105 119 128 100  0.588026   1089/1100    NonOverlappingTemplate
106 121 133  88 108 117 110 104  90 123  0.058310   1084/1100    NonOverlappingTemplate
109 106 110 104 116 124 120  97 101 113  0.754383   1090/1100    NonOverlappingTemplate
109 107 117 123  98 101 103 136 108  98  0.210252   1090/1100    NonOverlappingTemplate
122 118  98 108 117 100  99 131  99 108  0.287092   1084/1100    NonOverlappingTemplate
112  96 107 117 136 112 115 119  97  89  0.089942   1088/1100    NonOverlappingTemplate
 95 127  90  97 116 118 118  95 125 119  0.063542   1093/1100    NonOverlappingTemplate
133 100 111 115 116 111  95 115 104 100  0.366918   1085/1100    NonOverlappingTemplate
117 107  93 110 108 119 105 116 116 109  0.849861   1088/1100    NonOverlappingTemplate
115 109 117 120 114  96  91 115 106 117  0.573034   1092/1100    NonOverlappingTemplate
 94  97  91 117 104 108 127 116 122 124  0.122325   1088/1100    NonOverlappingTemplate
113 121 117 109 107  94 119 114  99 107  0.728952   1092/1100    NonOverlappingTemplate
110 101 105  97 107 112 133 124 111 100  0.340280   1085/1100    NonOverlappingTemplate
107 109 106 121  95 106 123 108 110 115  0.804897   1089/1100    NonOverlappingTemplate
125 104 124 112 109 110 105 104  98 109  0.732618   1083/1100    NonOverlappingTemplate
 95 103 116 102 109 112 123 111 120 109  0.748981   1095/1100    NonOverlappingTemplate
101 108 101 112 102 107 125 120 107 117  0.770410   1089/1100    NonOverlappingTemplate
106 112 106 116 118 112 112 104 102 112  0.986773   1085/1100    NonOverlappingTemplate
100 109 117 113 107 114 102 123 102 113  0.879035   1086/1100    NonOverlappingTemplate
 99 118 101 103 101 123 118 106 121 110  0.640906   1089/1100    NonOverlappingTemplate
108 102  93 130 119  95 123 118  94 118  0.099784   1092/1100    NonOverlappingTemplate
107 115 117 105  96 102 121 104 111 122  0.730786   1090/1100    NonOverlappingTemplate
115 113 120 109 125  91 118 110 101  98  0.420663   1091/1100    NonOverlappingTemplate
103 107 117 109  87 101 123 127 117 109  0.265870   1093/1100    NonOverlappingTemplate
116 110 113 116 102 103  92 127 126  95  0.230211   1089/1100    NonOverlappingTemplate
106 115 122 119 105  97 113 107 101 115  0.806575   1090/1100    NonOverlappingTemplate
 96  98 109 103 117 114 129  88 122 124  0.093464   1092/1100    NonOverlappingTemplate
121 110 122 110 102 102  95 105 110 123  0.597432   1088/1100    NonOverlappingTemplate
104 106 122 109 108 102 107 105 114 123  0.883171   1081/1100    NonOverlappingTemplate
 98 100 111 115 112 121  98 107 119 119  0.693703   1088/1100    NonOverlappingTemplate
112 117 111 103 125  97 118 110 108  99  0.716049   1091/1100    NonOverlappingTemplate
107 107 116 109 122 122 104 111 106  96  0.799836   1090/1100    NonOverlappingTemplate
113 111  96 115 118 109 116 107 118  97  0.814889   1086/1100    NonOverlappingTemplate
124 119 109 121  81 112 122 113 100  99  0.099243   1092/1100    NonOverlappingTemplate
115 100  96 128 114 108 101 104 102 132  0.208233   1087/1100    OverlappingTemplate
122 108 116 118 107 104 128 100 105  92  0.376082   1085/1100    Universal
108 111 117 117 116  98 114  98 119 102  0.803215   1085/1100    ApproximateEntropy
 63  70  76  55  68  63  65  72  71  59  0.778606    655/662     RandomExcursions
 68  62  70  65  69  61  56  75  74  62  0.831659    655/662     RandomExcursions
 59  71  54  74  69  79  65  63  68  60  0.561847    658/662     RandomExcursions
 65  64  76  54  64  57  65  58  80  79  0.238296    657/662     RandomExcursions
 52  67  64  71  53  69  65  76  72  73  0.442887    652/662     RandomExcursions
 72  54  59  61  61  76  67  74  62  76  0.486117    654/662     RandomExcursions
 57  58  63  76  77  63  64  61  80  63  0.404407    656/662     RandomExcursions
 57  64  64  63  66  73  65  80  68  62  0.787291    652/662     RandomExcursions
 60  61  69  71  68  74  81  42  66  70  0.095183    655/662     RandomExcursionsVariant
 67  52  75  65  64  76  54  62  74  73  0.355414    656/662     RandomExcursionsVariant
 62  57  65  59  64  75  68  70  72  70  0.867209    655/662     RandomExcursionsVariant
 64  56  56  75  75  65  58  74  58  81  0.220229    654/662     RandomExcursionsVariant
 59  62  69  56  79  73  71  53  68  72  0.393773    656/662     RandomExcursionsVariant
 66  60  59  85  56  67  66  67  68  68  0.492021    658/662     RandomExcursionsVariant
 61  64  61  82  69  63  68  69  61  64  0.778606    657/662     RandomExcursionsVariant
 62  65  56  68  94  63  63  51  70  70  0.036606    658/662     RandomExcursionsVariant
 56  71  62  60  73  76  56  62  74  72  0.512919    659/662     RandomExcursionsVariant
 71  57  67  67  74  56  62  71  74  63  0.754982    656/662     RandomExcursionsVariant
 54  54  76  65  74  72  66  61  80  60  0.255508    654/662     RandomExcursionsVariant
 53  55  61  69  76  61  68  78  81  60  0.162606    656/662     RandomExcursionsVariant
 57  64  67  72  70  74  59  66  69  64  0.911413    657/662     RandomExcursionsVariant
 59  70  61  76  71  60  62  63  74  66  0.820905    659/662     RandomExcursionsVariant
 63  59  69  76  64  75  69  64  62  61  0.864786    658/662     RandomExcursionsVariant
 61  63  73  69  65  71  63  58  73  66  0.933677    656/662     RandomExcursionsVariant
 61  60  70  73  73  71  49  67  64  74  0.489065    658/662     RandomExcursionsVariant
 60  66  60  74  70  71  75  58  61  67  0.809915    657/662     RandomExcursionsVariant
 97 111 137 117 106 118 109 100  95 110  0.196440   1084/1100    Serial
102 113 121 125 119 102 109 117  96  96  0.423957   1086/1100    Serial
115 112 124  94 104 114 101 100 120 116  0.561847   1094/1100    LinearComplexity


- - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - -
The minimum pass rate for each statistical test with the exception of the
random excursion (variant) test is approximately = 1079 for a
sample size = 1100 binary sequences.

The minimum pass rate for the random excursion (variant) test
is approximately = 647 for a sample size = 662 binary sequences.

For further guidelines construct a probability table using the MAPLE program
provided in the addendum section of the documentation.
- - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - -


==> trunc.txt <==
------------------------------------------------------------------------------
RESULTS FOR THE UNIFORMITY OF P-VALUES AND THE PROPORTION OF PASSING SEQUENCES
------------------------------------------------------------------------------
   generator is <RawQRNG_truncated.txt>
------------------------------------------------------------------------------
 C1  C2  C3  C4  C5  C6  C7  C8  C9 C10  P-VALUE  PROPORTION  STATISTICAL TEST
------------------------------------------------------------------------------
 90 107 111  96 122 115  92 117 131 119  0.086061   1087/1100    Frequency
 87 107 116 111 124 106 108 131 105 105  0.233492   1094/1100    BlockFrequency
 89 114  96 101 120 114 119 106 111 130  0.199337   1089/1100    CumulativeSums
 98 109 113 115 115 104 100 114  99 133  0.423957   1084/1100    CumulativeSums
129 119 108 120  87 120 106  96 108 107  0.175340   1086/1100    Runs
123 100 106 102 107 123 117 101 106 115  0.704907   1093/1100    LongestRun
 98 111 110  96 103 111 127  97 106 141  0.055361   1090/1100    Rank
147  98 108 106 110 112 115  98 105 101  0.057642   1083/1100    FFT
113 118 106  94 102  96 111 120 120 120  0.510513   1092/1100    NonOverlappingTemplate
 97  98 112 122 111 115 128 101  96 120  0.289667   1087/1100    NonOverlappingTemplate
109 122  77 101 129 117 109 122 111 103  0.042056   1090/1100    NonOverlappingTemplate
111 117 103 112 114 111 112 126 100  94  0.669264   1091/1100    NonOverlappingTemplate
 98  99 105 110 103 128 127 105 118 107  0.388519   1093/1100    NonOverlappingTemplate
126 104 121 105 102 100 129  93 108 112  0.245833   1089/1100    NonOverlappingTemplate
 89  91 133 109 130 106 124  94 122 102  0.009231   1096/1100    NonOverlappingTemplate
117 107 108 100 118 127 100 105 104 114  0.710487   1087/1100    NonOverlappingTemplate
 98 104  95 116 121 113 106 116 114 117  0.714197   1084/1100    NonOverlappingTemplate
106 107 113 103 115 106 110 115 104 121  0.972321   1083/1100    NonOverlappingTemplate
 93 115 106 123  81 110 118 129 127  98  0.018025   1095/1100    NonOverlappingTemplate
122 102  94 106 100 112 107 122 113 122  0.525011   1086/1100    NonOverlappingTemplate
112 109 120 116 107 100  98  99 116 123  0.684327   1086/1100    NonOverlappingTemplate
116 106  96 114  91 128 126 119 116  88  0.058646   1086/1100    NonOverlappingTemplate
100 105 122  92  99 141 109 115 114 103  0.065751   1094/1100    NonOverlappingTemplate
109 113 107 119 113 105 125 101 103 105  0.861854   1088/1100    NonOverlappingTemplate
 98 126 113  99 112 112 119  95 104 122  0.409245   1089/1100    NonOverlappingTemplate
129  89 112  98 120 117 123 111 111  90  0.086061   1086/1100    NonOverlappingTemplate
116 122 101 114 107 110 107  97 104 122  0.754383   1082/1100    NonOverlappingTemplate
105 107 125 104 110 112 109 105 104 119  0.910212   1091/1100    NonOverlappingTemplate
109  97 111 117  98 113 109 115 108 123  0.816537   1086/1100    NonOverlappingTemplate
125  94 109 117 114  88 114 112 110 117  0.350485   1086/1100    NonOverlappingTemplate
115 119 104 127 101 114 111 113  93 103  0.537815   1092/1100    NonOverlappingTemplate
 96 116 103 124 101 134 103 111 113  99  0.216402   1093/1100    NonOverlappingTemplate
124 103 111  96 132 104  98  95 112 125  0.116003   1090/1100    NonOverlappingTemplate
116 115  90 118 115 119 114 103 103 107  0.652260   1085/1100    NonOverlappingTemplate
118 129  94 111 110 112 108 115 117  86  0.203252   1086/1100    NonOverlappingTemplate
116 114 106 121 116 100 108  92 105 122  0.588026   1085/1100    NonOverlappingTemplate
110 105 100 135 116 116  92 106 107 113  0.294867   1090/1100    NonOverlappingTemplate
127 101 109 113 104 106 113 110  99 118  0.770410   1089/1100    NonOverlappingTemplate
119 112 115  92 111 111 114 114 102 110  0.848333   1084/1100    NonOverlappingTemplate
133 117 117 102 107 104  91 112 119  98  0.210252   1090/1100    NonOverlappingTemplate
107 110 125 101  90 102 121 119 119 106  0.366918   1092/1100    NonOverlappingTemplate
 82 109 104 129 120 105  98 125 106 122  0.053782   1089/1100    NonOverlappingTemplate
 93 110 120  94 101 117 112 118 115 120  0.455937   1093/1100    NonOverlappingTemplate
127  98 114 100 129 101 102 113 113 103  0.334538   1091/1100    NonOverlappingTemplate
116 114 133 107 133 121 111  85  92  88  0.003838   1093/1100    NonOverlappingTemplate
107 106 105  98 119 116 107 112 127 103  0.738097   1087/1100    NonOverlappingTemplate
101 117 103  93 102 102 107 136 112 127  0.111747   1093/1100    NonOverlappingTemplate
121 135 106 111 105 113 102 106 113  88  0.188880   1090/1100    NonOverlappingTemplate
110 127 110 103 103 124  92 133 105  93  0.068804   1087/1100    NonOverlappingTemplate
 98 124 107 107 123 109 104 109 101 118  0.693703   1091/1100    NonOverlappingTemplate
115 108 107 119 110 109 119 115  96 102  0.881800   1087/1100    NonOverlappingTemplate
105 107  97 115 109 114 111 120 100 122  0.801527   1086/1100    NonOverlappingTemplate
115 102  96 120 111 120 103 118  98 117  0.616305   1089/1100    NonOverlappingTemplate
104 110 112 102 116  98 115 106 108 129  0.712343   1088/1100    NonOverlappingTemplate
 99 115 115 116 100  96 112 110 129 108  0.541492   1090/1100    NonOverlappingTemplate
117 106 109  98 115 125 103 100 108 119  0.708629   1090/1100    NonOverlappingTemplate
111 103 103 113 109 112 123 108 109 109  0.977534   1089/1100    NonOverlappingTemplate
111  95 103 116 110 106 109 122 100 128  0.519557   1084/1100    NonOverlappingTemplate
120 112 103 108 102 114 128 105 100 108  0.712343   1094/1100    NonOverlappingTemplate
116 106 123 113 109 101 128 104  89 111  0.340280   1088/1100    NonOverlappingTemplate
 92 119 117 109 124 123 106  96  97 117  0.251604   1091/1100    NonOverlappingTemplate
120 101 120 127 120 115  85 112  98 102  0.124936   1088/1100    NonOverlappingTemplate
102 111 125 103 113 106 117 105 111 107  0.906561   1091/1100    NonOverlappingTemplate
124 100 110 105 111 120 122 116 101  91  0.393246   1086/1100    NonOverlappingTemplate
111 119 114 105 125 105 101  99 115 106  0.779188   1091/1100    NonOverlappingTemplate
118 104 110 123  96 108 120 108 111 102  0.759756   1083/1100    NonOverlappingTemplate
113  94 110  99 113 107 128 113 111 112  0.663602   1088/1100    NonOverlappingTemplate
105  99 107  89 115 119 121 115 110 120  0.473239   1088/1100    NonOverlappingTemplate
119 121 113 103 119 101  85 113 121 105  0.280727   1089/1100    NonOverlappingTemplate
103 123 117 122 113 100 115 104 104  99  0.667378   1090/1100    NonOverlappingTemplate
115 111 100 126 119 107 118 104 105  95  0.588026   1090/1100    NonOverlappingTemplate
100 101 104 113 117 102 117 111 120 115  0.861854   1092/1100    NonOverlappingTemplate
 97 118 106 120 118  97 120  97 104 123  0.383827   1086/1100    NonOverlappingTemplate
 86 100 137 100 140 101 122 120 100  94  0.000934   1093/1100    NonOverlappingTemplate
 97 102 109 119 106 119 116 115 100 117  0.773933   1091/1100    NonOverlappingTemplate
107  94 124 110 133 117 102  92 118 103  0.122325   1089/1100    NonOverlappingTemplate
108 126 111 115  98  98 117  96 127 104  0.319084   1091/1100    NonOverlappingTemplate
103 124 108 117 109 114 115 100 114  96  0.747175   1093/1100    NonOverlappingTemplate
126 110 109 108  92 108 110 109 134  94  0.165925   1088/1100    NonOverlappingTemplate
 99 106  98 119  98 116 114 136  94 120  0.107050   1092/1100    NonOverlappingTemplate
100 121 120 107  93 114 120 107 117 101  0.539652   1093/1100    NonOverlappingTemplate
108  94  95 111  89 137 116 123 111 116  0.044876   1092/1100    NonOverlappingTemplate
125 110 114 125  99 104  99 106 101 117  0.525011   1090/1100    NonOverlappingTemplate
123 111 103 112 120 105 111 119  96 100  0.678686   1086/1100    NonOverlappingTemplate
 92 111 100 103 122 116 125 118 114  99  0.365404   1090/1100    NonOverlappingTemplate
116 118 112 121  92 122 104  93 117 105  0.356405   1083/1100    NonOverlappingTemplate
120  98 109 111 120 123 105 107  98 109  0.708629   1085/1100    NonOverlappingTemplate
109  89 111 109 113 124 107 110 113 115  0.710487   1086/1100    NonOverlappingTemplate
119 102 102 115 127 115 107 103 102 108  0.727116   1089/1100    NonOverlappingTemplate
111  97 101 106 129 118 116 104 104 114  0.593666   1086/1100    NonOverlappingTemplate
112 101 107 110 113 107 123  90 111 126  0.482003   1095/1100    NonOverlappingTemplate
107 128 111 106 107  99 112 116 117  97  0.667378   1086/1100    NonOverlappingTemplate
115 109 109 114 124  89 105 101 127 107  0.362389   1091/1100    NonOverlappingTemplate
122 108 106 105 107  98 120 115 107 112  0.885892   1083/1100    NonOverlappingTemplate
110 108  99 111 111 105 132 124  99 101  0.401199   1091/1100    NonOverlappingTemplate
107 105  94 111 110 107 116 102 121 127  0.599316   1084/1100    NonOverlappingTemplate
129 107  89 106 116 117 103 102 118 113  0.351959   1081/1100    NonOverlappingTemplate
100 118 104 113  80 122 104 116 120 123  0.105903   1091/1100    NonOverlappingTemplate
113 108  99 117 120 111  92 113 112 115  0.752586   1085/1100    NonOverlappingTemplate
110 109 119  99 116  94 117 109 112 115  0.814889   1092/1100    NonOverlappingTemplate
104 115 106 115  97 111 112  97 112 131  0.525011   1088/1100    NonOverlappingTemplate
114 107  99 106 106 120 111 102 105 130  0.639012   1085/1100    NonOverlappingTemplate
112 123 108 116 115 112 102 106  94 112  0.808247   1093/1100    NonOverlappingTemplate
109 110 104 119 101 112 122 111 110 102  0.927353   1085/1100    NonOverlappingTemplate
134 114 117 102 112  92 116 111  96 106  0.233492   1083/1100    NonOverlappingTemplate
115  97 112 105 111 114 116 118 106 106  0.947218   1094/1100    NonOverlappingTemplate
118 116 108 109  95 106 115 124 118  91  0.435598   1090/1100    NonOverlappingTemplate
106 105 128  96 102 115 105 110 118 115  0.642798   1092/1100    NonOverlappingTemplate
120 110 115 115 103  89 110 104 118 116  0.631440   1090/1100    NonOverlappingTemplate
114 118 129 100  94 125 100 119 104  97  0.171867   1088/1100    NonOverlappingTemplate
113 127  95 104 114 112  96 121 114 104  0.473239   1087/1100    NonOverlappingTemplate
107 138 106 101 107 107 111 100 111 112  0.417383   1090/1100    NonOverlappingTemplate
 98 105 101 103 105 113 115 127 118 115  0.669264   1088/1100    NonOverlappingTemplate
111 107 114 118 111 104 103 101 100 131  0.610636   1091/1100    NonOverlappingTemplate
114  98 106 110 111 112 110  96 130 113  0.621978   1089/1100    NonOverlappingTemplate
116 120 118 111  97 114 108 103 113 100  0.835890   1087/1100    NonOverlappingTemplate
 92 100 121 101 128 103 112 114 102 127  0.187951   1088/1100    NonOverlappingTemplate
101 119 105  89  96 113 117 121 113 126  0.241289   1092/1100    NonOverlappingTemplate
135 101 104 101 134 109  98 124  97  97  0.026137   1094/1100    NonOverlappingTemplate
114  93 110 108 107 116 120 103 111 118  0.819817   1087/1100    NonOverlappingTemplate
112 110 107 121 105 103  98 116 120 108  0.877642   1090/1100    NonOverlappingTemplate
131 128  90 116 116  99  97 111 107 105  0.115387   1086/1100    NonOverlappingTemplate
114 113 122 120 105  95 123 110 108  90  0.356405   1084/1100    NonOverlappingTemplate
106 111 121  96 109 105 124 102 110 116  0.743552   1092/1100    NonOverlappingTemplate
107 111 111 107  99 122 121 119 108  95  0.688081   1087/1100    NonOverlappingTemplate
116 126 108 113 115 116  96 106 112  92  0.510513   1083/1100    NonOverlappingTemplate
108 106 124 100  95 116 119 102 111 119  0.604973   1083/1100    NonOverlappingTemplate
102 101 118 110  95 125 105 106 111 127  0.437274   1092/1100    NonOverlappingTemplate
129 115  99 114 122  97 106 104 109 105  0.503322   1089/1100    NonOverlappingTemplate
100 105 111 116 123 105 122  97 110 111  0.730786   1094/1100    NonOverlappingTemplate
125  94 114 126 113 113 103 103 107 102  0.478488   1087/1100    NonOverlappingTemplate
111 109 110 126 116 107 109  97 112 103  0.852898   1091/1100    NonOverlappingTemplate
109 107 104  94 112 116 115 122 116 105  0.816537   1094/1100    NonOverlappingTemplate
 89 112 110 121 116 109 115 111 102 115  0.686204   1091/1100    NonOverlappingTemplate
119 138 110 115 113 110  98  91 108  98  0.118497   1084/1100    NonOverlappingTemplate
124  75 104  96 114  99 111 143 113 121  0.001218   1089/1100    NonOverlappingTemplate
100 103 111 115 108 105 106 113 109 130  0.766873   1091/1100    NonOverlappingTemplate
120  99 109 103 104 130 105  98 118 114  0.466281   1090/1100    NonOverlappingTemplate
109 116 120  91 119 110 112 124  94 105  0.380717   1091/1100    NonOverlappingTemplate
106 118 107 107  99 120 117 105 113 108  0.930554   1089/1100    NonOverlappingTemplate
117 106 111 112 110 105  93 124 105 117  0.745365   1083/1100    NonOverlappingTemplate
120 120 109 110  93 110 126  83 120 109  0.111150   1088/1100    NonOverlappingTemplate
107 110 105 110 101 126 116 106 104 115  0.883171   1090/1100    NonOverlappingTemplate
110 101 121 114 110 115 104  87 111 127  0.351959   1084/1100    NonOverlappingTemplate
 96 102 113  99 100 134 117 125 112 102  0.171867   1088/1100    NonOverlappingTemplate
119 106 132 108  93 114  99 106 117 106  0.356405   1088/1100    NonOverlappingTemplate
116 106 126  99 120 116 107 120 102  88  0.268305   1089/1100    NonOverlappingTemplate
105 106 118 110 121  94 115 107 107 117  0.814889   1088/1100    NonOverlappingTemplate
102 100 116 106 119 124 127  92 103 111  0.310863   1092/1100    NonOverlappingTemplate
108 105  87 119 118 110 116 111 107 119  0.580520   1094/1100    NonOverlappingTemplate
113 118 106  94 102  96 111 121 119 120  0.508712   1092/1100    NonOverlappingTemplate
 90 106 112 112 115  99 108 131 113 114  0.396416   1093/1100    NonOverlappingTemplate
102  88 107 116 117 103 117 127 107 116  0.369957   1095/1100    NonOverlappingTemplate
117  78 126  97 117 105 120 109 108 123  0.052244   1089/1100    NonOverlappingTemplate
118  87 107 109 124  96 111 118 118 112  0.330274   1089/1100    NonOverlappingTemplate
117 110 100 100 106 121  83 113 138 112  0.043062   1088/1100    NonOverlappingTemplate
102 118 117 113  94 120 111 113 107 105  0.804897   1089/1100    OverlappingTemplate
115 107 120  90 103 116 103 108 115 123  0.547022   1092/1100    Universal
182 144 110 112 103 100  88  96  88  77  0.000000 * 1077/1100 *  ApproximateEntropy
 85  75  70  63  76  66  70  71  64  66  0.762559    702/706     RandomExcursions
 86  71  70  63  65  81  66  68  70  66  0.640094    692/706     RandomExcursions
 68  80  81  72  68  62  72  58  80  65  0.519816    701/706     RandomExcursions
 74  78  59  78  88  62  63  71  78  55  0.116357    701/706     RandomExcursions
 72  62  68  64  78  68  77  75  64  78  0.834308    698/706     RandomExcursions
 75  73  64  74  72  77  63  76  63  69  0.916963    699/706     RandomExcursions
 74  65  67  61  67  62  81  85  72  72  0.537028    696/706     RandomExcursions
 74  69  63  61  71  88  86  52  64  78  0.057928    692/706     RandomExcursions
 74  78  85  68  74  74  51  74  58  70  0.196166    701/706     RandomExcursionsVariant
 79  72  82  77  60  67  74  73  63  59  0.502810    701/706     RandomExcursionsVariant
 79  72  76  69  76  62  82  68  57  65  0.528398    698/706     RandomExcursionsVariant
 83  75  78  73  58  69  75  65  66  64  0.601470    700/706     RandomExcursionsVariant
 78  76  83  77  65  67  60  65  71  64  0.601470    703/706     RandomExcursionsVariant
 77  84  62  81  55  84  76  65  58  64  0.075719    701/706     RandomExcursionsVariant
 79  76  65  65  67  73  66  71  87  57  0.398690    701/706     RandomExcursionsVariant
 80  90  65  76  58  57  62  81  70  67  0.084111    699/706     RandomExcursionsVariant
 79  83  66  70  83  68  71  58  69  59  0.343591    696/706     RandomExcursionsVariant
 71  70  60  49  86  64  80  78  73  75  0.098246    702/706     RandomExcursionsVariant
 65  68  66  75  86  67  74  66  69  70  0.811341    702/706     RandomExcursionsVariant
 61  75  67  64  74  72  81  80  73  59  0.589636    700/706     RandomExcursionsVariant
 56  76  69  68  76  65  84  68  75  69  0.586684    701/706     RandomExcursionsVariant
 56  77  62  81  80  73  63  72  79  63  0.325646    695/706     RandomExcursionsVariant
 59  83  66  76  74  74  58  56  88  72  0.094123    696/706     RandomExcursionsVariant
 66  69  77  75  72  67  75  75  55  75  0.762559    697/706     RandomExcursionsVariant
 59  69  78  85  70  74  65  68  79  59  0.401199    700/706     RandomExcursionsVariant
 57  72  71  78  94  80  67  69  70  48  0.017220    700/706     RandomExcursionsVariant
215 142 141 131  98  80  96  73  61  63  0.000000 * 1066/1100 *  Serial
119 114 120 113 117 112  90 104  98 113  0.563708   1086/1100    Serial
104 116 107 130 128  95 103 110 108  99  0.279466   1094/1100    LinearComplexity


- - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - -
The minimum pass rate for each statistical test with the exception of the
random excursion (variant) test is approximately = 1079 for a
sample size = 1100 binary sequences.

The minimum pass rate for the random excursion (variant) test
is approximately = 691 for a sample size = 706 binary sequences.

For further guidelines construct a probability table using the MAPLE program
provided in the addendum section of the documentation.
- - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - -


==> truncmod.txt <==
------------------------------------------------------------------------------
RESULTS FOR THE UNIFORMITY OF P-VALUES AND THE PROPORTION OF PASSING SEQUENCES
------------------------------------------------------------------------------
   generator is <RawQRNG_truncated_8192_32.txt>
------------------------------------------------------------------------------
 C1  C2  C3  C4  C5  C6  C7  C8  C9 C10  P-VALUE  PROPORTION  STATISTICAL TEST
------------------------------------------------------------------------------
 95 100 119 103 116 112  97 120 123 115  0.464549   1087/1100    Frequency
109 106 120 109 104  99 103 119 117 114  0.892563   1090/1100    BlockFrequency
 86 114 100 109 114 108 118 112 107 132  0.237924   1089/1100    CumulativeSums
100  98 121 120 113  97 114 101 112 124  0.480244   1084/1100    CumulativeSums
115 116 105 114 109 116 107 112  95 111  0.944461   1090/1100    Runs
 99 111 118 116 117 115 101  97 121 105  0.710487   1088/1100    LongestRun
 97 102 126  98 112 101 101 144 104 115  0.031561   1091/1100    Rank
116 104 109 119 107 113 110  96 108 118  0.913790   1085/1100    FFT
132 101  95 114 114  96 106 126 110 106  0.220580   1085/1100    NonOverlappingTemplate
104 112 136 125 101 112 101 104  95 110  0.189812   1089/1100    NonOverlappingTemplate
128 109 104 119 115 107 107 103 102 106  0.780932   1086/1100    NonOverlappingTemplate
112 104 106 127 127  95 122 109 104  94  0.225891   1088/1100    NonOverlappingTemplate
108 103 104  98 115 130 102 115 117 108  0.608748   1088/1100    NonOverlappingTemplate
120 119  96 106 104 116 110 111 109 109  0.893874   1087/1100    NonOverlappingTemplate
108 128 110  90 115 102  95 108 121 123  0.205233   1091/1100    NonOverlappingTemplate
103 108 113 113 118 103 113 117 106 106  0.981127   1088/1100    NonOverlappingTemplate
 93 113 116 106 118 111 113  93 109 128  0.398007   1087/1100    NonOverlappingTemplate
104  96 114 112 116 136  91 104  97 130  0.040829   1089/1100    NonOverlappingTemplate
116 106 100 126 107 110 114  95 121 105  0.604973   1087/1100    NonOverlappingTemplate
105 120 108 102 112 101 109 117 116 110  0.950771   1086/1100    NonOverlappingTemplate
127 109 121 109 106  96 121 103 113  95  0.406016   1093/1100    NonOverlappingTemplate
116 114 122 110 115 102  92 110 117 102  0.682447   1089/1100    NonOverlappingTemplate
120 102 109 121 108 113 114  94 103 116  0.743552   1088/1100    NonOverlappingTemplate
114 122 117 111 100 108 105 113 109 101  0.917293   1090/1100    NonOverlappingTemplate
121 103 118 114  97 117 110 107 104 109  0.861854   1094/1100    NonOverlappingTemplate
116  90 129 114 106  86 102 121 124 112  0.061400   1092/1100    NonOverlappingTemplate
121 119  99 112 119 131  95  97 100 107  0.197402   1091/1100    NonOverlappingTemplate
100 116 105 108 117 126 107  95  97 129  0.261050   1089/1100    NonOverlappingTemplate
 99 124 112 104 128 113  99 114 103 104  0.505116   1091/1100    NonOverlappingTemplate
115 116 108  98 111 121 104 103 103 121  0.804897   1090/1100    NonOverlappingTemplate
109  96 122 124 104  98  95 114 112 126  0.270757   1093/1100    NonOverlappingTemplate
117 128  89 110 124 102 106  98 109 117  0.232394   1094/1100    NonOverlappingTemplate
107 122 112 122 112 107 111 106  97 104  0.845259   1091/1100    NonOverlappingTemplate
112  99 110 110 121  94 109 115 114 116  0.809915   1087/1100    NonOverlappingTemplate
110 110 115  98 101 110 109 100 131 116  0.582395   1086/1100    NonOverlappingTemplate
139 118 124  99  95 104  97  96 122 106  0.032333   1083/1100    NonOverlappingTemplate
103 114 111  94 112 112 124 119 102 109  0.728952   1092/1100    NonOverlappingTemplate
125 111 113 102 121 106 112 108  98 104  0.772173   1089/1100    NonOverlappingTemplate
124 104 106  96 131 100 119  99 124  97  0.118497   1084/1100    NonOverlappingTemplate
103 113 116 114 106 100 114 107 122 105  0.922967   1090/1100    NonOverlappingTemplate
 94 118 103 115 121 110 100 107 132 100  0.276957   1087/1100    NonOverlappingTemplate
104 107 116 112 103 111 122 122  99 104  0.809915   1087/1100    NonOverlappingTemplate
103 118 138 108 109 106 109 113  97  99  0.270757   1087/1100    NonOverlappingTemplate
 93 115 106 112 106 118 117 106 111 116  0.860378   1086/1100    NonOverlappingTemplate
120 104 111  92 122 103 102 124 120 102  0.366918   1090/1100    NonOverlappingTemplate
120 118 112 101 108 107  99 120 106 109  0.871998   1080/1100    NonOverlappingTemplate
122 106 101 117 118 104 101 122 107 102  0.714197   1094/1100    NonOverlappingTemplate
121 110 102 102 111 111 123 110 118  92  0.601201   1093/1100    NonOverlappingTemplate
109 103 101 109 130  91 115 122 112 108  0.373012   1089/1100    NonOverlappingTemplate
105 101 113 108 126 116 113 116  95 107  0.712343   1092/1100    NonOverlappingTemplate
106  91 115 108 109 108 104 123 109 127  0.510513   1089/1100    NonOverlappingTemplate
110 117 118  93 101 109 108 116 124 104  0.650368   1089/1100    NonOverlappingTemplate
105 107 105 124 108 111 108  97 106 129  0.599316   1093/1100    NonOverlappingTemplate
107 110 112 105 128  87 111 117 111 112  0.474986   1090/1100    NonOverlappingTemplate
109 107  92 112 111 104 105 114 135 111  0.394829   1091/1100    NonOverlappingTemplate
117 106 122 101 102 122 112  93 120 105  0.501531   1081/1100    NonOverlappingTemplate
107 103  98  94 112 120 107 124 121 114  0.512317   1090/1100    NonOverlappingTemplate
112 108 118 105 109  98 117  96 134 103  0.341726   1088/1100    NonOverlappingTemplate
124 104  98  94 116 107 109 116 119 113  0.604973   1089/1100    NonOverlappingTemplate
123 104 102 108 114 124 110  92 116 107  0.558130   1089/1100    NonOverlappingTemplate
116  98 110 110  95 119 118  98 109 127  0.442324   1089/1100    NonOverlappingTemplate
 81 108 115 112 120  95 115 123 109 122  0.122973   1094/1100    NonOverlappingTemplate
102 128 107 115 123  87 116 110 105 107  0.288378   1083/1100    NonOverlappingTemplate
 92 115 120 112 112 116 116 110 108  99  0.745365   1088/1100    NonOverlappingTemplate
 98 106  90 116 105 112 130 102 116 125  0.198367   1087/1100    NonOverlappingTemplate
119 109 113 113 106 112 104 107 109 108  0.996795   1086/1100    NonOverlappingTemplate
113 110 110 120 106 109 115 105 116  96  0.929496   1085/1100    NonOverlappingTemplate
111 108 111  87 122 102 118 123 118 100  0.321857   1089/1100    NonOverlappingTemplate
137 116 128  90 107 103 104  97 106 112  0.064638   1085/1100    NonOverlappingTemplate
 93 121  99 113 117 125 110 115  94 113  0.347549   1090/1100    NonOverlappingTemplate
108 112 102 124 111  96  92 113 117 125  0.371483   1087/1100    NonOverlappingTemplate
 93  99 107 129  87 112 142 108 119 104  0.007846   1089/1100    NonOverlappingTemplate
113 113  97 137 105  91 105 115 115 109  0.185189   1089/1100    NonOverlappingTemplate
 96 122  93 102 121 108 108 112 114 124  0.398007   1090/1100    NonOverlappingTemplate
106 103 132 100 125 111  96 112  89 126  0.064638   1092/1100    NonOverlappingTemplate
109  93 111 103 136 106  98 121 108 115  0.210252   1084/1100    NonOverlappingTemplate
122 105 109  91 114 106 112 116 113 112  0.779188   1089/1100    NonOverlappingTemplate
125 101  99 110 112 120 116 101 104 112  0.714197   1087/1100    NonOverlappingTemplate
116 104 125 126 101 116 102 113  92 105  0.356405   1086/1100    NonOverlappingTemplate
102 116 119 101 127  96 127 114 106  92  0.178871   1089/1100    NonOverlappingTemplate
104 108 120 106 114 122 114 113  97 102  0.814889   1081/1100    NonOverlappingTemplate
107 100  95 114 109 113 125 100 128 109  0.420663   1090/1100    NonOverlappingTemplate
113 106 125 123 109  98 119 111  90 106  0.379168   1094/1100    NonOverlappingTemplate
105 116 106 109 100 114  96 108 115 131  0.552568   1082/1100    NonOverlappingTemplate
109 124  97  96 115 101 115 139  88 116  0.028124   1085/1100    NonOverlappingTemplate
118 105 111 108 116 102 103 102 120 115  0.916134   1092/1100    NonOverlappingTemplate
110 102  96 109 108 116 117 120 110 112  0.902838   1087/1100    NonOverlappingTemplate
 95 113 108 112 115 102 123 104 117 111  0.804897   1089/1100    NonOverlappingTemplate
103 113 115  94 120 112 109 104 119 111  0.824697   1091/1100    NonOverlappingTemplate
110 105 110 111 106 109 107 127 105 110  0.949896   1084/1100    NonOverlappingTemplate
 98 108 110 109 120 114 118 107 110 106  0.955013   1089/1100    NonOverlappingTemplate
 99  91 108 108 118 111 113 107 132 113  0.376082   1092/1100    NonOverlappingTemplate
125 127 109 105  88 105 131 110  98 102  0.079626   1092/1100    NonOverlappingTemplate
106 116 129 110  95  99 104 116 114 111  0.563708   1090/1100    NonOverlappingTemplate
106 127 125 115  94 114 119 113 100  87  0.120398   1088/1100    NonOverlappingTemplate
110 106 119 112 102 120 112  91 118 110  0.708629   1092/1100    NonOverlappingTemplate
100 105 121 106 127 116  91 103 131 100  0.122973   1090/1100    NonOverlappingTemplate
111 106 125  99  97 129 102 120 103 108  0.343176   1086/1100    NonOverlappingTemplate
115 107 117 118 100 112 102 115 117  97  0.827923   1084/1100    NonOverlappingTemplate
101 116 100 109 106 116  99 112 121 120  0.779188   1089/1100    NonOverlappingTemplate
 90 117 108 119 102 111 130 115 113  95  0.246980   1094/1100    NonOverlappingTemplate
114  98  96 117 108 128 117 108 117  97  0.425610   1092/1100    NonOverlappingTemplate
103 100 109 106 129 109  94 105 115 130  0.261050   1093/1100    NonOverlappingTemplate
112  98 118 114 115 126  89 114 106 108  0.440638   1087/1100    NonOverlappingTemplate
115  97 122  94 112 105 103 126 110 116  0.459373   1089/1100    NonOverlappingTemplate
104 116  90 105 107 105 111 105 128 129  0.256294   1088/1100    NonOverlappingTemplate
107 126  97 113 106 108 107 113 120 103  0.766873   1094/1100    NonOverlappingTemplate
112 117 120  94 109 122  88 120 113 105  0.300133   1090/1100    NonOverlappingTemplate
123 113  99 116  84 116 115 112 111 111  0.366918   1087/1100    NonOverlappingTemplate
110 122 110 111 103 110 100 129 100 105  0.627655   1084/1100    NonOverlappingTemplate
106 101 108 110 118 115 117 105 113 107  0.979123   1088/1100    NonOverlappingTemplate
114 108 113 111 105 108 112 106 116 107  0.999084   1091/1100    NonOverlappingTemplate
 92 120 118  97  94 109 112 135 109 114  0.116003   1090/1100    NonOverlappingTemplate
102  96 118 111 111 126 114  98 114 110  0.648476   1089/1100    NonOverlappingTemplate
 99 117 102 115 137 106 106 116 102 100  0.269529   1089/1100    NonOverlappingTemplate
102 105 127 112 102 105 126 102 114 105  0.578646   1087/1100    NonOverlappingTemplate
107 116 103 102 125 103 103 112 126 103  0.618196   1089/1100    NonOverlappingTemplate
123 106 131 126  91 106 101 105 103 108  0.167605   1084/1100    NonOverlappingTemplate
 90  94 123  98 122 105 104 119 122 123  0.113554   1094/1100    NonOverlappingTemplate
109 101 106  94 116 127 131 123  86 107  0.048150   1087/1100    NonOverlappingTemplate
102 108 123 107 112 120 118 110 119  81  0.205233   1084/1100    NonOverlappingTemplate
 87 104 101 116 125 106 115 128 100 118  0.160154   1089/1100    NonOverlappingTemplate
 95 121 118  94 116 108 106 106 117 119  0.545176   1089/1100    NonOverlappingTemplate
107 112 116 121  87 119  98 117 104 119  0.357895   1091/1100    NonOverlappingTemplate
122 123 121  82 120 118  92 122 100 100  0.028469   1084/1100    NonOverlappingTemplate
111 119 109  95 111 116 116 116  92 115  0.640906   1091/1100    NonOverlappingTemplate
100 118 114  86 114 111 124 109 113 111  0.445708   1084/1100    NonOverlappingTemplate
120  90 113 126 111 102  93 113 119 113  0.270757   1085/1100    NonOverlappingTemplate
 91 120 116 100 121 121 107 110 100 114  0.459373   1090/1100    NonOverlappingTemplate
107 106 104 137 105 112 103 105 101 120  0.369957   1093/1100    NonOverlappingTemplate
115 104 112 108 111  98 106 115 118 113  0.965011   1090/1100    NonOverlappingTemplate
102 107 110 113 122 116  99 114 118  99  0.806575   1087/1100    NonOverlappingTemplate
114 101 114 108 110  94 123 120 102 114  0.682447   1088/1100    NonOverlappingTemplate
112 123 117 124  94 117 104 104 100 105  0.497956   1085/1100    NonOverlappingTemplate
107 110 103 105 125 121 117 123 107  82  0.158536   1090/1100    NonOverlappingTemplate
124 104 109  91 103 122  98 111 123 115  0.331691   1087/1100    NonOverlappingTemplate
111 104 119 114 107 115 101 122 108  99  0.858895   1090/1100    NonOverlappingTemplate
114 121 109 107 105 110 112 117 113  92  0.827923   1087/1100    NonOverlappingTemplate
133 120 118  95 102  87 107 109 104 125  0.062821   1089/1100    NonOverlappingTemplate
119  90 113 104 120 110  99 108 109 128  0.368435   1088/1100    NonOverlappingTemplate
117  98 117 106 104  96 112 122 106 122  0.610636   1088/1100    NonOverlappingTemplate
109 106 106 101 120 100 111 125 123  99  0.580520   1091/1100    NonOverlappingTemplate
 98 125 116 107 106  99 118 115 113 103  0.704907   1092/1100    NonOverlappingTemplate
118 110  99 107  98 113 104 119 117 115  0.843712   1083/1100    NonOverlappingTemplate
106 117 107 105  99 109 119 110 119 109  0.941625   1090/1100    NonOverlappingTemplate
106 112  95  98 126 120 120 111 106 106  0.535980   1086/1100    NonOverlappingTemplate
119 121 110 104 107 117 105 108  92 117  0.704907   1089/1100    NonOverlappingTemplate
109 110 103  98 103 126 106 112 117 116  0.789589   1085/1100    NonOverlappingTemplate
116 118 107  96 112 101 113 114 119 104  0.848333   1083/1100    NonOverlappingTemplate
120 119  92 105 105 116 109  95 132 107  0.218483   1087/1100    NonOverlappingTemplate
132 101  96 112 115  96 105 127 110 106  0.215367   1085/1100    NonOverlappingTemplate
112 123  99 124 117 110  99 105 107 104  0.674920   1088/1100    NonOverlappingTemplate
112 100 124 124 103 114  93 122 112  96  0.285811   1086/1100    NonOverlappingTemplate
118 110 118 107 126 104  97 122  94 104  0.401199   1083/1100    NonOverlappingTemplate
118 114 146  98 110 108  93  97 114 102  0.027446   1089/1100    NonOverlappingTemplate
112 115 119 110 100  98 116 105 103 122  0.786139   1090/1100    NonOverlappingTemplate
103 100 116  94 110 120  96 106 123 132  0.172730   1087/1100    OverlappingTemplate
115 115 107 120 102 111 100 128 104  98  0.582395   1082/1100    Universal
121 108 101 110 111 105 126 122 101  95  0.482003   1088/1100    ApproximateEntropy
 59  76  65  68  77  76  57  74  80  71  0.538471    697/703     RandomExcursions
 57  65  60  69  59  81  82  76  94  60  0.018540    697/703     RandomExcursions
 71  70  69  75  71  74  68  70  64  71  0.998764    697/703     RandomExcursions
 57  63  65  71  82  74  70  70  72  79  0.638607    699/703     RandomExcursions
 57  68  72  70  72  65  64  74  88  73  0.490205    700/703     RandomExcursions
 83  79  64  79  54  66  76  72  67  63  0.309411    695/703     RandomExcursions
 68  74  65  73  68  82  65  68  73  67  0.938075    696/703     RandomExcursions
 74  69  72  68  75  69  76  72  57  71  0.928352    693/703     RandomExcursions
 65  66  74  72  71  61  73  71  74  76  0.967060    696/703     RandomExcursionsVariant
 64  69  62  89  69  71  61  83  61  74  0.237685    697/703     RandomExcursionsVariant
 60  68  79  76  68  82  69  61  60  80  0.410055    695/703     RandomExcursionsVariant
 57  75  84  75  61  67  74  64  60  86  0.160677    698/703     RandomExcursionsVariant
 61  71  76  79  76  70  71  74  73  52  0.498594    697/703     RandomExcursionsVariant
 58  81  66  88  75  56  76  81  54  68  0.038098    697/703     RandomExcursionsVariant
 68  64  68  86  59  77  64  68  71  78  0.512704    698/703     RandomExcursionsVariant
 73  64  52  76  71  79  59  86  86  57  0.030660    694/703     RandomExcursionsVariant
 67  58  73  67  73  69  74  75  78  69  0.904708    693/703     RandomExcursionsVariant
 70  55  79  69  84  69  63  68  73  73  0.512704    695/703     RandomExcursionsVariant
 53  66  80  74  77  95  63  72  65  58  0.026819    698/703     RandomExcursionsVariant
 52  67  74  76  79  92  62  67  73  61  0.068999    697/703     RandomExcursionsVariant
 49  77  68  76  71  67  72  93  67  63  0.063672    695/703     RandomExcursionsVariant
 52  69  73  70  77  61  72  92  71  66  0.128026    698/703     RandomExcursionsVariant
 55  52  73  73  85  63  61  73  86  82  0.025072    695/703     RandomExcursionsVariant
 53  54  69  82  68  69  85  79  73  71  0.107421    697/703     RandomExcursionsVariant
 58  61  64  78  72  78  67  77  69  79  0.573434    696/703     RandomExcursionsVariant
 64  58  57  74  80  75  74  71  73  77  0.526964    696/703     RandomExcursionsVariant
123  91 124 121 118 101 110  81 120 111  0.040347   1085/1100    Serial
125  96 102 100 107 115 121 105 111 118  0.580520   1086/1100    Serial
132 110  97 103 127  86 113 106 120 106  0.077434   1087/1100    LinearComplexity


- - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - -
The minimum pass rate for each statistical test with the exception of the
random excursion (variant) test is approximately = 1079 for a
sample size = 1100 binary sequences.

The minimum pass rate for the random excursion (variant) test
is approximately = 688 for a sample size = 703 binary sequences.

For further guidelines construct a probability table using the MAPLE program
provided in the addendum section of the documentation.
- - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - -


==> urandom_8192_32_report.txt <==
------------------------------------------------------------------------------
RESULTS FOR THE UNIFORMITY OF P-VALUES AND THE PROPORTION OF PASSING SEQUENCES
------------------------------------------------------------------------------
   generator is <urandom_8192_32.bin>
------------------------------------------------------------------------------
 C1  C2  C3  C4  C5  C6  C7  C8  C9 C10  P-VALUE  PROPORTION  STATISTICAL TEST
------------------------------------------------------------------------------
110  94 122 106 110 125  94 107 121 111  0.406016   1094/1100    Frequency
107 105 117 127 104 109 106 110 114 101  0.855909   1093/1100    BlockFrequency
 97 116 133 113 121 106 100  97 110 107  0.309507   1093/1100    CumulativeSums
101 109 107 116 126 101 109 110 124  97  0.580520   1092/1100    CumulativeSums
 99 114 115 107 100 114 121 100 119 111  0.801527   1087/1100    Runs
114 100 113 110  91 128 117  90 119 118  0.173596   1087/1100    LongestRun
102 116 117 110 108 107 113 117 109 101  0.973538   1089/1100    Rank
125 106 110 110 111  96 103 116 110 113  0.848333   1088/1100    FFT
 97  95 132 104 110 108 110 109 128 107  0.250442   1089/1100    NonOverlappingTemplate
103 119 100 116 103 124 115 109 111 100  0.759756   1091/1100    NonOverlappingTemplate
118 110  99 112  94 114 109 103 114 127  0.593666   1084/1100    NonOverlappingTemplate
109 111 112  96 117 115 104 107 110 119  0.932645   1092/1100    NonOverlappingTemplate
110 116 119 112 103  96  96 102 126 120  0.444015   1091/1100    NonOverlappingTemplate
110 128 115 112 119  96  98  97 106 119  0.396416   1090/1100    NonOverlappingTemplate
127 108  97 118 114 112 103 102 101 118  0.604973   1085/1100    NonOverlappingTemplate
121 101 103 106 116 104 125 125 101  98  0.417383   1090/1100    NonOverlappingTemplate
134 110 112 101 104 126 112 104  95 102  0.233492   1094/1100    NonOverlappingTemplate
128  94 112 108  97 106 119 117 117 102  0.415748   1088/1100    NonOverlappingTemplate
102 122 106 105 127 112 115  99 101 111  0.637119   1087/1100    NonOverlappingTemplate
122 104 114 100 112 110 111 109 109 109  0.972934   1083/1100    NonOverlappingTemplate
107  92 107 116 129  99  97 125 112 116  0.226965   1094/1100    NonOverlappingTemplate
109 114 116 118  85 109 116 112 104 117  0.545176   1090/1100    NonOverlappingTemplate
104 120 111  94 106  98 108 132 107 120  0.314955   1089/1100    NonOverlappingTemplate
107  92 110 117 120 117 127 102  98 110  0.406016   1093/1100    NonOverlappingTemplate
118 121 101  94 105 107 117  98 123 116  0.468016   1086/1100    NonOverlappingTemplate
115  95 102 115 102 120 128 115 101 107  0.478488   1091/1100    NonOverlappingTemplate
103 115  99 104  87 114 128 122 102 126  0.114773   1093/1100    NonOverlappingTemplate
122  82 106 108 103 113 109 127 122 108  0.156931   1087/1100    NonOverlappingTemplate
103 115 108  97 104 100 113 129 111 120  0.558130   1089/1100    NonOverlappingTemplate
119 109 102 120 118 111 126 108 100  87  0.281992   1090/1100    NonOverlappingTemplate
111 123 121 104 118 111  95 115 112  90  0.391667   1089/1100    NonOverlappingTemplate
109 108  97 121  98 112 111 121 111 112  0.818179   1091/1100    NonOverlappingTemplate
106 102  90 109 112 108 124 128 116 105  0.373012   1089/1100    NonOverlappingTemplate
 98 105 119  99 120 106  93 126 129 105  0.167605   1086/1100    NonOverlappingTemplate
109 113 128  99 106 105 101 112  99 128  0.407629   1085/1100    NonOverlappingTemplate
109 117 119 109 107 110 114 105  93 117  0.857405   1090/1100    NonOverlappingTemplate
109 114 132 121 127  95 107  95 103  97  0.107628   1092/1100    NonOverlappingTemplate
119 125 108  98 102 110  92 118 119 109  0.438954   1089/1100    NonOverlappingTemplate
110  97 104 111 134 113 102 103 130  96  0.135861   1090/1100    NonOverlappingTemplate
117  87  93 101 132 114 117 109 115 115  0.119762   1092/1100    NonOverlappingTemplate
115 110 110 146  92 101 109 105 107 105  0.062107   1085/1100    NonOverlappingTemplate
113 113 107 115  99 103 119 118 119  94  0.699313   1088/1100    NonOverlappingTemplate
101 102 103  99 110 112 115 131 126 101  0.334538   1093/1100    NonOverlappingTemplate
109 119 102 109  99 104 117 108 107 126  0.773933   1090/1100    NonOverlappingTemplate
123 110 125  98 109 121  84 107 107 116  0.179762   1089/1100    NonOverlappingTemplate
111 116 122  86 133 100 111 124 104  93  0.043573   1088/1100    NonOverlappingTemplate
105 121 102 107 107 104 116 103 126 109  0.787866   1091/1100    NonOverlappingTemplate
132 114 101 100 121 106 108 113 105 100  0.466281   1091/1100    NonOverlappingTemplate
100  99 107 109  99 121 124 120 108 113  0.625762   1090/1100    NonOverlappingTemplate
108 104 112  98 120 113 104  92 122 127  0.357895   1088/1100    NonOverlappingTemplate
105 116 112 115  97 117 109 106 114 109  0.959812   1086/1100    NonOverlappingTemplate
118 113 123 111 112  97 102 100 108 116  0.775688   1089/1100    NonOverlappingTemplate
125 109 103 100 108 122 106  91 128 108  0.264659   1092/1100    NonOverlappingTemplate
109 102 116 121  98 111 107 117 107 112  0.912605   1085/1100    NonOverlappingTemplate
101 118 110 108 129  94 104 104 108 124  0.398007   1087/1100    NonOverlappingTemplate
119  94  93 130 116 112 111 110 114 101  0.305465   1086/1100    NonOverlappingTemplate
 97 104 117 126 109 106 118 100 127  96  0.297492   1092/1100    NonOverlappingTemplate
115 106 131  95 125 118 110  88 111 101  0.115387   1088/1100    NonOverlappingTemplate
107 112 104 100 121 109 114 113 110 110  0.975301   1090/1100    NonOverlappingTemplate
109 109 115 120 106 101  98  98 124 120  0.601201   1088/1100    NonOverlappingTemplate
107 113 122 108 112 123  92 119  96 108  0.476736   1085/1100    NonOverlappingTemplate
115 109 116 103 103 103 112 113 108 118  0.976988   1088/1100    NonOverlappingTemplate
113 105  94 119 107  93 133 115 110 111  0.267086   1092/1100    NonOverlappingTemplate
111 108 119 113 117 118 105  93 103 113  0.809915   1088/1100    NonOverlappingTemplate
 98 118 120 106  96 106 112 114 122 108  0.699313   1088/1100    NonOverlappingTemplate
101 106 100 124 104 103 110 113 135 104  0.316327   1085/1100    NonOverlappingTemplate
121 104  96 110 109 105 128 120 105 102  0.523191   1084/1100    NonOverlappingTemplate
104  97 114 110 109 116 129  99 101 121  0.478488   1090/1100    NonOverlappingTemplate
103 105 122 121 114 107 100 101 113 114  0.818179   1091/1100    NonOverlappingTemplate
 95  94 130 119 120 115 120  93 104 110  0.131672   1093/1100    NonOverlappingTemplate
124 109 104  98 117 108  94 131 105 110  0.313587   1089/1100    NonOverlappingTemplate
108 113 133 116 114  84 129  96  85 122  0.004981   1090/1100    NonOverlappingTemplate
108 109 108 115 103 112 118 116  90 121  0.695575   1086/1100    NonOverlappingTemplate
116  98 108 101 110 112 112 103 129 111  0.717899   1089/1100    NonOverlappingTemplate
106 114 118  97 106 107 105 118 120 109  0.885892   1091/1100    NonOverlappingTemplate
118  92 104 126 112  93 116 114 119 106  0.334538   1093/1100    NonOverlappingTemplate
118  99 106 104 110 104 107 130 111 111  0.717899   1082/1100    NonOverlappingTemplate
110 129 109 110 124  89 109 102 107 111  0.369957   1092/1100    NonOverlappingTemplate
 99 119  96  98 130 114 108 111 125 100  0.230211   1088/1100    NonOverlappingTemplate
120  96  91  96 122 114 116 117 115 113  0.327452   1092/1100    NonOverlappingTemplate
109 117 117 121 113 111  97 111 108  96  0.793022   1086/1100    NonOverlappingTemplate
112 117 104 124 108 124 104 110  93 104  0.565570   1087/1100    NonOverlappingTemplate
111 109 122 106 112 122  97 113 110  98  0.765099   1088/1100    NonOverlappingTemplate
128 104  99  96 114 114 113  98 122 112  0.420663   1093/1100    NonOverlappingTemplate
 86 125 110  88 116 109 112 111 115 128  0.084645   1094/1100    NonOverlappingTemplate
119 120 109 114  96  95 125 101 108 113  0.482003   1094/1100    NonOverlappingTemplate
 98 106 132 115 109 120 104  95 122  99  0.225891   1088/1100    NonOverlappingTemplate
116 106 112 103 105 108 123 100 103 124  0.750785   1091/1100    NonOverlappingTemplate
120 110  99 109 101 108 108 128 101 116  0.654152   1083/1100    NonOverlappingTemplate
105 105 100 117  91 120 120 121  96 125  0.222692   1090/1100    NonOverlappingTemplate
119 103 116 126  94 102 103 119 120  98  0.338839   1082/1100    NonOverlappingTemplate
110 114  91 125 122 123 107 109 101  98  0.314955   1093/1100    NonOverlappingTemplate
117 111 122 106  98  97 104 105 113 127  0.532315   1089/1100    NonOverlappingTemplate
120 107 113 122  98 117  99 108 119  97  0.580520   1087/1100    NonOverlappingTemplate
120  97 114 131  92 105 124 115 103  99  0.148348   1089/1100    NonOverlappingTemplate
107  98  89 118 121 118 128 106 102 113  0.248130   1084/1100    NonOverlappingTemplate
102 121 107 104 110 106 106 115 120 109  0.939690   1090/1100    NonOverlappingTemplate
 99 109 107 108 122 112 108 123 115  97  0.748981   1094/1100    NonOverlappingTemplate
111 118 101 110 100 103 116 118 118 105  0.883171   1093/1100    NonOverlappingTemplate
 96  92 125 112 113  98 122 111 117 114  0.341726   1080/1100    NonOverlappingTemplate
109 129 100 113 126 104 104 105 106 104  0.537815   1092/1100    NonOverlappingTemplate
 98 100 103 103 114 128 108 118 117 111  0.608748   1087/1100    NonOverlappingTemplate
115 127  97 103 111 115 119 100 100 113  0.563708   1089/1100    NonOverlappingTemplate
110 122 118 100 103 106 126 116  90 109  0.376082   1085/1100    NonOverlappingTemplate
108  99 111 117 130 124 113 107  98  93  0.268305   1093/1100    NonOverlappingTemplate
105 107 116 100 119 116 113 105 102 117  0.914966   1088/1100    NonOverlappingTemplate
118  96 109  78 106 110 119 117 125 122  0.059665   1087/1100    NonOverlappingTemplate
115 107  93 112 109 107 125 117 112 103  0.736273   1088/1100    NonOverlappingTemplate
114 106 108 110 118 102 124 121 100  97  0.656043   1091/1100    NonOverlappingTemplate
103 109 116 123  93 108 115  97 106 130  0.309507   1092/1100    NonOverlappingTemplate
106 116  95 145  95 121  97 107 116 102  0.022550   1092/1100    NonOverlappingTemplate
117 104 122 102 109 105 112 111 102 116  0.920722   1086/1100    NonOverlappingTemplate
103 110  99 107  99 125 124  98 113 122  0.414117   1087/1100    NonOverlappingTemplate
104 132 100 100 104 104 107  99 133 117  0.135861   1091/1100    NonOverlappingTemplate
121 117 108 122 103 100 103 113 110 103  0.814889   1088/1100    NonOverlappingTemplate
124 117 117 107  87 123 114 116  92 103  0.164259   1085/1100    NonOverlappingTemplate
105 130 114 117 112  85 103 119 115 100  0.187027   1089/1100    NonOverlappingTemplate
104 107  96 103 120  96 121 121 111 121  0.471495   1091/1100    NonOverlappingTemplate
115 117 111 117  91 110 121 106 118  94  0.478488   1090/1100    NonOverlappingTemplate
 97 127 104 117 117 101 113 111 107 106  0.695575   1085/1100    NonOverlappingTemplate
111 103 111 113 103 121  99 132 111  96  0.402801   1089/1100    NonOverlappingTemplate
125 126 117 132 106  87 110  99  90 108  0.025661   1085/1100    NonOverlappingTemplate
103 111 103 111 114  88 116 123 116 115  0.547022   1089/1100    NonOverlappingTemplate
118 117 128 100 108 102 100  93 117 117  0.356405   1090/1100    NonOverlappingTemplate
 92 113 100 105 114 115 114 111 120 116  0.747175   1090/1100    NonOverlappingTemplate
119  95 118 123 106 117 112 104 113  93  0.478488   1082/1100    NonOverlappingTemplate
103 122  97 112 112 106 133  89 110 116  0.178871   1087/1100    NonOverlappingTemplate
104 110 127  91 110 128 119 100 110 101  0.239042   1091/1100    NonOverlappingTemplate
101 114 117  96  89 124 130 109  96 124  0.064638   1090/1100    NonOverlappingTemplate
124  86 103 119 104 126 111 114 105 108  0.257477   1086/1100    NonOverlappingTemplate
128 104 103 107 110 115 111 109  99 114  0.808247   1081/1100    NonOverlappingTemplate
115 115 105  94 114 102 112 117 110 116  0.871998   1087/1100    NonOverlappingTemplate
121 118 101 109  86 108 107 127 115 108  0.298810   1091/1100    NonOverlappingTemplate
127  99 126 105 115 104 100 106 115 103  0.478488   1082/1100    NonOverlappingTemplate
111  89  97 104 127 129 136 102 102 103  0.020934   1086/1100    NonOverlappingTemplate
123 121  98 118  99 116 113 111  95 106  0.510513   1095/1100    NonOverlappingTemplate
100 107 125  97 111 104 116 117 113 110  0.763322   1088/1100    NonOverlappingTemplate
123 102 120 112 106 116  91  93 103 134  0.087499   1092/1100    NonOverlappingTemplate
115 109 108 123 111 129  97 106 111  91  0.344630   1088/1100    NonOverlappingTemplate
 92  91  90 125 131 109 115 125 115 107  0.029706   1094/1100    NonOverlappingTemplate
137 112 109  99 117 112  98 103 116  97  0.220580   1080/1100    NonOverlappingTemplate
118  95 115 103 117 114 119 115 107  97  0.691831   1082/1100    NonOverlappingTemplate
109 146 125 103 102  94 112 107  99 103  0.026458   1094/1100    NonOverlappingTemplate
131 112 114 106 123 101  94 117 101 101  0.285811   1086/1100    NonOverlappingTemplate
101 105  99 105 117 124 139 122  93  95  0.033523   1090/1100    NonOverlappingTemplate
104 109 120 110 107 105 110 102 112 121  0.952494   1089/1100    NonOverlappingTemplate
102 104 108 109 112 116 107 109 131 102  0.739918   1088/1100    NonOverlappingTemplate
120 110 110 109 120  93 112 105 109 112  0.854407   1086/1100    NonOverlappingTemplate
107 113  96 118 104 118 101 123 108 112  0.761541   1095/1100    NonOverlappingTemplate
110 110 108 105 114 115 112 108 111 107  0.999777   1089/1100    NonOverlappingTemplate
 97  95 132 104 110 108 109 110 128 107  0.250442   1089/1100    NonOverlappingTemplate
110  92 122  84 119 125 122 113 127  86  0.007594   1091/1100    NonOverlappingTemplate
114 109  94 112 103 106 110 130 107 115  0.631440   1084/1100    NonOverlappingTemplate
 93 115 106 122 133 110 119 105  81 116  0.034546   1090/1100    NonOverlappingTemplate
115 118 113  92 118 117 120 102  92 113  0.402801   1090/1100    NonOverlappingTemplate
106 113 109  95 112 118 109 117 111 110  0.948119   1089/1100    NonOverlappingTemplate
117 117 103  95 116 107 110 100 123 112  0.712343   1090/1100    OverlappingTemplate
118 103 111 100 122  99 131 114 103  99  0.346088   1082/1100    Universal
100 117 114 116  92 101 112 125 106 117  0.515932   1086/1100    ApproximateEntropy
 69  57  80  65  67  69  60  63  70  68  0.790162    662/668     RandomExcursions
 57  59  78  62  61  81  65  75  68  62  0.373012    663/668     RandomExcursions
 70  60  77  55  59  81  60  78  84  44  0.005025    660/668     RandomExcursions
 61  69  61  70  72  69  68  72  65  61  0.971069    661/668     RandomExcursions
 72  62  62  62  74  59  62  73  75  67  0.815439    663/668     RandomExcursions
 63  64  54  58  65  73  64  76  75  76  0.492021    659/668     RandomExcursions
 69  73  65  73  62  68  61  76  70  51  0.586773    659/668     RandomExcursions
 60  53  64  65  62  69  71  78  83  63  0.301460    661/668     RandomExcursions
 67  61  61  67  68  53  84  62  64  81  0.211606    665/668     RandomExcursionsVariant
 66  69  68  62  68  53  63  65  70  84  0.497956    666/668     RandomExcursionsVariant
 63  84  56  66  67  60  59  69  77  67  0.362890    663/668     RandomExcursionsVariant
 69  65  76  62  71  48  60  64  75  78  0.261449    663/668     RandomExcursionsVariant
 71  65  64  79  51  65  63  68  71  71  0.596176    663/668     RandomExcursionsVariant
 64  73  70  66  61  57  72  65  73  67  0.913396    661/668     RandomExcursionsVariant
 63  67  82  67  57  66  67  68  63  68  0.784407    662/668     RandomExcursionsVariant
 69  61  85  68  70  62  69  61  61  62  0.568055    662/668     RandomExcursionsVariant
 67  56  71  64  81  72  60  63  70  64  0.646584    659/668     RandomExcursionsVariant
 66  64  64  56  67  71  68  78  66  68  0.888137    659/668     RandomExcursionsVariant
 60  67  73  49  65  56  78  77  74  69  0.195163    660/668     RandomExcursionsVariant
 57  65  67  61  74  62  74  72  70  66  0.867209    661/668     RandomExcursionsVariant
 52  62  65  88  69  74  70  51  64  73  0.064393    662/668     RandomExcursionsVariant
 56  56  86  73  77  69  69  64  69  49  0.056873    662/668     RandomExcursionsVariant
 53  76  68  75  69  71  63  51  64  78  0.232760    665/668     RandomExcursionsVariant
 54  69  65  70  76  70  69  65  70  60  0.809915    663/668     RandomExcursionsVariant
 62  70  49  73  74  66  76  79  55  64  0.184275    664/668     RandomExcursionsVariant
 58  72  63  60  69  67  69  63  70  77  0.859884    664/668     RandomExcursionsVariant
110  93 117 120 117  99 122 106  94 122  0.302791   1089/1100    Serial
111 110 102  98 121 110 122 116  98 112  0.741737   1088/1100    Serial
101 115 105 107 123 116 113 118  98 104  0.794732   1089/1100    LinearComplexity


- - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - -
The minimum pass rate for each statistical test with the exception of the
random excursion (variant) test is approximately = 1079 for a
sample size = 1100 binary sequences.

The minimum pass rate for the random excursion (variant) test
is approximately = 653 for a sample size = 668 binary sequences.

For further guidelines construct a probability table using the MAPLE program
provided in the addendum section of the documentation.
- - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - -


==> urandom_aes_report.txt <==
------------------------------------------------------------------------------
RESULTS FOR THE UNIFORMITY OF P-VALUES AND THE PROPORTION OF PASSING SEQUENCES
------------------------------------------------------------------------------
   generator is <urandom_aes256.bin>
------------------------------------------------------------------------------
 C1  C2  C3  C4  C5  C6  C7  C8  C9 C10  P-VALUE  PROPORTION  STATISTICAL TEST
------------------------------------------------------------------------------
103 104 110 102 118 127 114 121 101 100  0.589905   1088/1100    Frequency
 96 107 127 105 124 109 109 107 111 105  0.654152   1091/1100    BlockFrequency
100 112 107 107 108 112 120  96 115 123  0.775688   1086/1100    CumulativeSums
103 105 120 108 116  93 111 108 119 117  0.759756   1090/1100    CumulativeSums
119 111 102 113 107 110 107 117 112 102  0.976988   1092/1100    Runs
127 109 113  91 100 106 121 100 118 115  0.360887   1084/1100    LongestRun
 95 111 115 101  97  98 112 132 123 116  0.204241   1092/1100    Rank
117 100 126 114  96 106 114  99 130  98  0.216402   1089/1100    FFT
106 101 105 115  96  92 118 121 122 124  0.287092   1091/1100    NonOverlappingTemplate
 99 111 108 118 108  99 118  98 133 108  0.383827   1093/1100    NonOverlappingTemplate
108 108 105 103  95 118  97 132 114 120  0.321857   1091/1100    NonOverlappingTemplate
106 133 106 106 103 132 109 108  92 105  0.149112   1084/1100    NonOverlappingTemplate
101 115 106 127 105 117 115 100 103 111  0.739918   1091/1100    NonOverlappingTemplate
104  98 113 104 112 125 118  99 103 124  0.530486   1092/1100    NonOverlappingTemplate
 98 111 112 110 121  99 117 114 113 105  0.879035   1093/1100    NonOverlappingTemplate
 95 124 110 132 106 112 103 114 102 102  0.337401   1090/1100    NonOverlappingTemplate
112 127 110 108 120 119  91 111  98 104  0.412490   1089/1100    NonOverlappingTemplate
 86  98 107 112 119 119 137 114  98 110  0.062463   1090/1100    NonOverlappingTemplate
108 112 105  98 129 110  96 117 129  96  0.203252   1094/1100    NonOverlappingTemplate
114  99 111  90  96 109 135 121 117 108  0.124279   1085/1100    NonOverlappingTemplate
105  97 106 113 111 115 112 112 114 115  0.975872   1088/1100    NonOverlappingTemplate
108 116 109 109 106 123 110 112 106 101  0.965011   1091/1100    NonOverlappingTemplate
107 125  98 117 104 105 105 115 119 105  0.754383   1084/1100    NonOverlappingTemplate
 99 104  93 124 108  97 115 130 122 108  0.180658   1092/1100    NonOverlappingTemplate
107 103 117 100 108  96 134  99 116 120  0.257477   1088/1100    NonOverlappingTemplate
121 109  95 116  96 117 100 120 113 113  0.565570   1086/1100    NonOverlappingTemplate
105  96 121 122  88 120 105 110 120 113  0.279466   1093/1100    NonOverlappingTemplate
111 117 117  95 108  99 111 132 117  93  0.239042   1082/1100    NonOverlappingTemplate
103 106 112 126 107  98 125 109 100 114  0.589905   1089/1100    NonOverlappingTemplate
107 112 102 117 110 110 107 108 130  97  0.695575   1084/1100    NonOverlappingTemplate
120 103 113 108 113 113 125  98 107 100  0.741737   1086/1100    NonOverlappingTemplate
121  95 116 121 135  98 104 116 116  78  0.009352   1087/1100    NonOverlappingTemplate
123 120 112 108 111  99 105 114 106 102  0.857405   1088/1100    NonOverlappingTemplate
109 102 109 103 140 104  93 123 108 109  0.130985   1087/1100    NonOverlappingTemplate
109 100 132 104 113 107 102 113 118 102  0.571166   1090/1100    NonOverlappingTemplate
116 107 112 140 118  90 100  96 121 100  0.040829   1093/1100    NonOverlappingTemplate
117 107 106 105 102 100 115 117 108 123  0.864786   1085/1100    NonOverlappingTemplate
106  99  98 114 122 122 102 115 103 119  0.604973   1088/1100    NonOverlappingTemplate
105 123 109 119  99  99 113 108 127  98  0.459373   1087/1100    NonOverlappingTemplate
113 103 108  98 107 116 118 118 115 104  0.911413   1091/1100    NonOverlappingTemplate
103 108 107 122 105  97 109  98 130 121  0.376082   1080/1100    NonOverlappingTemplate
109  97 122  96 109 106 120 133  92 116  0.130301   1089/1100    NonOverlappingTemplate
125 104  97 101 113 117 112 117 106 108  0.756177   1093/1100    NonOverlappingTemplate
100 122 125 113  95 100  93 131 111 110  0.124279   1091/1100    NonOverlappingTemplate
 95 110  97 109 133 130  99 112 118  97  0.083249   1083/1100    NonOverlappingTemplate
108 106 116 114 113 116 119 113  95 100  0.848333   1091/1100    NonOverlappingTemplate
116 110 107 105 109 103 119 109 111 111  0.993564   1090/1100    NonOverlappingTemplate
108 101 116 110 116 121 112  95 109 112  0.863323   1088/1100    NonOverlappingTemplate
108 121 105 125 107 104 103 119 111  97  0.684327   1091/1100    NonOverlappingTemplate
105 120 115 100  94 119 119 108 116 104  0.661713   1094/1100    NonOverlappingTemplate
113 111 100 112 105 111 110 110 118 110  0.993564   1082/1100    NonOverlappingTemplate
105 104 125 105 100 135  90 106 111 119  0.124279   1086/1100    NonOverlappingTemplate
112 104 106 110 108 111 105 113 113 118  0.996939   1092/1100    NonOverlappingTemplate
106 107 117 111 102 114  91 118 111 123  0.656043   1091/1100    NonOverlappingTemplate
107 126 102 105 113 109 111 119  93 115  0.646584   1084/1100    NonOverlappingTemplate
113 110  96  98 122 106 111 106 124 114  0.667378   1087/1100    NonOverlappingTemplate
119 107 116 115 112  86 118 105 110 112  0.586147   1087/1100    NonOverlappingTemplate
107  87 119 122 109 108 122 117 109 100  0.379168   1080/1100    NonOverlappingTemplate
112  99 106 117 116 103 106 108 111 122  0.911413   1087/1100    NonOverlappingTemplate
104 101 129 118 111  98  92 119 114 114  0.333113   1086/1100    NonOverlappingTemplate
114  91  99 110 105 108 120 124  99 130  0.201287   1088/1100    NonOverlappingTemplate
123 110 112 108 111 110 102 122 108  94  0.752586   1090/1100    NonOverlappingTemplate
124 111 117 109 106 111 121 105 112  84  0.357895   1088/1100    NonOverlappingTemplate
106 113 109 126 106 119 114  97 108 102  0.765099   1093/1100    NonOverlappingTemplate
117 105  98 106 109 101 122  99 127 116  0.510513   1090/1100    NonOverlappingTemplate
112 113 121 115 108 109  97 114 101 110  0.917293   1088/1100    NonOverlappingTemplate
118 123 127 123  93 109 106 111 102  88  0.120398   1086/1100    NonOverlappingTemplate
114 110  94  98 110 124 124 120 106 100  0.409245   1089/1100    NonOverlappingTemplate
114 111 130 122  98 117 101  98 112  97  0.313587   1085/1100    NonOverlappingTemplate
122 109  86 112 117 118  96 115 100 125  0.182459   1091/1100    NonOverlappingTemplate
 94 113 116  98 111 115 130 110 107 106  0.519557   1093/1100    NonOverlappingTemplate
106 120 106 110 113  96 119 113  99 118  0.782671   1088/1100    NonOverlappingTemplate
121  93 105 109 137 115  93 114  99 114  0.095530   1080/1100    NonOverlappingTemplate
117 110 112 112 105 119 102  98 124 101  0.750785   1086/1100    NonOverlappingTemplate
116 118 117  84 112 109 120 101 102 121  0.284534   1089/1100    NonOverlappingTemplate
127 110 106  93 119 114 115 125 101  90  0.165925   1086/1100    NonOverlappingTemplate
101 102 122 132 111 107 112  99 117  97  0.331691   1092/1100    NonOverlappingTemplate
127 112 116 119  92 108 110 111 112  93  0.402801   1083/1100    NonOverlappingTemplate
 97 111 115  98 119 117 119  98 113 113  0.691831   1089/1100    NonOverlappingTemplate
118 108 108  79 109 103 112 116 111 136  0.059665   1090/1100    NonOverlappingTemplate
103 116 115 110 107 122 109 123 102  93  0.621978   1096/1100    NonOverlappingTemplate
130 106 129 131 125  97 105 102  90  85  0.003222   1093/1100    NonOverlappingTemplate
115  97 113 118 112 106  99 103 116 121  0.780932   1086/1100    NonOverlappingTemplate
107 107  98 103 122 125  99 123 109 107  0.534146   1085/1100    NonOverlappingTemplate
125 128 117 106  86 103 120  88 116 111  0.050159   1087/1100    NonOverlappingTemplate
108 117  88 100 131 125 109 105 119  98  0.117869   1084/1100    NonOverlappingTemplate
103  92 109 124 123 119 114 107  93 116  0.301460   1092/1100    NonOverlappingTemplate
119 114  95 106 105 118 108  89 112 134  0.153763   1082/1100    NonOverlappingTemplate
 94 133 105 121 104 104 114 110 108 107  0.402801   1091/1100    NonOverlappingTemplate
119 116 114 104 108 102 106 107 127  97  0.684327   1090/1100    NonOverlappingTemplate
106 119 113 121  86 110 108 119 111 107  0.517744   1091/1100    NonOverlappingTemplate
120 123 102 106 123  93 128 100  91 114  0.101972   1091/1100    NonOverlappingTemplate
101 106 107 111 114 113 107 130 105 106  0.808247   1092/1100    NonOverlappingTemplate
108 122 113  98 115  95 125 100 114 110  0.523191   1088/1100    NonOverlappingTemplate
103 123 125 103 124 124  93  99 112  94  0.117869   1086/1100    NonOverlappingTemplate
 98 124  96 115 103 121 108 111 112 112  0.661713   1093/1100    NonOverlappingTemplate
111 102 106 115  98 108 108 112 119 121  0.896474   1093/1100    NonOverlappingTemplate
124 109 102 128  89 121 102 127 102  96  0.066882   1090/1100    NonOverlappingTemplate
120 107  97 126  98 110 108  99 110 125  0.406016   1086/1100    NonOverlappingTemplate
106 113 113 112 103 104 137  98 117  97  0.273225   1089/1100    NonOverlappingTemplate
100 114 103 134 100  89 115 112 105 128  0.088469   1086/1100    NonOverlappingTemplate
109 106 114 126 108 112 131  95 115  84  0.087499   1089/1100    NonOverlappingTemplate
104 103 120 121 103 106 100 110 120 113  0.809915   1092/1100    NonOverlappingTemplate
104 134 100 107 117 111 116 103  94 114  0.330274   1086/1100    NonOverlappingTemplate
107 117  93 100 109 107 124 123 121  99  0.377624   1090/1100    NonOverlappingTemplate
107 115 103 114  99 111 123 106 116 106  0.900316   1088/1100    NonOverlappingTemplate
114 110 116  98 120 101 114  96 123 108  0.644691   1091/1100    NonOverlappingTemplate
123 124 100  90 111 110 100 119 121 102  0.262249   1087/1100    NonOverlappingTemplate
104 106 125 108 109 104 109 115 115 105  0.936723   1092/1100    NonOverlappingTemplate
122 105 120  93 106 113 112  99 112 118  0.631440   1091/1100    NonOverlappingTemplate
105 107 108 112 132 110 144  99  98  85  0.005393   1084/1100    NonOverlappingTemplate
108 118 109 105  95 110 107 100 130 118  0.523191   1086/1100    NonOverlappingTemplate
116 113  99 101 116 132 113 103  97 110  0.433924   1095/1100    NonOverlappingTemplate
 96 104 103 115 114 129 116  89 127 107  0.151423   1093/1100    NonOverlappingTemplate
109 104 102 104 110 114 110 129 101 117  0.754383   1091/1100    NonOverlappingTemplate
104 120 124  85 106 114 117 110 117 103  0.324646   1088/1100    NonOverlappingTemplate
 99 105  94 100 115 125 120 110 119 113  0.478488   1089/1100    NonOverlappingTemplate
136 120 104 105 104  97 110 117 105 102  0.294867   1083/1100    NonOverlappingTemplate
111 107 109 111 118 103 111 106 113 111  0.997932   1090/1100    NonOverlappingTemplate
110 104 105 114  99 111 115 100 128 114  0.736273   1086/1100    NonOverlappingTemplate
111  99 109 122 113 107 109 113  99 118  0.885892   1093/1100    NonOverlappingTemplate
105 110 108 122 108 108 141 101 108  89  0.086538   1091/1100    NonOverlappingTemplate
111 115 104 118 116 125  97  93 120 101  0.407629   1089/1100    NonOverlappingTemplate
101 123 105 110 115 106  98 119 111 112  0.837467   1094/1100    NonOverlappingTemplate
 89 120 107 114 102 118 104 126 116 104  0.382270   1093/1100    NonOverlappingTemplate
101 117 120  98 112  96 111 115 114 116  0.747175   1090/1100    NonOverlappingTemplate
119 115 108 101 101 108 120 106 109 113  0.932645   1089/1100    NonOverlappingTemplate
108  97 108  94 119 120 130 103 116 105  0.333113   1086/1100    NonOverlappingTemplate
111 123 100 126 112 102 117 108  87 114  0.287092   1091/1100    NonOverlappingTemplate
103 112 109 122 101 109  92 133 109 110  0.326047   1088/1100    NonOverlappingTemplate
123 115 103  99 115 108 117  89 120 111  0.442324   1088/1100    NonOverlappingTemplate
108 101 121 112 109 107 105 103 105 129  0.721592   1091/1100    NonOverlappingTemplate
113 110 113 112 109 113 125 108 109  88  0.659823   1087/1100    NonOverlappingTemplate
104  86 100 106 107 136 120 102 115 124  0.060009   1087/1100    NonOverlappingTemplate
115 103 118 120 113 108 109 105 101 108  0.951637   1086/1100    NonOverlappingTemplate
129 103 106 109 107 103 113 108 124  98  0.573034   1090/1100    NonOverlappingTemplate
114 112 106 106 107 101  96 115 119 124  0.757969   1088/1100    NonOverlappingTemplate
109 106 108 116 116 112 109 103 105 116  0.993078   1089/1100    NonOverlappingTemplate
101 133 103 103 100 131 108 105  98 118  0.140891   1087/1100    NonOverlappingTemplate
112 108 104 121 119 112  97 120 100 107  0.768644   1094/1100    NonOverlappingTemplate
112 102  99 102  99 129 126 132  98 101  0.079183   1089/1100    NonOverlappingTemplate
119 121 114  79 123 104 112 124 102 102  0.076572   1086/1100    NonOverlappingTemplate
107 100 110 119 120 104 104 124  99 113  0.714197   1085/1100    NonOverlappingTemplate
115 120 105 108 109 129  89 111 103 111  0.422308   1082/1100    NonOverlappingTemplate
107 112 126 129  96 102  93 109 107 119  0.240163   1090/1100    NonOverlappingTemplate
120 105 119  92 115 107 111 105 114 112  0.784407   1087/1100    NonOverlappingTemplate
108 134 113  99  96 115 107 105 120 103  0.340280   1092/1100    NonOverlappingTemplate
110 113  92 122 106 109 121 105  96 126  0.356405   1088/1100    NonOverlappingTemplate
112 111 108 105 125  89 105 104 114 127  0.376082   1094/1100    NonOverlappingTemplate
107 106 108 122 101 104 121 118  96 117  0.684327   1091/1100    NonOverlappingTemplate
105 102 105 115  96  92 117 122 122 124  0.287092   1091/1100    NonOverlappingTemplate
107 107  97 102 110 122 107 103 126 119  0.618196   1088/1100    NonOverlappingTemplate
107 114 109 108 101 100 129 127 120  85  0.108208   1089/1100    NonOverlappingTemplate
 99 112 126 117 133 110 105 108 101  89  0.132363   1087/1100    NonOverlappingTemplate
 88  95 111 132 120 101 124 127  92 110  0.018832   1090/1100    NonOverlappingTemplate
109  96  96 113  97 113 109 139 127 101  0.061050   1090/1100    NonOverlappingTemplate
110 107  99 103 117 118 110 114 110 112  0.970431   1088/1100    OverlappingTemplate
115  92 102 102  92 138 119 110 110 120  0.065751   1089/1100    Universal
102 110 112 105 105  99 134 100 128 105  0.243553   1088/1100    ApproximateEntropy
 63  66  65  72  71  63  63  70  74  67  0.986472    666/674     RandomExcursions
 64  76  64  60  73  70  64  65  67  71  0.950562    668/674     RandomExcursions
 58  66  79  59  77  62  69  70  69  65  0.688249    669/674     RandomExcursions
 54  62  68  63  68  74  57  80  77  71  0.380255    664/674     RandomExcursions
 70  56  64  64  55  61  70  76  84  74  0.256771    673/674     RandomExcursions
 70  62  75  50  77  68  76  68  52  76  0.159258    667/674     RandomExcursions
 71  64  63  69  69  75  72  78  64  49  0.452565    665/674     RandomExcursions
 67  64  62  85  66  82  64  66  56  62  0.272652    667/674     RandomExcursions
 62  62  56  68  73  67  80  71  71  64  0.715800    666/674     RandomExcursionsVariant
 61  64  66  68  70  65  70  65  71  74  0.990488    667/674     RandomExcursionsVariant
 65  69  60  66  66  63  63  77  73  72  0.926415    671/674     RandomExcursionsVariant
 64  69  68  58  56  61  84  62  83  69  0.195425    669/674     RandomExcursionsVariant
 63  69  64  57  67  69  75  63  74  73  0.879553    666/674     RandomExcursionsVariant
 64  64  61  70  69  68  74  64  67  73  0.983010    667/674     RandomExcursionsVariant
 62  70  54  77  70  64  74  65  70  68  0.766476    665/674     RandomExcursionsVariant
 64  61  76  60  61  70  66  73  69  74  0.865548    669/674     RandomExcursionsVariant
 60  62  66  72  70  74  73  68  58  71  0.886296    671/674     RandomExcursionsVariant
 66  63  59  72  67  64  72  75  61  75  0.872636    664/674     RandomExcursionsVariant
 77  63  54  61  76  69  69  73  70  62  0.620031    662/674     RandomExcursionsVariant
 64  89  54  84  68  56  69  67  61  62  0.048950    663/674     RandomExcursionsVariant
 70  68  65  83  75  71  61  51  57  73  0.236080    667/674     RandomExcursionsVariant
 60  75  64  80  73  74  68  62  68  50  0.324563    667/674     RandomExcursionsVariant
 60  70  75  69  79  56  77  66  61  61  0.492640    669/674     RandomExcursionsVariant
 61  68  60  71  78  67  68  69  73  59  0.843319    667/674     RandomExcursionsVariant
 64  60  60  69  76  76  71  66  70  62  0.848379    665/674     RandomExcursionsVariant
 57  75  49  70  79  72  72  59  75  66  0.200179    667/674     RandomExcursionsVariant
113 120 110 112  92 109 101 121 108 114  0.739918   1088/1100    Serial
111 116  98 108 107 112 126  93 116 113  0.620087   1085/1100    Serial
 94  99 121  98 114 121  90 126 116 121  0.106475   1090/1100    LinearComplexity


- - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - -
The minimum pass rate for each statistical test with the exception of the
random excursion (variant) test is approximately = 1079 for a
sample size = 1100 binary sequences.

The minimum pass rate for the random excursion (variant) test
is approximately = 659 for a sample size = 674 binary sequences.

For further guidelines construct a probability table using the MAPLE program
provided in the addendum section of the documentation.
- - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - -


==> urandom_des_report.txt <==
------------------------------------------------------------------------------
RESULTS FOR THE UNIFORMITY OF P-VALUES AND THE PROPORTION OF PASSING SEQUENCES
------------------------------------------------------------------------------
   generator is <urandom_des.bin>
------------------------------------------------------------------------------
 C1  C2  C3  C4  C5  C6  C7  C8  C9 C10  P-VALUE  PROPORTION  STATISTICAL TEST
------------------------------------------------------------------------------
 99 106 113 102 111 118 119 109  98 125  0.678686   1094/1100    Frequency
107 127 104 114  97  97 112 124 125  93  0.174466   1089/1100    BlockFrequency
105 103 129  99 130 102 113 110 103 106  0.354919   1094/1100    CumulativeSums
102 125  98 103 113 109 112 111 106 121  0.763322   1093/1100    CumulativeSums
123 110 124 114 102  87 100 113 120 107  0.287092   1089/1100    Runs
 94 114 115 106  97 111 102 116 125 120  0.508712   1092/1100    LongestRun
 88 113 105 137 111  98 122  98 123 105  0.048150   1091/1100    Rank
110 120 118 110 108 102 113 102 107 110  0.969783   1088/1100    FFT
105 114 105 117  98 107 121 119 109 105  0.874834   1087/1100    NonOverlappingTemplate
105 119 107 112 114 112 114 101 124  92  0.650368   1089/1100    NonOverlappingTemplate
 95 118  96 111 112 114 120 115 108 111  0.761541   1091/1100    NonOverlappingTemplate
 96 110 114 102 101 122 109 126 109 111  0.646584   1093/1100    NonOverlappingTemplate
119 112 117 102 124 111 116 111  87 101  0.394829   1088/1100    NonOverlappingTemplate
118 101 125 111 122 112 102 102  99 108  0.635226   1094/1100    NonOverlappingTemplate
 88 102 115 105 140 118 117 115  94 106  0.043573   1092/1100    NonOverlappingTemplate
102 107 121 115  98 102 137  92 114 112  0.135861   1093/1100    NonOverlappingTemplate
119 108 128 120 125 104  88 103 105 100  0.163431   1086/1100    NonOverlappingTemplate
123 117 129 114 116 101  94  93 104 109  0.226965   1087/1100    NonOverlappingTemplate
 87 110  99 130 119 107 120 114 102 112  0.211267   1092/1100    NonOverlappingTemplate
109 105 108 101 115 113 116 115 104 114  0.984755   1089/1100    NonOverlappingTemplate
104 104 107 114 113 115 114 112 121  96  0.893874   1091/1100    NonOverlappingTemplate
115 112 107 103 104 108  90 111 115 135  0.296177   1089/1100    NonOverlappingTemplate
102 129 110 115 117 122 108  98  91 108  0.310863   1080/1100    NonOverlappingTemplate
119 114 116 117 106 122 103  95  93 115  0.489065   1092/1100    NonOverlappingTemplate
106 121 101 123  99 115 116 115  96 108  0.614415   1091/1100    NonOverlappingTemplate
100 119  99 116 102  95 121 129 117 102  0.268305   1089/1100    NonOverlappingTemplate
113  97 124  79 105 120 118 112 123 109  0.079626   1085/1100    NonOverlappingTemplate
 99 101 112  85 100 113 124 136 109 121  0.040347   1090/1100    NonOverlappingTemplate
118 102 109 112 126 108 103 115 104 103  0.832720   1090/1100    NonOverlappingTemplate
114 108 119 106 102 113 100 108 129 101  0.669264   1089/1100    NonOverlappingTemplate
116 102 123 116  86 126  96 107 106 122  0.135155   1087/1100    NonOverlappingTemplate
114  98 107  99 127 117  99 120 122  97  0.306808   1090/1100    NonOverlappingTemplate
118 117 100 116 108 106 105 123 112  95  0.710487   1083/1100    NonOverlappingTemplate
114 108 107 122 126  96 111 106  94 116  0.485528   1089/1100    NonOverlappingTemplate
107  93 105  96 107 127 128 115 111 111  0.302791   1091/1100    NonOverlappingTemplate
137 102 113 119 108  99 104 104 114 100  0.284534   1087/1100    NonOverlappingTemplate
112 111 121 107 104 115 100 102 122 106  0.857405   1087/1100    NonOverlappingTemplate
 94 122 101 118 119 109  97 122 113 105  0.450808   1087/1100    NonOverlappingTemplate
123 113 113 107 130 104 110 102  98 100  0.480244   1089/1100    NonOverlappingTemplate
113  93 123  92 114 108 105 120 116 116  0.422308   1088/1100    NonOverlappingTemplate
126 133 113  91  98 101  96 112 109 121  0.078743   1090/1100    NonOverlappingTemplate
114 112 111 109 100 117 104  99 123 111  0.873420   1095/1100    NonOverlappingTemplate
115 109  95 121 112  98 117 109 112 112  0.811578   1088/1100    NonOverlappingTemplate
108  98 103 111 133 119  98 102 110 118  0.365404   1093/1100    NonOverlappingTemplate
109  94 111 112 121 113  94 112 129 105  0.398007   1087/1100    NonOverlappingTemplate
 96 108 119 130 121 106 105  98 105 112  0.415748   1090/1100    NonOverlappingTemplate
110 101  99 106 134 105 126 116  99 104  0.241289   1084/1100    NonOverlappingTemplate
106  99 119 114 130  93 112 115  96 116  0.292259   1091/1100    NonOverlappingTemplate
108 115 104 112 102 117 119 107 120  96  0.819817   1092/1100    NonOverlappingTemplate
111 107 129 111 114 125 103 107 106  87  0.271989   1085/1100    NonOverlappingTemplate
114 119 114 110 116 103  89 120 106 109  0.650368   1088/1100    NonOverlappingTemplate
 95 116 113 124 106 103 119 120 104 100  0.563708   1091/1100    NonOverlappingTemplate
109 132 124  90 105 118 108 125  91  98  0.044090   1090/1100    NonOverlappingTemplate
109 108 109 101 102 116 118 125 101 111  0.827923   1089/1100    NonOverlappingTemplate
108 122 110 133 105  98  99 115 100 110  0.356405   1085/1100    NonOverlappingTemplate
 89 125  90 120 104 115 115 121 104 117  0.151423   1091/1100    NonOverlappingTemplate
113  99 100 118 110 114 110  86 127 123  0.201287   1086/1100    NonOverlappingTemplate
120 105  95 100 115 104 117 127 106 111  0.547022   1088/1100    NonOverlappingTemplate
105 101 113 112  97 124 112 118 114 104  0.789589   1091/1100    NonOverlappingTemplate
117 103 127 101 109 124 102  89 115 113  0.279466   1087/1100    NonOverlappingTemplate
133 111 122 112  90 110 110  96 111 105  0.223755   1088/1100    NonOverlappingTemplate
114 114 110  94 104  98 116 109 121 120  0.678686   1091/1100    NonOverlappingTemplate
129  85 101  98 114 112 109 101 117 134  0.039871   1084/1100    NonOverlappingTemplate
125 108  99 116 114 109 110  98 101 120  0.676803   1075/1100 *  NonOverlappingTemplate
101 113 107 120 126 125 108  91 119  90  0.126925   1091/1100    NonOverlappingTemplate
124 124 108 107 105 105  98 100 108 121  0.586147   1091/1100    NonOverlappingTemplate
108  96  95 126 106 124 117  96 107 125  0.187951   1092/1100    NonOverlappingTemplate
114 105 106 111 109 110 123 109 122  91  0.671151   1094/1100    NonOverlappingTemplate
 93  98  93 111 132 106 112 115 123 117  0.146831   1092/1100    NonOverlappingTemplate
106 123 106 106 112  89 113 115 115 115  0.659823   1092/1100    NonOverlappingTemplate
126 108 120 118  98  86 103 108 114 119  0.226965   1093/1100    NonOverlappingTemplate
115 111 115  82 116 119 122  94 118 108  0.166763   1094/1100    NonOverlappingTemplate
123 100 105 114 126 115 110  94  97 116  0.386951   1083/1100    NonOverlappingTemplate
 93 108 101 120 122 111 110 122 103 110  0.597432   1087/1100    NonOverlappingTemplate
111 106  93 108 104 117 101 123 118 119  0.618196   1090/1100    NonOverlappingTemplate
 96 105 105 102 123 110 117 104 124 114  0.631440   1091/1100    NonOverlappingTemplate
105 107 103 116 107 109 134  95 105 119  0.399601   1092/1100    NonOverlappingTemplate
 97 125 108 124 100 107 107 124  85 123  0.078743   1084/1100    NonOverlappingTemplate
123 114 117 105  90 103 115 117 108 108  0.618196   1087/1100    NonOverlappingTemplate
107 118 110  96 108 108  97 124 116 116  0.689957   1087/1100    NonOverlappingTemplate
 89 114 108 103 119 114 103 127 109 114  0.461095   1095/1100    NonOverlappingTemplate
104 119 107 108 113  97 122 116 102 112  0.829528   1089/1100    NonOverlappingTemplate
106  99 108  93 116 152 103 110  98 115  0.008106   1086/1100    NonOverlappingTemplate
120 103 101 109  95 119 112 109 118 114  0.773933   1087/1100    NonOverlappingTemplate
127 117 105 104 119 115 108 100 103 102  0.682447   1084/1100    NonOverlappingTemplate
113 102 109 100 122  87 116 127 110 114  0.289667   1083/1100    NonOverlappingTemplate
101 101 120 100 108 116 119 109 116 110  0.857405   1091/1100    NonOverlappingTemplate
101 117 100  99 110 130 115 116 109 103  0.550717   1091/1100    NonOverlappingTemplate
113  97 127 123  98 114 120 104  99 105  0.366918   1086/1100    NonOverlappingTemplate
 96 122  99 103 136  98 128 101 116 101  0.051341   1096/1100    NonOverlappingTemplate
104  93 119 136 112 124 111 102 118  81  0.015209   1092/1100    NonOverlappingTemplate
123 114 105  88 111 115 114 132  97 101  0.146831   1087/1100    NonOverlappingTemplate
114 111  99 118 109 116 103 112 124  94  0.661713   1085/1100    NonOverlappingTemplate
107 102 101 111 115  99 117 123 103 122  0.691831   1086/1100    NonOverlappingTemplate
106 115 104 109 101 106 125 101 122 111  0.770410   1089/1100    NonOverlappingTemplate
108 105 122 109 106 106 117  96 112 119  0.845259   1096/1100    NonOverlappingTemplate
108 118 128 107 113 109 112 100 106  99  0.747175   1085/1100    NonOverlappingTemplate
124  99 103 123 106 114 104 120 114  93  0.422308   1090/1100    NonOverlappingTemplate
102 105  93 119  90 142 100 121 115 113  0.021728   1093/1100    NonOverlappingTemplate
109 128 107 108 116 113 114  99 105 101  0.770410   1083/1100    NonOverlappingTemplate
100 114 115  99 107 123 100 108 111 123  0.689957   1090/1100    NonOverlappingTemplate
116 116 100 109 100 111 109 112 105 122  0.906561   1092/1100    NonOverlappingTemplate
101  91 104 121 123 111 106 117 130  96  0.162606   1092/1100    NonOverlappingTemplate
129 112  87 106 107 101 121 111 110 116  0.309507   1087/1100    NonOverlappingTemplate
 76 125 117 117 114 110 117 111 109 104  0.109377   1094/1100    NonOverlappingTemplate
121 107 112 115 111 109 104 116 107  98  0.940662   1085/1100    NonOverlappingTemplate
111 101 108 116 110 119 109 113 120  93  0.791308   1093/1100    NonOverlappingTemplate
 92 113 120 105 120 108  86 111 116 129  0.123625   1097/1100    NonOverlappingTemplate
125 114 112 110 100 110  91 107 111 120  0.593666   1089/1100    NonOverlappingTemplate
109 111 119 112 115 103 104 104 103 120  0.942579   1087/1100    NonOverlappingTemplate
103  97 111 131 100  93 118 105 127 115  0.153763   1089/1100    NonOverlappingTemplate
124 112 101 117 100 105 114 105 127  95  0.420663   1088/1100    NonOverlappingTemplate
102  87 118 119 125  92 119 109 103 126  0.085115   1092/1100    NonOverlappingTemplate
 99 116 110 108 115 101 115 109 119 108  0.944461   1090/1100    NonOverlappingTemplate
113 117 104 108 106  97 112 112 119 112  0.945389   1089/1100    NonOverlappingTemplate
 99 117 110 117 119 103 111 120  93 111  0.665490   1092/1100    NonOverlappingTemplate
124 113 109 109  95 108  96 146  93 107  0.016508   1091/1100    NonOverlappingTemplate
121 104 109  99 121  95 124 109 106 112  0.569299   1090/1100    NonOverlappingTemplate
107  92 103 133 110 114  95 126 105 115  0.151423   1091/1100    NonOverlappingTemplate
102 106 111 120 112 109 122 100 107 111  0.911413   1091/1100    NonOverlappingTemplate
117 111 113 111 131 102 103 104 113  95  0.530486   1085/1100    NonOverlappingTemplate
 98  94 100 141  92  99 133 113 115 115  0.006975   1092/1100    NonOverlappingTemplate
109 100  94 102  99 120 114 117 114 131  0.305465   1090/1100    NonOverlappingTemplate
 95 111  97 120 130 103 103 109 122 110  0.323249   1090/1100    NonOverlappingTemplate
109 117 111 117 119 101 101 108 110 107  0.954182   1090/1100    NonOverlappingTemplate
112 107 120 112 121 116 108 105 102  97  0.845259   1095/1100    NonOverlappingTemplate
101 107  91 127 106 113 111 116 115 113  0.574903   1090/1100    NonOverlappingTemplate
117 110  99 101 115 122 128 116  99  93  0.288378   1088/1100    NonOverlappingTemplate
104 107 110 128 134 100 112  92  98 115  0.121680   1090/1100    NonOverlappingTemplate
112  98 110 110 120 101 106 115 104 124  0.791308   1083/1100    NonOverlappingTemplate
114 116 109 120 112  96 108 100 116 109  0.876242   1094/1100    NonOverlappingTemplate
110 101 107 100 123 100 118 118 123 100  0.556275   1086/1100    NonOverlappingTemplate
104  94  95 122 114 119 106 106 116 124  0.410866   1090/1100    NonOverlappingTemplate
 99 119  97 107 110 117  99 116 117 119  0.688081   1093/1100    NonOverlappingTemplate
 99 143  92 119 103 121 114 106  98 105  0.034546   1088/1100    NonOverlappingTemplate
127 108 118 109  97 103 103 119 109 107  0.688081   1079/1100    NonOverlappingTemplate
116 104 126  96 100 129 100  94 117 118  0.152980   1089/1100    NonOverlappingTemplate
108 115 100 113 107  97 120 122 115 103  0.763322   1096/1100    NonOverlappingTemplate
107 113 103 106 123 105 106 116 118 103  0.910212   1086/1100    NonOverlappingTemplate
129 104 104 114 120  98 116  99 122  94  0.251604   1081/1100    NonOverlappingTemplate
118  91 127 114 121 107  90  99 109 124  0.110556   1090/1100    NonOverlappingTemplate
110 103 111 109 113 107 121 106 106 114  0.988608   1087/1100    NonOverlappingTemplate
 99 122 114  92 109 128 125 104 114  93  0.137282   1093/1100    NonOverlappingTemplate
113 116 121 111 126  99 104 103  98 109  0.633333   1086/1100    NonOverlappingTemplate
129 103 104 116  91 121 103 121 115  97  0.209240   1083/1100    NonOverlappingTemplate
114 105 120 105 104 107 111 125 104 105  0.873420   1092/1100    NonOverlappingTemplate
111 102 104 122 100  94 118 113 128 108  0.427266   1087/1100    NonOverlappingTemplate
102 124 114 121 104 104 118 107  91 115  0.490838   1091/1100    NonOverlappingTemplate
125 113 102 112 107 134 100  87 104 116  0.107628   1089/1100    NonOverlappingTemplate
108 103 113 101 102 107 116 115 123 112  0.905328   1089/1100    NonOverlappingTemplate
105 114 106 116  98 108 122 117 109 105  0.899043   1087/1100    NonOverlappingTemplate
101  85 107 108 122 127 123 103 105 119  0.144579   1093/1100    NonOverlappingTemplate
 97 105 123 128 113  97 106  98 108 125  0.249284   1088/1100    NonOverlappingTemplate
116 112 114 108 109 110 104 120 100 107  0.972321   1085/1100    NonOverlappingTemplate
119 133 101  80 114 106 120 115 107 105  0.062821   1083/1100    NonOverlappingTemplate
 99 110 100 103 103 103 126 109 112 135  0.249284   1092/1100    NonOverlappingTemplate
126 108 103 105 115 100  99 124 113 107  0.614415   1090/1100    OverlappingTemplate
123 101 104 122 124 110 110 119  98  89  0.228043   1089/1100    Universal
 91 120 137 114 112 119 114 110  95  88  0.031561   1088/1100    ApproximateEntropy
 67  75  82  61  64  64  63  70  76  74  0.710594    689/696     RandomExcursions
 58  76  65  71  56  87  77  72  62  72  0.224991    688/696     RandomExcursions
 64  74  69  84  67  65  63  67  71  72  0.830502    689/696     RandomExcursions
 67  77  65  66  66  63  73  75  68  76  0.942289    689/696     RandomExcursions
 67  72  74  60  68  53  71  77  69  85  0.338880    690/696     RandomExcursions
 58  66  80  73  74  66  78  66  79  56  0.386815    684/696     RandomExcursions
 69  64  69  68  61  74  82  54  78  77  0.394347    690/696     RandomExcursions
 75  66  64  62  69  71  71  67  69  82  0.887066    690/696     RandomExcursions
 60  70  71  80  64  74  68  70  66  73  0.903617    688/696     RandomExcursionsVariant
 63  63  79  69  76  72  70  63  69  72  0.911413    687/696     RandomExcursionsVariant
 59  78  71  68  80  68  75  53  78  66  0.350485    688/696     RandomExcursionsVariant
 63  76  82  69  70  58  69  74  62  73  0.662753    688/696     RandomExcursionsVariant
 80  58  72  79  76  58  75  55  83  60  0.092946    688/696     RandomExcursionsVariant
 73  72  80  71  70  67  58  75  62  68  0.812324    689/696     RandomExcursionsVariant
 70  76  83  56  68  60  62  79  72  70  0.391827    690/696     RandomExcursionsVariant
 73  75  67  67  69  68  75  68  56  78  0.830502    692/696     RandomExcursionsVariant
 63  97  76  61  60  63  89  59  60  68  0.004886    691/696     RandomExcursionsVariant
 72  72  63  60  64  89  67  64  70  75  0.430612    684/696     RandomExcursionsVariant
 71  76  55  70  72  70  75  60  68  79  0.644664    689/696     RandomExcursionsVariant
 68  61  59  73  75  65  74  68  84  69  0.635610    688/696     RandomExcursionsVariant
 67  66  49  67  66  74  76  78  79  74  0.332041    688/696     RandomExcursionsVariant
 69  60  77  55  59  71  64 102  78  61  0.003327    688/696     RandomExcursionsVariant
 66  65  63  69  85  63  74  60  78  73  0.528315    686/696     RandomExcursionsVariant
 74  59  74  64  54  69  74  83  71  74  0.399416    689/696     RandomExcursionsVariant
 68  71  61  62  65  58  82  72  72  85  0.341181    688/696     RandomExcursionsVariant
 69  58  77  59  59  73  77  69  82  73  0.399416    688/696     RandomExcursionsVariant
118 108 101 106 118 105 123  98 110 113  0.813236   1091/1100    Serial
112 108 112 102 101  95 119 124 128  99  0.347549   1094/1100    Serial
116 119 110 116  99 105 115  95 107 118  0.773933   1083/1100    LinearComplexity


- - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - -
The minimum pass rate for each statistical test with the exception of the
random excursion (variant) test is approximately = 1079 for a
sample size = 1100 binary sequences.

The minimum pass rate for the random excursion (variant) test
is approximately = 681 for a sample size = 696 binary sequences.

For further guidelines construct a probability table using the MAPLE program
provided in the addendum section of the documentation.
- - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - -


==> urandom_nist.txt <==
------------------------------------------------------------------------------
RESULTS FOR THE UNIFORMITY OF P-VALUES AND THE PROPORTION OF PASSING SEQUENCES
------------------------------------------------------------------------------
   generator is <urandom.bin>
------------------------------------------------------------------------------
 C1  C2  C3  C4  C5  C6  C7  C8  C9 C10  P-VALUE  PROPORTION  STATISTICAL TEST
------------------------------------------------------------------------------
111  98 116 110 115 111  93 104 120 122  0.631440   1094/1100    Frequency
124 129 114 122 102  92 107  97  98 115  0.153763   1092/1100    BlockFrequency
 95 110 132 119 124 106 107 103  94 110  0.215367   1091/1100    CumulativeSums
107 105 101 131 110 101 118 110 117 100  0.561847   1091/1100    CumulativeSums
104 110 101 107 103 107 109 127 114 118  0.831127   1090/1100    Runs
 89 142 106 101 122 106 110 100 123 101  0.026621   1090/1100    LongestRun
115 127 115 102 108  96 116 112 104 105  0.699313   1091/1100    Rank
136 116 113  96 119 121 103  99  99  98  0.117869   1085/1100    FFT
107 101 113 118 107 103 117 131  89 114  0.302791   1085/1100    NonOverlappingTemplate
 94 107 124  98 104 107 128 111 125 102  0.243553   1092/1100    NonOverlappingTemplate
124  97 110  97 116 116 109 120  95 116  0.455937   1088/1100    NonOverlappingTemplate
112 118 121 113 105 102  99 100 118 112  0.813236   1088/1100    NonOverlappingTemplate
 98 131 112 125 116 104 102 122  81 109  0.040108   1089/1100    NonOverlappingTemplate
117 100 108 110 108  90 112 123 120 112  0.576774   1090/1100    NonOverlappingTemplate
113 116 115 119 124 120  96 102  96  99  0.409245   1085/1100    NonOverlappingTemplate
122  95 106 115 102 110 110 125 104 111  0.669264   1093/1100    NonOverlappingTemplate
 92 105 117 109 108 110 112  95 132 120  0.271989   1085/1100    NonOverlappingTemplate
106 109 110 110 105 121  99 128 106 106  0.757969   1091/1100    NonOverlappingTemplate
110 107 110  85 111 109 104 118 125 121  0.363894   1081/1100    NonOverlappingTemplate
112 116 118 109 105 118  95 111 106 110  0.913790   1081/1100    NonOverlappingTemplate
100 124 109 113 118 129 115 104  79 109  0.068029   1093/1100    NonOverlappingTemplate
115 112 104 117 103  95 132 120 100 102  0.324646   1081/1100    NonOverlappingTemplate
116 114 109 114 106 100 101 123 117 100  0.806575   1081/1100    NonOverlappingTemplate
100 111 104 108 103 124 102 111 113 124  0.743552   1089/1100    NonOverlappingTemplate
117  98 112 112 104 125 114  96  94 128  0.249284   1084/1100    NonOverlappingTemplate
117 117 108 119 100 108 111 112  99 109  0.926269   1083/1100    NonOverlappingTemplate
124 100 112 127  85 112 105 118 120  97  0.111150   1084/1100    NonOverlappingTemplate
113 109 113 106 120 108 127 110  98  96  0.639012   1091/1100    NonOverlappingTemplate
110 107 114 106 107 107  91 144 107 107  0.105903   1084/1100    NonOverlappingTemplate
123 124 113  98 111  92  97 113 100 129  0.142356   1088/1100    NonOverlappingTemplate
103 114 114 106  98 111 109 110 127 108  0.845259   1091/1100    NonOverlappingTemplate
122 108  97  92 118  99 103 104 135 122  0.083712   1089/1100    NonOverlappingTemplate
 99 106 116 121 106 120 125  93 105 109  0.471495   1094/1100    NonOverlappingTemplate
113 109 116 106  96 114 109 116 106 115  0.955835   1094/1100    NonOverlappingTemplate
119  90 105 109  91 125 124 105 101 131  0.053782   1084/1100    NonOverlappingTemplate
110 119 109 108 109 125 103 105  98 114  0.837467   1092/1100    NonOverlappingTemplate
118 112 134 113 108  99 109 113  85 109  0.169299   1087/1100    NonOverlappingTemplate
103 111  83 101 129 120 120 113 115 105  0.143094   1091/1100    NonOverlappingTemplate
103 102 125 106 107 120 121  88 115 113  0.349015   1091/1100    NonOverlappingTemplate
 94 116 106  95 139 129 102 109 115  95  0.028469   1090/1100    NonOverlappingTemplate
106 114 104  93  99 113 105 131 117 118  0.376082   1094/1100    NonOverlappingTemplate
105  98 104  98 127 105 122 127 110 104  0.327452   1088/1100    NonOverlappingTemplate
111 129  93 112 112 100 110 115 116 102  0.530486   1090/1100    NonOverlappingTemplate
116 107 107 122 118 116 110 112  87 105  0.556275   1083/1100    NonOverlappingTemplate
 89 121 101 123 117 112 114 106 113 104  0.478488   1093/1100    NonOverlappingTemplate
131 114 105 120  83 100 114 103 104 126  0.065378   1084/1100    NonOverlappingTemplate
119  93 108 100 115 108 108 116 126 107  0.601201   1085/1100    NonOverlappingTemplate
115 115 112 109 103  93 119  99 106 129  0.452514   1087/1100    NonOverlappingTemplate
102 104 102 125 113 100 121 107 117 109  0.723436   1089/1100    NonOverlappingTemplate
121 105 112 103 112 110 105 115 108 109  0.984755   1087/1100    NonOverlappingTemplate
110 112 107 107 111 107  99 126 116 105  0.892563   1085/1100    NonOverlappingTemplate
110 107  96 112 103 123  94 115 123 117  0.492614   1084/1100    NonOverlappingTemplate
 89 104 117 107 107 120 105 124 111 116  0.514124   1093/1100    NonOverlappingTemplate
 97 123 114 121 105  98  94 122 121 105  0.288378   1093/1100    NonOverlappingTemplate
102 107 122 121 120 107 110 101 114  96  0.665490   1093/1100    NonOverlappingTemplate
124 108 108 114 103  85 113 107 130 108  0.215367   1087/1100    NonOverlappingTemplate
113 123 123 108  99 132  92 106  93 111  0.108208   1086/1100    NonOverlappingTemplate
108 113 103 102 110 111 118 109  97 129  0.682447   1085/1100    NonOverlappingTemplate
132 105 103 123 115 103  95 108 101 115  0.324646   1078/1100 *  NonOverlappingTemplate
107 103 102 116 112 111 118 110 110 111  0.990265   1089/1100    NonOverlappingTemplate
102 114 111 114  99 110 106 109 126 109  0.877642   1090/1100    NonOverlappingTemplate
124 102 112 117 124 101 101 103 114 102  0.608748   1088/1100    NonOverlappingTemplate
107 106 118 100 106 111 117 117 117 101  0.914966   1083/1100    NonOverlappingTemplate
 98 106 115 128 101  94 118 122 117 101  0.292259   1091/1100    NonOverlappingTemplate
106 109  97  95 115 103 116 118 123 118  0.591785   1089/1100    NonOverlappingTemplate
109 102 123 131 100 117  98  98 110 112  0.338839   1086/1100    NonOverlappingTemplate
116  99 114 107 100 117 119 127  97 104  0.510513   1083/1100    NonOverlappingTemplate
 88 117 114 117 135  96  97 104 116 116  0.080071   1090/1100    NonOverlappingTemplate
102 133 114 115  95 110 113 112  94 112  0.327452   1088/1100    NonOverlappingTemplate
113 116 104 107 120 100 108 111 126  95  0.631440   1084/1100    NonOverlappingTemplate
115 112 102 129 113 113 105 111 109  91  0.552568   1093/1100    NonOverlappingTemplate
 98 105 106 105 107 106 123 117 117 116  0.843712   1083/1100    NonOverlappingTemplate
111  93 110 107 110 108 117 112 109 123  0.852898   1095/1100    NonOverlappingTemplate
113 128 105 109 100 124  97 109 115 100  0.471495   1092/1100    NonOverlappingTemplate
133 114 118 106  85 105 107 109 104 119  0.174466   1088/1100    NonOverlappingTemplate
113 100 119  97 114 113 104 116 127  97  0.503322   1092/1100    NonOverlappingTemplate
121 101  95 105 107 106 120 104 116 125  0.539652   1088/1100    NonOverlappingTemplate
128  98 110  92 131 108 109 110 117  97  0.152199   1086/1100    NonOverlappingTemplate
115  94  95 125 110 103 107 123 108 120  0.379168   1088/1100    NonOverlappingTemplate
104 100 108 111  90 117 140 113 116 101  0.099784   1092/1100    NonOverlappingTemplate
108 110 113 104 113 116  92 115 123 106  0.768644   1089/1100    NonOverlappingTemplate
112 108 116 102 131 103 111  98 112 107  0.650368   1089/1100    NonOverlappingTemplate
 91 121 104  98 116 102 126 123 108 111  0.287092   1088/1100    NonOverlappingTemplate
 91 108 106 112 127 117 113 109 109 108  0.667378   1089/1100    NonOverlappingTemplate
123 100 113 118 129 104 102 103 120  88  0.160154   1089/1100    NonOverlappingTemplate
104 111 128 110  99  98 111 113 115 111  0.738097   1089/1100    NonOverlappingTemplate
 99 124 109 104 120 112 112 108 110 102  0.849861   1088/1100    NonOverlappingTemplate
113 113  99 106 111 105 110 111 116 116  0.985585   1090/1100    NonOverlappingTemplate
121 104 109 103 103  99 120 119 109 113  0.819817   1090/1100    NonOverlappingTemplate
102 125 109 111 126 110 108  95 110 104  0.597432   1086/1100    NonOverlappingTemplate
111 109 103 119 117 104 104  84 120 129  0.179762   1084/1100    NonOverlappingTemplate
128 104 108 109 102 128  95 112 109 105  0.422308   1087/1100    NonOverlappingTemplate
140 114 101 117  95 116 115 122  88  92  0.013742   1078/1100 *  NonOverlappingTemplate
111 120  96  97 106 120 118 100 117 115  0.589905   1085/1100    NonOverlappingTemplate
116  94 101 109 109 133 108 113 110 107  0.492614   1085/1100    NonOverlappingTemplate
115 113 105 107 113 114 113 102 106 112  0.995467   1087/1100    NonOverlappingTemplate
 95 118 103 111 102  97 132 109 121 112  0.293561   1085/1100    NonOverlappingTemplate
108 133 116 111 105 109 101 107 114  96  0.517744   1088/1100    NonOverlappingTemplate
116 118 105 118 104  96 111 116 107 109  0.893874   1081/1100    NonOverlappingTemplate
 97 106 123 101 118 122 108 116 107 102  0.650368   1091/1100    NonOverlappingTemplate
110  99 103  96  98 118 136 102 102 136  0.028124   1086/1100    NonOverlappingTemplate
 99 138 128 113 115 118  86 104 106  93  0.015598   1088/1100    NonOverlappingTemplate
105 120 113 102 116 106 106  95 104 133  0.383827   1094/1100    NonOverlappingTemplate
107 112 111 110 113 118  97 128  89 115  0.391667   1093/1100    NonOverlappingTemplate
108 106 102 119 117 107 105 101 109 126  0.804897   1092/1100    NonOverlappingTemplate
 90 114 102 108 105 115 117 112 117 120  0.669264   1093/1100    NonOverlappingTemplate
112 114 118 119 111  96 106 114 103 107  0.904087   1092/1100    NonOverlappingTemplate
107 123 113 109 100 111 106 112 119 100  0.879035   1091/1100    NonOverlappingTemplate
113 123 102 116 125  86 111 102 100 122  0.180658   1092/1100    NonOverlappingTemplate
114 109 109  94 119 111 117  96 119 112  0.716049   1085/1100    NonOverlappingTemplate
111 102 130 109 119 114 102 104  99 110  0.623870   1093/1100    NonOverlappingTemplate
111 119 116  99 103 101 127 111  96 117  0.512317   1088/1100    NonOverlappingTemplate
107  96 108 112 111  96 129 124 109 108  0.452514   1087/1100    NonOverlappingTemplate
108 115 106 110  97 107 112 117 102 126  0.796438   1086/1100    NonOverlappingTemplate
122 123 109 123 103 100 107 108 108  97  0.591785   1086/1100    NonOverlappingTemplate
112 119 112 103  96  95 112 111 128 112  0.523191   1084/1100    NonOverlappingTemplate
106 108 121 114  98 110 117 106 115 105  0.925177   1087/1100    NonOverlappingTemplate
107 103 119 117 113 113  93 111 127  97  0.468016   1093/1100    NonOverlappingTemplate
 90 127  96 130 130 137 103 105  94  88  0.000567   1094/1100    NonOverlappingTemplate
126 111 117 120  98  88 103 106 131 100  0.093464   1092/1100    NonOverlappingTemplate
121  87 124 104 118 115 107 114 102 108  0.377624   1085/1100    NonOverlappingTemplate
124 107 118 106 102 102 117 104 117 103  0.796438   1093/1100    NonOverlappingTemplate
105 106 105 127 111 106 101 114 113 112  0.884535   1088/1100    NonOverlappingTemplate
107 118 104 108 105 106 116 118 109 109  0.985174   1092/1100    NonOverlappingTemplate
 91 111 119  99 112 117 113 123 112 103  0.563708   1088/1100    NonOverlappingTemplate
120  97 115 117 119  84 112 124  97 115  0.137998   1084/1100    NonOverlappingTemplate
115 117 102  93 114 116 131 116  89 107  0.172730   1084/1100    NonOverlappingTemplate
101  86 121 127 121 101 113 105 112 113  0.215367   1087/1100    NonOverlappingTemplate
121 105 129  82 110 110 118 117  99 109  0.126925   1087/1100    NonOverlappingTemplate
 98 129 102 130 111 116 106 108  90 110  0.164259   1092/1100    NonOverlappingTemplate
103 128 108 124 109 100 108 100 112 108  0.621978   1092/1100    NonOverlappingTemplate
115 105  90 102 119 114 117 107 124 107  0.539652   1089/1100    NonOverlappingTemplate
110 100 105 106 108 116 117 113 106 119  0.962093   1089/1100    NonOverlappingTemplate
114 113 110  96 102 109 120 119 105 112  0.874834   1089/1100    NonOverlappingTemplate
113 109  98 109 109 117 107 109 124 105  0.913790   1091/1100    NonOverlappingTemplate
117 110 112 103 118 107 100 109 112 112  0.978602   1091/1100    NonOverlappingTemplate
124  99 113 100 114  92 116 120 104 118  0.427266   1089/1100    NonOverlappingTemplate
104 100 114 125  98 116 110 114  96 123  0.482003   1091/1100    NonOverlappingTemplate
 97 122  88 101 136 120 114 104 111 107  0.075719   1088/1100    NonOverlappingTemplate
 90 118 104 123 111 109 108 114 114 109  0.695575   1090/1100    NonOverlappingTemplate
102 101 102 109  97 116 122 113 118 120  0.673036   1085/1100    NonOverlappingTemplate
123 106 119 108 100 103 111 104 123 103  0.727116   1090/1100    NonOverlappingTemplate
 94 105 103 122 125 119  98 132 105  97  0.103641   1085/1100    NonOverlappingTemplate
122 104 110 129  85 105 109 106 124 106  0.166763   1088/1100    NonOverlappingTemplate
 97 114 123 115  89  95 114 120 131 102  0.087017   1091/1100    NonOverlappingTemplate
108  98  95 110  94 106 136 119 119 115  0.133056   1085/1100    NonOverlappingTemplate
123 112 100  99  99 103 111 132 113 108  0.379168   1083/1100    NonOverlappingTemplate
111 114 114 112 111 106  98 116 106 112  0.985585   1088/1100    NonOverlappingTemplate
121 119 107 117 119 101  94 109 107 106  0.699313   1091/1100    NonOverlappingTemplate
108 109 105 102 121 132 105 104 107 107  0.629548   1093/1100    NonOverlappingTemplate
107 101 113 118 109 101 117 130  90 114  0.343176   1085/1100    NonOverlappingTemplate
108 102 103 120 112 108 106 115 114 112  0.978072   1095/1100    NonOverlappingTemplate
 99 108 128 115 125  90 105 102 110 118  0.250442   1092/1100    NonOverlappingTemplate
101 108 112 114 120 105 116 121  99 104  0.839037   1089/1100    NonOverlappingTemplate
101 118 116 121 104  96 120 106 106 112  0.730786   1085/1100    NonOverlappingTemplate
106 102 116 104  99  95 133 105 121 119  0.249284   1090/1100    NonOverlappingTemplate
106 114 116 102 132  91  93 106 121 119  0.141622   1092/1100    OverlappingTemplate
121 120 116 110 107 109 111 105 108  93  0.804897   1083/1100    Universal
114 109 117  94 125 104 104 100 103 130  0.302791   1083/1100    ApproximateEntropy
 59  65  63  63  74  64  67  81  66  70  0.795064    662/672     RandomExcursions
 65  74  68  68  58  70  68  58  77  66  0.843319    669/672     RandomExcursions
 64  62  51  69  71  67  74  77  70  67  0.638673    666/672     RandomExcursions
 63  66  74  71  59  61  71  73  62  72  0.895004    666/672     RandomExcursions
 68  68  73  72  66  52  79  63  69  62  0.623136    667/672     RandomExcursions
 60  80  83  64  53  58  69  71  61  73  0.175863    663/672     RandomExcursions
 70  66  57  74  70  69  73  60  62  71  0.879553    664/672     RandomExcursions
 73  42  74  65  78  68  59  71  65  77  0.084967    666/672     RandomExcursions
 61  78  79  54  75  59  69  65  61  71  0.365179    666/672     RandomExcursionsVariant
 64  91  73  63  66  72  57  62  58  66  0.163283    665/672     RandomExcursionsVariant
 67  73  78  77  67  71  58  55  61  65  0.531141    664/672     RandomExcursionsVariant
 67  66  90  63  68  78  56  66  64  54  0.107265    661/672     RandomExcursionsVariant
 69  75  65  84  68  63  55  66  64  63  0.516203    663/672     RandomExcursionsVariant
 67  76  72  63  68  64  55  72  66  69  0.870292    662/672     RandomExcursionsVariant
 67  61  61  70  88  62  62  68  64  69  0.461018    661/672     RandomExcursionsVariant
 59  70  76  62  69  64  60  73  65  74  0.840765    665/672     RandomExcursionsVariant
 60  64  60  77  72  77  77  48  69  68  0.218405    664/672     RandomExcursionsVariant
 67  67  64  80  61  68  73  56  75  61  0.632457    664/672     RandomExcursionsVariant
 65  68  73  57  78  54  68  60  74  75  0.449765    666/672     RandomExcursionsVariant
 74  64  64  63  70  72  72  67  69  57  0.931666    666/672     RandomExcursionsVariant
 72  72  56  80  67  77  54  58  78  58  0.148929    667/672     RandomExcursionsVariant
 65  65  77  64  70  64  77  64  63  63  0.903379    667/672     RandomExcursionsVariant
 70  64  68  74  64  64  62  63  71  72  0.980682    666/672     RandomExcursionsVariant
 70  60  73  64  72  64  63  64  81  61  0.751807    662/672     RandomExcursionsVariant
 66  65  68  83  64  60  67  62  62  75  0.691327    663/672     RandomExcursionsVariant
 72  63  72  74  55  78  57  71  58  72  0.438653    666/672     RandomExcursionsVariant
116 108 124 111 106 125  97 115  86 112  0.250442   1089/1100    Serial
135 120 108  93 114 111 121  96  96 106  0.114773   1088/1100    Serial
107 111 109 125 123 107 101 106 107 104  0.829528   1085/1100    LinearComplexity


- - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - -
The minimum pass rate for each statistical test with the exception of the
random excursion (variant) test is approximately = 1079 for a
sample size = 1100 binary sequences.

The minimum pass rate for the random excursion (variant) test
is approximately = 657 for a sample size = 672 binary sequences.

For further guidelines construct a probability table using the MAPLE program
provided in the addendum section of the documentation.
- - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - -

